A comparison of smooth basis constructions for isogeometric analysis

In order to perform isogeometric analysis with increased smoothness on complex domains, trimming, variational coupling or unstructured spline methods can be used. The latter two classes of methods require a multi-patch segmentation of the domain, and provide continuous bases along patch interfaces. In the context of shell modeling, variational methods are widely used, whereas the application of unstructured spline methods on shell problems is rather scarce. In this paper, we therefore provide a qualitative and a quantitative comparison of a selection of unstructured spline constructions, in particular the D-Patch, Almost-$C^1$, Analysis-Suitable $G^1$ and the Approximate $C^1$ constructions. Using this comparison, we aim to provide insight into the selection of methods for practical problems, as well as directions for future research. In the qualitative comparison, the properties of each method are evaluated and compared. In the quantitative comparison, a selection of numerical examples is used to highlight different advantages and disadvantages of each method. In the latter, comparison with weak coupling methods such as Nitsche's method or penalty methods is made as well. In brief, it is concluded that the Approximate $C^1$ and Analysis-Suitable $G^1$ converge optimally in the analysis of a bi-harmonic problem, without the need of special refinement procedures. Furthermore, these methods provide accurate stress fields. On the other hand, the Almost-$C^1$ and D-Patch provide relatively easy construction on complex geometries. The Almost-$C^1$ method does not have limitations on the valence of boundary vertices, unlike the D-Patch, but is only applicable to biquadratic local bases. Following from these conclusions, future research directions are proposed, for example towards making the Approximate $C^1$ and Analysis-Suitable $G^1$ applicable to more complex geometries.

==> Data/Biharmonic/Biharmonic_m0_p3_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,255,0.0376222,0.886546,31.012,2.35323e-15,2.0912e+06
0.125,1271,0.00132274,0.0660084,5.99772,2.00074e-15,2.37114e+07
0.0625,5607,7.64176e-05,0.00769921,1.41916,5.23992e-15,2.5559e+08
0.03125,23495,4.66264e-06,0.000948546,0.346819,6.72835e-15,2.60517e+09
0.015625,96135,2.88311e-07,0.00011793,0.0857054,0,0,
0.0078125,388871,5.73256e-08,1.47465e-05,0.0213002,0,0,

==> Data/Biharmonic/Biharmonic_m0_p3_s2_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,93,0.0557192,1.25624,38.2648,3.78107e-15,1.08706e+06
0.125,389,0.00189838,0.0873201,6.98504,3.41607e-15,1.06571e+07
0.0625,1557,8.82535e-05,0.00848013,1.51544,5.53212e-15,1.03618e+08
0.03125,6197,4.88936e-06,0.000976584,0.355991,6.17732e-15,9.40663e+08
0.015625,24693,2.92967e-07,0.000119005,0.0866419,0,0
0.0078125,98549,1.804e-08,1.47499e-05,0.0214031,0,0

==> Data/Biharmonic/Biharmonic_m1_p2_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,60,0.353289,4.9884,111.424,1.14855e-120,
0.125,308,0.195881,2.80602,75.4066,1.4387e-090,
0.0625,1380,0.0679142,0.951645,40.3649,7.32652e-090,
0.03125,5828,0.0197012,0.276206,20.8519,3.22492e-080,
0.015625,23940,0.00518,0.0730812,10.5473,1.23973e-070,
0.0078125,97028,0.00130229,0.0185846,5.29193,2.49824e-070,


==> Data/Biharmonic/Biharmonic_m1_p2_s1_g1021_beta_0.4.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,60,0.353289,4.9884,111.424,1.14875e-120
0.125,308,0.195881,2.80602,75.4066,1.94453e-090
0.0625,1380,0.0679142,0.951645,40.3649,2.45114e-090
0.03125,5828,0.0197012,0.276206,20.8519,4.11666e-080
0.015625,23940,0.00518037,0.0730818,10.5473,1.0119e-070
0.0078125,97028,0.00133728,0.0186389,5.29198,5.06964e-070


==> Data/Biharmonic/Biharmonic_m1_p2_s1_g1021_beta_1.2.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,60,0.38649,5.47936,116.138,3.43786e-130
0.125,308,0.224753,3.16919,80.2596,2.12253e-100
0.0625,1380,0.0977834,1.324,46.9274,1.47437e-090
0.03125,5828,0.0344489,0.462584,25.5619,8.71565e-090
0.015625,23940,0.0104864,0.145417,13.5636,2.82046e-080
0.0078125,97028,0.00288818,0.0419032,7.01575,1.18675e-070


==> Data/Biharmonic/Biharmonic_m1_p3_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,308,0.0537954,0.920823,37.0362,6.29855e-130,
0.125,1380,0.0208822,0.355116,20.0974,1.66339e-090,
0.0625,5828,0.00112469,0.0312259,5.21255,6.2338e-090,
0.03125,23940,9.09524e-05,0.00350131,1.45141,5.49352e-080,
0.015625,97028,9.9571e-06,0.000424337,0.421022,1.14933e-070,
0.0078125,390660,3.05591e-05,0.000207614,0.125339,7.64979e-070,


==> Data/Biharmonic/Biharmonic_m1_p3_s1_g1021_beta_0.4.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,308,0.0450952,0.807585,35.3198,1.4731e-120
0.125,1380,0.01931,0.344395,19.9541,4.30689e-090
0.0625,5828,0.00112549,0.0305495,5.14903,3.17005e-080
0.03125,23940,0.000163269,0.00394293,1.6476,1.92652e-070
0.015625,97028,2.56697e-05,0.000535488,0.545453,1.15982e-060
0.0078125,390660,0.000207353,0.00135359,0.186062,4.61584e-060


==> Data/Biharmonic/Biharmonic_m1_p3_s1_g1021_beta_1.2.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,308,0.0537954,0.920823,37.0362,6.29692e-130
0.125,1380,0.0208822,0.355116,20.0974,2.15244e-090
0.0625,5828,0.00112469,0.0312259,5.21255,1.89676e-080
0.03125,23940,9.09524e-05,0.00350131,1.45141,5.3496e-080
0.015625,97028,1.0012e-05,0.000424437,0.421022,2.28671e-070
0.0078125,390660,1.72491e-05,0.000126483,0.125252,8.89187e-070


==> Data/Biharmonic/Biharmonic_m1_p3_s2_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,174,0.0695619,1.3195,43.5254,5.69233e-130,
0.125,730,0.0210061,0.35998,20.2717,1.45055e-090,
0.0625,2994,0.00112661,0.0313628,5.22153,8.1291e-090,
0.03125,12130,9.09786e-05,0.00350581,1.45194,3.37668e-080,
0.015625,48834,1.00453e-05,0.000424662,0.421056,1.99773e-070,
0.0078125,195970,2.12767e-05,0.000142938,0.125271,6.93432e-070,


==> Data/Biharmonic/Biharmonic_m1_p3_s2_g1021_beta_0.4.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,174,0.0626576,1.24662,42.1674,1.44249e-120
0.125,730,0.0194441,0.349425,20.1295,7.79304e-090
0.0625,2994,0.00112734,0.0306893,5.15812,6.51867e-080
0.03125,12130,0.000163222,0.00394685,1.64806,3.79013e-070
0.015625,48834,2.57878e-05,0.00053595,0.545479,7.01295e-070
0.0078125,195970,8.05507e-05,0.000529706,0.185006,2.88422e-060


==> Data/Biharmonic/Biharmonic_m1_p3_s2_g1021_beta_1.2.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,174,0.0695619,1.3195,43.5254,5.69136e-130
0.125,730,0.0210061,0.35998,20.2717,2.32086e-090
0.0625,2994,0.00112661,0.0313628,5.22153,1.5215e-080
0.03125,12130,9.09793e-05,0.00350581,1.45194,5.26968e-080
0.015625,48834,1.01048e-05,0.00042477,0.421056,3.43279e-070
0.0078125,195970,1.1623e-05,9.49027e-05,0.125221,1.04823e-060


==> Data/Biharmonic/Biharmonic_m2_p2_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,66,0.29089,4.03272,97.4055,0.504761,651.413
0.125,378,0.0617433,0.846546,44.168,0.132089,123299
0.0625,1770,0.0149552,0.203322,21.4911,0.0250794,2.20995e+07
0.03125,7626,0.00370481,0.0501713,10.6224,0.0043747,3.80007e+09
0.015625,31626,0.000923461,0.0124804,5.28293,0.000751461,0
0.0078125,128778,0.000230476,0.00311329,2.63474,0.000128603,0


==> Data/Biharmonic/Biharmonic_m5_p3_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,255,0.0427755,0.981351,34.8137,1.33873e-08,35581.6
0.125,1271,0.00136981,0.0673073,6.20504,1.72226e-08,1.07323e+06
0.0625,5607,7.72087e-05,0.007736,1.43683,1.95923e-08,2.38441e+07
0.03125,23495,4.68343e-06,0.000950405,0.34879,2.20782e-08,4.51995e+08
0.015625,96135,2.88248e-07,0.000118038,0.0859447,0,0,
0.0078125,388871,9.6824e-08,1.48061e-05,0.0213299,0,0,


==> Data/Biharmonic/WeakBiharmonic_m3_p2_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,84,0.35598,4.53853,99.6308,1.743060
0.125,360,0.0715954,1.06953,47.9804,0.4423840
0.0625,1488,0.0172154,0.263285,23.7421,0.1193960
0.03125,6048,0.00423155,0.0646685,11.8155,0.03097560
0.015625,24384,0.0010491,0.0159734,5.89372,0.007883760
0.0078125,97920,0.000261189,0.00396647,2.94323,0.001988510

==> Data/Biharmonic/WeakBiharmonic_m3_p3_s1_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,360,0.0161245,0.438729,20.4598,0.190140
0.125,1488,0.00114582,0.0597719,5.36418,0.03087620
0.0625,6048,7.28161e-05,0.00753115,1.35347,0.004047390
0.03125,24384,4.56535e-06,0.000941093,0.338885,0.0005117040
0.015625,97920,2.85591e-07,0.000117524,0.0847262,6.44837e-050
0.0078125,392448,1.7854e-08,1.46803e-05,0.0211786,8.106e-060

==> Data/Biharmonic/WeakBiharmonic_m3_p3_s2_g1021.csv <==
Meshsize, dofs, l2err, h1err, h2err, iFaceErr, cond
0.25,135,0.065895,1.41591,37.1734,0.949630
0.125,459,0.00200683,0.086599,6.37634,0.1070870
0.0625,1683,8.66176e-05,0.00828115,1.418,0.01079140
0.03125,6435,4.81931e-06,0.000964067,0.34319,0.001254030
0.015625,25155,2.91026e-07,0.000118256,0.0850291,0.0001537730
0.0078125,99459,1.79866e-08,1.47044e-05,0.0212016,1.91406e-050

==> Data/Biharmonic_eigenvalue/ASG1_p3_s1.csv <==
Num,An,Eff,n/N
0.059734,0.059734,1.000002,0
0.149336,0.149334,1.000014,0.000743
0.149336,0.149334,1.000017,0.001486
0.23894,0.238934,1.000023,0.002229
0.298699,0.298668,1.000103,0.002972
0.298702,0.298668,1.000113,0.003715
0.388299,0.388268,1.00008,0.004458
0.38831,0.388268,1.000109,0.005201
0.507913,0.507735,1.00035,0.005944
0.507924,0.507735,1.000372,0.006686
0.537668,0.537602,1.000124,0.007429
0.597508,0.597336,1.000288,0.008172
0.597536,0.597336,1.000335,0.008915
0.746835,0.74667,1.000221,0.009658
0.746917,0.74667,1.000331,0.010401
0.777191,0.776536,1.000844,0.011144
0.777201,0.776536,1.000855,0.011887
0.866782,0.866137,1.000745,0.01263
0.866832,0.866137,1.000802,0.013373
0.956101,0.955737,1.000381,0.014116
1.016046,1.015471,1.000567,0.014859
1.016245,1.015471,1.000762,0.015602
1.107189,1.105071,1.001917,0.016345
1.107269,1.105071,1.001989,0.017088
1.19686,1.194671,1.001832,0.017831
1.196938,1.194671,1.001898,0.018574
1.225219,1.224538,1.000556,0.019316
1.225582,1.224538,1.000852,0.020059
1.345816,1.344005,1.001347,0.020802
1.346036,1.344005,1.001511,0.021545
1.494777,1.493339,1.000963,0.022288
1.498693,1.493339,1.003585,0.023031
1.498796,1.493339,1.003654,0.023774
1.555047,1.553073,1.001271,0.024517
1.555808,1.553073,1.001761,0.02526
1.58864,1.582939,1.003601,0.026003
1.588762,1.582939,1.003678,0.026746
1.736714,1.732273,1.002564,0.027489
1.737115,1.732273,1.002795,0.028232
1.824409,1.821874,1.001392,0.028975
1.825333,1.821874,1.001899,0.029718
1.946489,1.941341,1.002652,0.030461
1.947431,1.941341,1.003137,0.031204
1.952843,1.941341,1.005925,0.031947
1.952851,1.941341,1.005929,0.032689
2.044017,2.030941,1.006438,0.033432
2.044081,2.030941,1.00647,0.034175
2.155205,2.150408,1.002231,0.034918
2.190108,2.180275,1.00451,0.035661
2.190298,2.180275,1.004597,0.036404
2.215361,2.210142,1.002361,0.037147
2.217697,2.210142,1.003419,0.03789
2.401381,2.389343,1.005039,0.038633
2.402665,2.389343,1.005576,0.039376
2.471113,2.449076,1.008998,0.040119
2.471651,2.449076,1.009218,0.040862
2.545597,2.538676,1.002726,0.041605
2.547962,2.538676,1.003658,0.042348
2.568398,2.538676,1.011707,0.043091
2.569029,2.538676,1.011956,0.043834
2.670669,2.658144,1.004712,0.044577
2.673236,2.658144,1.005678,0.045319
2.707991,2.68801,1.007433,0.046062
2.708007,2.68801,1.007439,0.046805
2.92304,2.897078,1.008961,0.047548
2.924652,2.897078,1.009518,0.048291
2.938367,2.926945,1.003902,0.049034
2.999758,2.986678,1.004379,0.049777
3.005138,2.986678,1.006181,0.05052
3.052765,3.016545,1.012007,0.051263
3.052895,3.016545,1.01205,0.052006
3.166981,3.106145,1.019586,0.052749
3.167721,3.106145,1.019824,0.053492
3.193254,3.165879,1.008647,0.054235
3.195802,3.165879,1.009452,0.054978
3.292447,3.255479,1.011356,0.055721
3.29317,3.255479,1.011578,0.056464
3.391162,3.374946,1.004805,0.057207
3.396834,3.374946,1.006485,0.057949
3.515149,3.464547,1.014606,0.058692
3.516116,3.464547,1.014885,0.059435
3.520956,3.494413,1.007596,0.060178
3.527152,3.494413,1.009369,0.060921
3.693303,3.643747,1.0136,0.061664
3.693694,3.643747,1.013707,0.062407
3.785429,3.733348,1.01395,0.06315
3.789554,3.733348,1.015055,0.063893
3.821885,3.733348,1.023715,0.064636
3.822543,3.733348,1.023891,0.065379
3.850856,3.822948,1.0073,0.066122
3.911574,3.882682,1.007441,0.066865
3.921709,3.882682,1.010052,0.067608
3.939353,3.882682,1.014596,0.068351
3.939609,3.882682,1.014662,0.069094
4.110294,4.061882,1.011918,0.069837
4.116616,4.061882,1.013475,0.070579
4.167502,4.091749,1.018514,0.071322
4.171668,4.091749,1.019532,0.072065
4.371814,4.330683,1.009497,0.072808
4.375351,4.330683,1.010314,0.073551
4.401005,4.330683,1.016238,0.074294
4.401744,4.330683,1.016409,0.075037
4.439297,4.36055,1.018059,0.07578
4.443088,4.36055,1.018928,0.076523
4.501522,4.420284,1.018379,0.077266
4.514825,4.420284,1.021388,0.078009
4.616192,4.45015,1.037311,0.078752
4.618257,4.45015,1.037775,0.079495
4.772359,4.569618,1.044367,0.080238
4.776832,4.569618,1.045346,0.080981
4.801113,4.689085,1.023891,0.081724
4.802331,4.689085,1.024151,0.082467
4.902739,4.778685,1.02596,0.08321
4.93842,4.778685,1.033427,0.083952
4.947534,4.838419,1.022552,0.084695
4.95668,4.898152,1.011949,0.085438
4.979074,4.898152,1.016521,0.086181
5.159755,5.047486,1.022243,0.086924
5.164154,5.047486,1.023114,0.087667
5.164839,5.077353,1.017231,0.08841
5.178997,5.077353,1.020019,0.089153
5.268607,5.077353,1.037668,0.089896
5.270002,5.077353,1.037943,0.090639
5.412005,5.166953,1.047427,0.091382
5.412897,5.166953,1.047599,0.092125
5.486683,5.316287,1.032052,0.092868
5.492089,5.316287,1.033069,0.093611
5.500466,5.376021,1.023148,0.094354
5.513083,5.376021,1.025495,0.095097
5.597592,5.405887,1.035462,0.09584
5.597691,5.405887,1.035481,0.096582
5.600705,5.525355,1.013637,0.097325
5.615338,5.525355,1.016286,0.098068
5.748949,5.525355,1.040467,0.098811
5.762085,5.525355,1.042844,0.099554
5.925556,5.764289,1.027977,0.100297
5.938349,5.764289,1.030196,0.10104
5.999201,5.794156,1.035388,0.101783
5.999539,5.794156,1.035447,0.102526
6.071869,5.883756,1.031972,0.103269
6.134396,5.883756,1.042599,0.104012
6.141561,5.973356,1.028159,0.104755
6.164335,5.973356,1.031972,0.105498
6.219272,5.973356,1.041169,0.106241
6.251526,6.03309,1.036206,0.106984
6.258662,6.03309,1.037389,0.107727
6.333779,6.12269,1.034476,0.10847
6.340848,6.12269,1.035631,0.109212
6.506196,6.12269,1.062637,0.109955
6.524436,6.12269,1.065616,0.110698
6.585957,6.212291,1.06015,0.111441
6.603094,6.212291,1.062908,0.112184
6.617006,6.331758,1.04505,0.112927
6.620652,6.331758,1.045626,0.11367
6.717583,6.510958,1.031735,0.114413
6.741921,6.510958,1.035473,0.115156
6.840576,6.600559,1.036363,0.115899
6.841135,6.600559,1.036448,0.116642
6.894439,6.600559,1.044524,0.117385
6.896531,6.600559,1.04484,0.118128
6.900503,6.720026,1.026857,0.118871
6.944838,6.720026,1.033454,0.119614
7.054244,6.749893,1.04509,0.120357
7.070544,6.749893,1.047505,0.1211
7.176659,6.839493,1.049297,0.121842
7.179028,6.839493,1.049643,0.122585
7.236077,6.929093,1.044304,0.123328
7.276724,6.929093,1.05017,0.124071
7.286407,6.95896,1.047054,0.124814
7.288003,6.95896,1.047283,0.125557
7.443669,6.988827,1.065081,0.1263
7.464197,6.988827,1.068019,0.127043
7.471108,7.197894,1.037957,0.127786
7.547939,7.197894,1.048632,0.128529
7.561836,7.227761,1.046221,0.129272
7.605526,7.287495,1.043641,0.130015
7.67636,7.287495,1.053361,0.130758
7.684279,7.317361,1.050143,0.131501
7.772264,7.317361,1.062168,0.132244
7.780993,7.466695,1.042093,0.132987
7.824147,7.466695,1.047873,0.13373
7.86375,7.466695,1.053177,0.134473
7.865359,7.466695,1.053392,0.135215
7.966388,7.675763,1.037863,0.135958
7.995537,7.675763,1.04166,0.136701
8.148715,7.765363,1.049367,0.137444
8.165012,7.765363,1.051466,0.138187
8.169835,7.765363,1.052087,0.13893
8.179222,7.765363,1.053295,0.139673
8.187862,7.79523,1.050368,0.140416
8.268927,7.79523,1.060768,0.141159
8.298949,7.914697,1.048549,0.141902
8.378866,7.914697,1.058646,0.142645
8.511036,7.914697,1.075346,0.143388
8.53501,7.914697,1.078375,0.144131
8.563366,8.034164,1.065869,0.144874
8.585029,8.034164,1.068565,0.145617
8.600529,8.123765,1.058688,0.14636
8.692972,8.123765,1.070067,0.147103
8.714915,8.183498,1.064938,0.147845
8.730236,8.183498,1.06681,0.148588
8.748304,8.273099,1.05744,0.149331
8.78447,8.273099,1.061811,0.150074
8.838619,8.392566,1.053149,0.150817
8.901117,8.392566,1.060596,0.15156
8.901695,8.601633,1.034884,0.152303
8.934746,8.6315,1.035133,0.153046
9.039899,8.6315,1.047315,0.153789
9.098408,8.661367,1.050459,0.154532
9.105829,8.661367,1.051316,0.155275
9.138069,8.661367,1.055038,0.156018
9.235039,8.661367,1.066233,0.156761
9.243743,8.7211,1.059929,0.157504
9.315067,8.7211,1.068107,0.158247
9.421351,8.750967,1.076607,0.15899
9.519372,8.750967,1.087808,0.159733
9.520679,8.840567,1.076931,0.160475
9.585765,8.840567,1.084293,0.161218
9.646959,8.900301,1.083891,0.161961
9.653067,8.900301,1.084578,0.162704
9.67127,9.109368,1.061684,0.163447
9.681584,9.109368,1.062816,0.16419
9.736179,9.109368,1.068809,0.164933
9.773672,9.109368,1.072925,0.165676
9.821212,9.139235,1.074621,0.166419
9.957274,9.139235,1.089508,0.167162
9.967825,9.348303,1.066271,0.167905
10.007209,9.348303,1.070484,0.168648
10.007273,9.378169,1.067082,0.169391
10.044609,9.378169,1.071063,0.170134
10.054034,9.46777,1.061922,0.170877
10.112812,9.46777,1.06813,0.17162
10.154032,9.55737,1.06243,0.172363
10.253868,9.55737,1.072876,0.173105
10.375974,9.706704,1.068949,0.173848
10.376671,9.706704,1.069021,0.174591
10.410616,9.706704,1.072518,0.175334
10.43753,9.706704,1.075291,0.176077
10.450066,9.706704,1.076582,0.17682
10.493879,9.706704,1.081096,0.177563
10.637695,9.796304,1.085889,0.178306
10.648967,9.796304,1.087039,0.179049
10.727178,9.945638,1.078581,0.179792
10.786952,9.945638,1.084591,0.180535
10.797704,10.065105,1.072786,0.181278
10.833782,10.065105,1.07637,0.182021
10.838862,10.094972,1.073689,0.182764
10.879669,10.094972,1.077731,0.183507
10.887129,10.094972,1.07847,0.18425
10.936543,10.154706,1.076993,0.184993
10.971911,10.154706,1.080475,0.185736
11.186858,10.154706,1.101643,0.186478
11.188962,10.154706,1.10185,0.187221
11.22429,10.333906,1.086161,0.187964
11.259655,10.333906,1.089584,0.188707
11.314992,10.423507,1.085526,0.18945
11.318258,10.423507,1.08584,0.190193
11.337511,10.542974,1.075362,0.190936
11.350566,10.542974,1.0766,0.191679
11.410996,10.632574,1.073211,0.192422
11.464215,10.632574,1.078216,0.193165
11.56455,10.752041,1.075568,0.193908
11.600477,10.752041,1.078909,0.194651
11.614683,10.811775,1.074262,0.195394
11.652067,10.811775,1.07772,0.196137
11.655167,10.901375,1.069147,0.19688
11.794026,10.901375,1.081884,0.197623
11.944258,10.901375,1.095665,0.198366
11.986751,10.901375,1.099563,0.199108
12.009662,11.020842,1.089723,0.199851
12.058102,11.020842,1.094118,0.200594
12.075592,11.050709,1.092744,0.201337
12.07929,11.050709,1.093078,0.20208
12.088719,11.050709,1.093932,0.202823
12.132446,11.050709,1.097888,0.203566
12.171379,11.14031,1.092553,0.204309
12.187499,11.14031,1.094,0.205052
12.356603,11.259777,1.097411,0.205795
12.445087,11.259777,1.105269,0.206538
12.446045,11.259777,1.105355,0.207281
12.447324,11.259777,1.105468,0.208024
12.53715,11.528578,1.087485,0.208767
12.648996,11.528578,1.097186,0.20951
12.656833,11.588311,1.092207,0.210253
12.761327,11.588311,1.101224,0.210996
12.831882,11.618178,1.104466,0.211738
12.849442,11.618178,1.105977,0.212481
12.900943,11.707778,1.101912,0.213224
12.918386,11.767512,1.097801,0.213967
12.95396,11.767512,1.100824,0.21471
13.001466,11.857112,1.096512,0.215453
13.007996,11.857112,1.097063,0.216196
13.013582,11.946713,1.089302,0.216939
13.076356,11.946713,1.094557,0.217682
13.165951,11.976579,1.099308,0.218425
13.234069,11.976579,1.104996,0.219168
13.335526,12.06618,1.105199,0.219911
13.340052,12.06618,1.105574,0.220654
13.350153,12.096047,1.103679,0.221397
13.423625,12.096047,1.109753,0.22214
13.42472,12.215514,1.098989,0.222883
13.442228,12.215514,1.100423,0.223626
13.658004,12.24538,1.11536,0.224368
13.709478,12.24538,1.119563,0.225111
13.715603,12.24538,1.120063,0.225854
13.756603,12.24538,1.123412,0.226597
13.772024,12.424581,1.10845,0.22734
13.777023,12.424581,1.108852,0.228083
13.821069,12.573915,1.099186,0.228826
13.838932,12.573915,1.100606,0.229569
13.952968,12.663515,1.101824,0.230312
13.953478,12.663515,1.101864,0.231055
14.006086,12.693382,1.103416,0.231798
14.076536,12.693382,1.108967,0.232541
14.121966,12.693382,1.112546,0.233284
14.185697,12.693382,1.117566,0.234027
14.258143,12.693382,1.123274,0.23477
14.265827,12.693382,1.123879,0.235513
14.292164,12.932316,1.105151,0.236256
14.295622,12.932316,1.105419,0.236999
14.424488,13.021917,1.107709,0.237741
14.440633,13.021917,1.108948,0.238484
14.533238,13.201117,1.10091,0.239227
14.587114,13.201117,1.104991,0.23997
14.691526,13.201117,1.1129,0.240713
14.779213,13.201117,1.119543,0.241456
14.806872,13.290718,1.114076,0.242199
14.813694,13.290718,1.114589,0.242942
14.839967,13.290718,1.116566,0.243685
14.865523,13.290718,1.118489,0.244428
14.908538,13.410185,1.111733,0.245171
14.970507,13.410185,1.116354,0.245914
15.027645,13.440052,1.118124,0.246657
15.147364,13.440052,1.127032,0.2474
15.152694,13.440052,1.127428,0.248143
15.160147,13.499785,1.122992,0.248886
15.166041,13.499785,1.123428,0.249629
15.222295,13.649119,1.115258,0.250371
15.257442,13.649119,1.117833,0.251114
15.285442,13.678986,1.11744,0.251857
15.313265,13.678986,1.119474,0.2526
15.511791,13.768586,1.126607,0.253343
15.538785,13.768586,1.128568,0.254086
15.562646,13.858187,1.122993,0.254829
15.58554,13.858187,1.124645,0.255572
15.611094,13.91792,1.121654,0.256315
15.673498,13.91792,1.126138,0.257058
15.699359,13.977654,1.123176,0.257801
15.703472,13.977654,1.12347,0.258544
15.751953,14.246455,1.105675,0.259287
15.854898,14.246455,1.112901,0.26003
15.976214,14.365922,1.112091,0.260773
16.026518,14.365922,1.115593,0.261516
16.18164,14.365922,1.126391,0.262259
16.229999,14.365922,1.129757,0.263001
16.264721,14.395789,1.129825,0.263744
16.282502,14.395789,1.13106,0.264487
16.345366,14.485389,1.128404,0.26523
16.369288,14.485389,1.130055,0.265973
16.455743,14.485389,1.136024,0.266716
16.474234,14.485389,1.1373,0.267459
16.500137,14.574989,1.132086,0.268202
16.521973,14.574989,1.133584,0.268945
16.592277,14.634723,1.133761,0.269688
16.601543,14.634723,1.134394,0.270431
16.606331,14.724323,1.127816,0.271174
16.734318,14.724323,1.136508,0.271917
16.907622,14.724323,1.148278,0.27266
16.918077,14.724323,1.148988,0.273403
16.930886,14.933391,1.13376,0.274146
16.945932,14.933391,1.134768,0.274889
16.991022,14.933391,1.137787,0.275632
17.11638,14.933391,1.146182,0.276374
17.136102,15.082725,1.136141,0.277117
17.178219,15.082725,1.138933,0.27786
17.198519,15.082725,1.140279,0.278603
17.231321,15.082725,1.142454,0.279346
17.231852,15.202192,1.133511,0.280089
17.283303,15.202192,1.136895,0.280832
17.299708,15.291792,1.131307,0.281575
17.38518,15.351526,1.132472,0.282318
17.449503,15.351526,1.136662,0.283061
17.485779,15.530726,1.125883,0.283804
17.615954,15.530726,1.134265,0.284547
17.858679,15.530726,1.149893,0.28529
17.875827,15.530726,1.150997,0.286033
17.924669,15.560593,1.151927,0.286776
17.926161,15.560593,1.152023,0.287519
17.967588,15.59046,1.152473,0.288262
18.008575,15.59046,1.155102,0.289004
18.032451,15.829394,1.139175,0.289747
18.156695,15.829394,1.147024,0.29049
18.217684,15.829394,1.150877,0.291233
18.316213,15.829394,1.157101,0.291976
18.343632,15.918995,1.152311,0.292719
18.432594,15.918995,1.157899,0.293462
18.435839,15.918995,1.158103,0.294205
18.545899,15.918995,1.165017,0.294948
18.646107,16.068329,1.160426,0.295691
18.658191,16.068329,1.161178,0.296434
18.721626,16.157929,1.158665,0.297177
18.748042,16.157929,1.1603,0.29792
18.794775,16.247529,1.156777,0.298663
18.795081,16.247529,1.156796,0.299406
18.813958,16.277396,1.155833,0.300149
18.847933,16.277396,1.157921,0.300892
18.922656,16.277396,1.162511,0.301634
18.968387,16.277396,1.165321,0.302377
19.045261,16.366996,1.163638,0.30312
19.26792,16.366996,1.177242,0.303863
19.295014,16.396863,1.17675,0.304606
19.296702,16.396863,1.176853,0.305349
19.330214,16.546197,1.168257,0.306092
19.426258,16.546197,1.174062,0.306835
19.553302,16.635797,1.175375,0.307578
19.570757,16.635797,1.176424,0.308321
19.638324,16.785131,1.169983,0.309064
19.690617,16.785131,1.173099,0.309807
19.70308,16.874732,1.167608,0.31055
19.779852,16.874732,1.172158,0.311293
19.800948,16.874732,1.173408,0.312036
19.812592,16.874732,1.174098,0.312779
19.86638,16.994199,1.16901,0.313522
19.965809,16.994199,1.17486,0.314264
19.969484,17.233133,1.158784,0.315007
20.071146,17.233133,1.164684,0.31575
20.155691,17.263,1.167566,0.316493
20.168201,17.263,1.168291,0.317236
20.181772,17.263,1.169077,0.317979
20.200946,17.322733,1.166152,0.318722
20.256194,17.322733,1.169342,0.319465
20.300415,17.322733,1.171894,0.320208
20.362862,17.322733,1.175499,0.320951
20.389179,17.4422,1.168957,0.321694
20.535629,17.4422,1.177353,0.322437
20.568403,17.472067,1.177216,0.32318
20.654466,17.472067,1.182142,0.323923
20.674875,17.472067,1.18331,0.324666
20.710667,17.472067,1.185359,0.325409
20.785134,17.501934,1.187591,0.326152
20.887425,17.501934,1.193435,0.326895
20.889185,17.681135,1.181439,0.327637
20.91678,17.681135,1.183,0.32838
20.952218,17.711001,1.183006,0.329123
20.966849,17.711001,1.183832,0.329866
20.995563,17.800602,1.179486,0.330609
21.022358,17.800602,1.180991,0.331352
21.05662,17.949936,1.173075,0.332095
21.189379,17.949936,1.180471,0.332838
21.190774,18.069403,1.172743,0.333581
21.219103,18.069403,1.174311,0.334324
21.327934,18.218737,1.170659,0.335067
21.374517,18.218737,1.173216,0.33581
21.425732,18.218737,1.176027,0.336553
21.439942,18.218737,1.176807,0.337296
21.549829,18.27847,1.178973,0.338039
21.655736,18.27847,1.184767,0.338782
21.724788,18.308337,1.186606,0.339525
21.797149,18.308337,1.190559,0.340267
21.797419,18.427804,1.182855,0.34101
21.873599,18.427804,1.186989,0.341753
21.910736,18.666738,1.173785,0.342496
21.980628,18.666738,1.177529,0.343239
22.041881,18.666738,1.18081,0.343982
22.055042,18.666738,1.181516,0.344725
22.069875,18.696605,1.180421,0.345468
22.095406,18.696605,1.181787,0.346211
22.158377,18.756339,1.181381,0.346954
22.288355,18.756339,1.188311,0.347697
22.315728,18.786206,1.187878,0.34844
22.355761,18.786206,1.190009,0.349183
22.397984,18.786206,1.192257,0.349926
22.410463,18.786206,1.192921,0.350669
22.550987,18.93554,1.190934,0.351412
22.580046,18.93554,1.192469,0.352155
22.581655,19.02514,1.186938,0.352897
22.612321,19.02514,1.18855,0.35364
22.644732,19.11474,1.184674,0.354383
22.723753,19.11474,1.188808,0.355126
22.774567,19.144607,1.189607,0.355869
22.796683,19.144607,1.190763,0.356612
22.798923,19.353674,1.178015,0.357355
22.891129,19.413408,1.17914,0.358098
22.941544,19.413408,1.181737,0.358841
22.970821,19.413408,1.183245,0.359584
23.156475,19.413408,1.192808,0.360327
23.184581,19.413408,1.194256,0.36107
23.23071,19.413408,1.196632,0.361813
23.335744,19.503008,1.19652,0.362556
23.346964,19.503008,1.197095,0.363299
23.364295,19.592609,1.192506,0.364042
23.430552,19.592609,1.195887,0.364785
23.492536,19.622476,1.197226,0.365527
23.51132,19.622476,1.198183,0.36627
23.56982,19.741943,1.193896,0.367013
23.619532,19.741943,1.196414,0.367756
23.641018,19.891277,1.188512,0.368499
23.713854,19.891277,1.192174,0.369242
23.845704,20.100344,1.186333,0.369985
23.926795,20.100344,1.190367,0.370728
23.944055,20.130211,1.189459,0.371471
23.979425,20.130211,1.191216,0.372214
23.982148,20.189944,1.187826,0.372957
24.017276,20.189944,1.189566,0.3737
24.03377,20.219811,1.188625,0.374443
24.094247,20.219811,1.191616,0.375186
24.120037,20.309411,1.187629,0.375929
24.196201,20.309411,1.191379,0.376672
24.207373,20.309411,1.191929,0.377415
24.227165,20.309411,1.192903,0.378158
24.277972,20.458745,1.186679,0.3789
24.2859,20.458745,1.187067,0.379643
24.417171,20.458745,1.193483,0.380386
24.529714,20.458745,1.198984,0.381129
24.594775,20.578213,1.195185,0.381872
24.64569,20.578213,1.197659,0.382615
24.665871,20.578213,1.19864,0.383358
24.847821,20.578213,1.207482,0.384101
24.927154,20.667813,1.206086,0.384844
25.009482,20.667813,1.210069,0.385587
25.059054,20.817147,1.20377,0.38633
25.129426,20.817147,1.20715,0.387073
25.129598,20.817147,1.207159,0.387816
25.161226,20.817147,1.208678,0.388559
25.272866,20.847014,1.212302,0.389302
25.383912,20.847014,1.217628,0.390045
25.461578,20.936614,1.216127,0.390788
25.493294,20.936614,1.217642,0.39153
25.593616,21.085948,1.213776,0.392273
25.626196,21.085948,1.215321,0.393016
25.710399,21.175548,1.214155,0.393759
25.748087,21.175548,1.215935,0.394502
25.783109,21.265148,1.212458,0.395245
25.799372,21.265148,1.213223,0.395988
25.838961,21.504083,1.201584,0.396731
25.841334,21.504083,1.201694,0.397474
25.928988,21.563816,1.20243,0.398217
25.990877,21.62355,1.201971,0.39896
26.01636,21.62355,1.203149,0.399703
26.055872,21.653417,1.203315,0.400446
26.102608,21.653417,1.205473,0.401189
26.177163,21.653417,1.208916,0.401932
26.273118,21.653417,1.213347,0.402675
26.312273,21.653417,1.215156,0.403418
26.496769,21.653417,1.223676,0.40416
26.506919,21.802751,1.21576,0.404903
26.568545,21.802751,1.218587,0.405646
26.594639,21.802751,1.219784,0.406389
26.715102,21.802751,1.225309,0.407132
26.793885,21.892351,1.223893,0.407875
26.796365,21.892351,1.224006,0.408618
26.874693,22.041685,1.219267,0.409361
27.035733,22.041685,1.226573,0.410104
27.055731,22.101418,1.224163,0.410847
27.129746,22.101418,1.227512,0.41159
27.209914,22.101418,1.231139,0.412333
27.215827,22.101418,1.231406,0.413076
27.295243,22.250752,1.226711,0.413819
27.423021,22.250752,1.232454,0.414562
27.442621,22.250752,1.233335,0.415305
27.499064,22.250752,1.235871,0.416048
27.5009,22.280619,1.234297,0.41679
27.540805,22.280619,1.236088,0.417533
27.607068,22.519553,1.225915,0.418276
27.611634,22.519553,1.226118,0.419019
27.929486,22.519553,1.240233,0.419762
27.962791,22.519553,1.241712,0.420505
28.05652,22.609154,1.240936,0.421248
28.166055,22.609154,1.245781,0.421991
28.171576,22.728621,1.239476,0.422734
28.22376,22.728621,1.241772,0.423477
28.249617,22.848088,1.236411,0.42422
28.253768,22.848088,1.236592,0.424963
28.290532,22.848088,1.238201,0.425706
28.328048,22.848088,1.239843,0.426449
28.46136,22.967555,1.239199,0.427192
28.588248,22.967555,1.244723,0.427935
28.633651,23.057155,1.241855,0.428678
28.668816,23.057155,1.24338,0.429421
28.748892,23.087022,1.24524,0.430163
28.802109,23.087022,1.247545,0.430906
28.869103,23.176623,1.245613,0.431649
28.890428,23.176623,1.246533,0.432392
28.901519,23.236356,1.243806,0.433135
28.913339,23.236356,1.244315,0.433878
29.009069,23.445424,1.237302,0.434621
29.060469,23.445424,1.239494,0.435364
29.070233,23.445424,1.239911,0.436107
29.209468,23.445424,1.245849,0.43685
29.222009,23.535024,1.241639,0.437593
29.365882,23.535024,1.247752,0.438336
29.400047,23.684358,1.241328,0.439079
29.608429,23.684358,1.250126,0.439822
29.651114,23.684358,1.251928,0.440565
29.703865,23.684358,1.254155,0.441308
29.727193,23.714225,1.25356,0.442051
29.761119,23.714225,1.25499,0.442793
29.78866,23.803825,1.251423,0.443536
29.79864,23.803825,1.251842,0.444279
29.905213,23.893425,1.251608,0.445022
29.939395,23.893425,1.253039,0.445765
30.046218,23.893425,1.25751,0.446508
30.119016,23.923292,1.258983,0.447251
30.164615,23.923292,1.260889,0.447994
30.185581,23.953159,1.260192,0.448737
30.338684,23.953159,1.266584,0.44948
30.34048,24.13236,1.257253,0.450223
30.489718,24.13236,1.263437,0.450966
30.537051,24.162226,1.263834,0.451709
30.573351,24.162226,1.265337,0.452452
30.630728,24.192093,1.266146,0.453195
30.633359,24.192093,1.266255,0.453938
30.738462,24.431027,1.258173,0.454681
30.882211,24.431027,1.264057,0.455423
30.950888,24.490761,1.263778,0.456166
30.966712,24.490761,1.264424,0.456909
30.972116,24.490761,1.264645,0.457652
31.075034,24.490761,1.268847,0.458395
31.09854,24.520628,1.26826,0.459138
31.133939,24.520628,1.269704,0.459881
31.146536,24.759562,1.25796,0.460624
31.199436,24.759562,1.260096,0.461367
31.240699,24.849162,1.257213,0.46211
31.31314,24.849162,1.260129,0.462853
31.33754,24.879029,1.259597,0.463596
31.469501,24.879029,1.264901,0.464339
31.523257,25.117963,1.255008,0.465082
31.628735,25.117963,1.259208,0.465825
31.832065,25.14783,1.265798,0.466568
31.932071,25.14783,1.269774,0.467311
32.010408,25.23743,1.26837,0.468053
32.065057,25.23743,1.270536,0.468796
32.189662,25.23743,1.275473,0.469539
32.320344,25.23743,1.280651,0.470282
32.324255,25.23743,1.280806,0.471025
32.434243,25.23743,1.285164,0.471768
32.596453,25.327031,1.287022,0.472511
32.628221,25.327031,1.288277,0.473254
32.723728,25.386764,1.289007,0.473997
32.802989,25.386764,1.29213,0.47474
32.886148,25.386764,1.295405,0.475483
32.963239,25.386764,1.298442,0.476226
33.019088,25.386764,1.300642,0.476969
33.077633,25.386764,1.302948,0.477712
33.084856,25.476365,1.298649,0.478455
33.179554,25.476365,1.302366,0.479198
33.227477,25.595832,1.29816,0.479941
33.253209,25.595832,1.299165,0.480684
33.351946,25.834766,1.290971,0.481426
33.355626,25.834766,1.291114,0.482169
33.616512,25.834766,1.301212,0.482912
33.679452,25.834766,1.303648,0.483655
33.721176,25.864633,1.303756,0.484398
33.772631,25.864633,1.305746,0.485141
33.787954,26.043834,1.297349,0.485884
33.867714,26.043834,1.300412,0.486627
33.868375,26.0737,1.298948,0.48737
33.898524,26.0737,1.300104,0.488113
34.02783,26.193167,1.299111,0.488856
34.071937,26.193167,1.300795,0.489599
34.111273,26.312635,1.296384,0.490342
34.197867,26.312635,1.299675,0.491085
34.278225,26.342501,1.301252,0.491828
34.344015,26.402235,1.3008,0.492571
34.388996,26.402235,1.302503,0.493314
34.472719,26.402235,1.305674,0.494056
34.530184,26.402235,1.307851,0.494799
34.689634,26.581436,1.305032,0.495542
34.769537,26.581436,1.308038,0.496285
34.893004,26.581436,1.312683,0.497028
35.059534,26.581436,1.318948,0.497771
35.112376,26.82037,1.309168,0.498514
35.234635,26.82037,1.313727,0.499257
35.320412,26.880103,1.313998,0.5
35.368413,26.880103,1.315784,0.500743
35.416667,26.90997,1.316117,0.501486
35.505187,26.90997,1.319406,0.502229
35.632267,26.90997,1.324129,0.502972
35.678014,26.90997,1.325829,0.503715
35.72374,26.999571,1.323123,0.504458
35.728081,26.999571,1.323283,0.505201
35.824935,27.029437,1.325404,0.505944
35.860928,27.029437,1.326736,0.506686
35.895016,27.029437,1.327997,0.507429
35.943145,27.029437,1.329778,0.508172
35.948157,27.148904,1.324111,0.508915
35.982125,27.148904,1.325362,0.509658
36.19072,27.298238,1.325753,0.510401
36.258727,27.298238,1.328244,0.511144
36.312573,27.357972,1.327312,0.511887
36.370535,27.357972,1.329431,0.51263
36.471234,27.537173,1.324436,0.513373
36.545282,27.537173,1.327125,0.514116
36.582131,27.626773,1.324155,0.514859
36.595869,27.626773,1.324652,0.515602
36.671654,27.626773,1.327396,0.516345
36.684081,27.626773,1.327845,0.517088
36.794872,27.626773,1.331856,0.517831
36.812938,27.626773,1.33251,0.518574
36.925241,27.716373,1.332254,0.519316
37.002929,27.716373,1.335057,0.520059
37.023889,27.74624,1.334375,0.520802
37.029026,27.74624,1.33456,0.521545
37.290992,27.83584,1.339675,0.522288
37.377474,27.83584,1.342782,0.523031
37.575568,27.955308,1.34413,0.523774
37.597072,27.955308,1.344899,0.524517
37.723152,27.985174,1.347969,0.52526
37.838809,27.985174,1.352102,0.526003
37.935986,28.104641,1.349812,0.526746
38.014955,28.104641,1.352622,0.527489
38.054665,28.343576,1.34262,0.528232
38.095568,28.343576,1.344064,0.528975
38.149209,28.343576,1.345956,0.529718
38.296986,28.343576,1.35117,0.530461
38.304728,28.463043,1.345771,0.531204
38.331726,28.463043,1.346719,0.531947
38.533289,28.49291,1.352382,0.532689
38.563452,28.49291,1.35344,0.533432
38.599168,28.731844,1.343428,0.534175
38.929519,28.731844,1.354926,0.534918
38.931636,28.731844,1.355,0.535661
39.076344,28.731844,1.360036,0.536404
39.141433,28.791577,1.359475,0.537147
39.1733,28.791577,1.360582,0.53789
39.244381,28.821444,1.361638,0.538633
39.272569,28.821444,1.362616,0.539376
39.331138,28.821444,1.364648,0.540119
39.366662,28.821444,1.365881,0.540862
39.411151,28.911045,1.363187,0.541605
39.561124,28.970778,1.365553,0.542348
39.745953,28.970778,1.371933,0.543091
39.749538,28.970778,1.372056,0.543834
39.821905,28.970778,1.374554,0.544577
40.074623,29.149979,1.374774,0.545319
40.113898,29.149979,1.376121,0.546062
40.189752,29.179846,1.377312,0.546805
40.247647,29.179846,1.379296,0.547548
40.251431,29.269446,1.375203,0.548291
40.411564,29.269446,1.380674,0.549034
40.470968,29.299313,1.381294,0.549777
40.52006,29.299313,1.38297,0.55052
40.553347,29.41878,1.378485,0.551263
40.708901,29.41878,1.383773,0.552006
40.739944,29.41878,1.384828,0.552749
40.904088,29.41878,1.390407,0.553492
41.033779,29.448647,1.393401,0.554235
41.173732,29.448647,1.398154,0.554978
41.358484,29.448647,1.404427,0.555721
41.482908,29.448647,1.408652,0.556464
41.543597,29.777181,1.395149,0.557207
41.576978,29.777181,1.39627,0.557949
41.648252,29.866782,1.394467,0.558692
41.698047,29.866782,1.396135,0.559435
41.725894,29.866782,1.397067,0.560178
41.74133,29.866782,1.397584,0.560921
41.920897,30.135583,1.391076,0.561664
41.970791,30.135583,1.392732,0.562407
42.056654,30.165449,1.394199,0.56315
42.077541,30.165449,1.394892,0.563893
42.090833,30.165449,1.395333,0.564636
42.181743,30.165449,1.398346,0.565379
42.183451,30.25505,1.394261,0.566122
42.308261,30.25505,1.398387,0.566865
42.357534,30.374517,1.394509,0.567608
42.526955,30.374517,1.400087,0.568351
42.576454,30.404384,1.400339,0.569094
42.656937,30.404384,1.402986,0.569837
42.838108,30.493984,1.404805,0.570579
42.949377,30.493984,1.408454,0.571322
43.110658,30.613451,1.408226,0.572065
43.200053,30.613451,1.411146,0.572808
43.215076,30.613451,1.411637,0.573551
43.361713,30.613451,1.416427,0.574294
43.460454,30.613451,1.419652,0.575037
43.556142,30.613451,1.422778,0.57578
43.643691,30.703051,1.421477,0.576523
43.700024,30.703051,1.423312,0.577266
43.741744,30.852385,1.417775,0.578009
43.794795,30.852385,1.419495,0.578752
43.856442,30.971853,1.41601,0.579495
44.146414,30.971853,1.425372,0.580238
44.230583,30.971853,1.42809,0.580981
44.474115,30.971853,1.435953,0.581724
44.528048,31.061453,1.433547,0.582467
44.552264,31.061453,1.434326,0.58321
44.597489,31.061453,1.435782,0.583952
44.751325,31.061453,1.440735,0.584695
44.75872,31.121186,1.438207,0.585438
44.780324,31.121186,1.438902,0.586181
44.79337,31.18092,1.436563,0.586924
44.856823,31.18092,1.438598,0.587667
44.876427,31.330254,1.432367,0.58841
44.963287,31.330254,1.43514,0.589153
45.090467,31.449721,1.433732,0.589896
45.132442,31.449721,1.435067,0.590639
45.273947,31.599055,1.432763,0.591382
45.308061,31.658788,1.431137,0.592125
45.312659,31.658788,1.431282,0.592868
45.33721,31.658788,1.432058,0.593611
45.361407,31.658788,1.432822,0.594354
45.438612,31.688655,1.433908,0.595097
45.707881,31.688655,1.442405,0.59584
45.832911,31.837989,1.439567,0.596582
45.93339,31.837989,1.442723,0.597325
46.088022,31.837989,1.44758,0.598068
46.143735,31.837989,1.449329,0.598811
46.248094,31.92759,1.448531,0.599554
46.408975,31.92759,1.45357,0.600297
46.502148,32.047057,1.451058,0.60104
46.520078,32.047057,1.451618,0.601783
46.522754,32.047057,1.451701,0.602526
46.544919,32.047057,1.452393,0.603269
46.653887,32.136657,1.451734,0.604012
46.772177,32.136657,1.455415,0.604755
46.820889,32.315858,1.448852,0.605498
46.89743,32.315858,1.45122,0.606241
47.000483,32.495058,1.446389,0.606984
47.035502,32.495058,1.447466,0.607727
47.277437,32.554792,1.452242,0.60847
47.630251,32.554792,1.46308,0.609212
47.679379,32.554792,1.464589,0.609955
47.881278,32.554792,1.47079,0.610698
48.123846,32.644392,1.474184,0.611441
48.149364,32.644392,1.474966,0.612184
48.169935,32.733993,1.471557,0.612927
48.169997,32.733993,1.471559,0.61367
48.175329,32.763859,1.47038,0.614413
48.19051,32.763859,1.470844,0.615156
48.333261,32.793726,1.473857,0.615899
48.530272,32.793726,1.479865,0.616642
48.700695,33.002794,1.475654,0.617385
48.714197,33.002794,1.476063,0.618128
48.725295,33.002794,1.476399,0.618871
48.827514,33.002794,1.479496,0.619614
48.881183,33.002794,1.481123,0.620357
48.938822,33.002794,1.482869,0.6211
49.141608,33.002794,1.489014,0.621842
49.279564,33.002794,1.493194,0.622585
49.344992,33.092394,1.491128,0.623328
49.452163,33.092394,1.494366,0.624071
49.455493,33.122261,1.493119,0.624814
49.580997,33.122261,1.496909,0.625557
49.810508,33.271595,1.497088,0.6263
49.929716,33.271595,1.500671,0.627043
50.021386,33.361195,1.499388,0.627786
50.070074,33.361195,1.500848,0.628529
50.199143,33.570263,1.495346,0.629272
50.331674,33.570263,1.499293,0.630015
50.388145,33.600129,1.499641,0.630758
50.461915,33.600129,1.501837,0.631501
50.593498,33.600129,1.505753,0.632244
50.657401,33.600129,1.507655,0.632987
50.845781,33.719596,1.5079,0.63373
51.021633,33.719596,1.513115,0.634473
51.159384,33.749463,1.515858,0.635215
51.271172,33.749463,1.51917,0.635958
51.277738,33.749463,1.519365,0.636701
51.311111,33.749463,1.520353,0.637444
51.435073,33.988397,1.513313,0.638187
51.479442,33.988397,1.514618,0.63893
51.598211,34.197465,1.508831,0.639673
51.640368,34.197465,1.510064,0.640416
51.755508,34.197465,1.513431,0.641159
51.820086,34.197465,1.51532,0.641902
51.906447,34.406532,1.508622,0.642645
52.030779,34.436399,1.510924,0.643388
52.065059,34.436399,1.511919,0.644131
52.092286,34.466266,1.511399,0.644874
52.232669,34.466266,1.515472,0.645617
52.373515,34.526,1.51693,0.64636
52.37919,34.526,1.517094,0.647103
52.391047,34.555866,1.516126,0.647845
52.531673,34.555866,1.520196,0.648588
52.578079,34.555866,1.521538,0.649331
52.657852,34.555866,1.523847,0.650074
52.689451,34.645467,1.520818,0.650817
52.942197,34.645467,1.528113,0.65156
53.036332,34.645467,1.53083,0.652303
53.295381,34.645467,1.538307,0.653046
53.307293,34.794801,1.532048,0.653789
53.390098,34.794801,1.534427,0.654532
53.455359,34.794801,1.536303,0.655275
53.509408,34.794801,1.537856,0.656018
53.894049,34.884401,1.544933,0.656761
53.956464,34.884401,1.546722,0.657504
54.148732,34.944134,1.54958,0.658247
54.197341,34.944134,1.550971,0.65899
54.428331,34.944134,1.557581,0.659733
54.526135,34.944134,1.56038,0.660475
54.717715,35.003868,1.563191,0.661218
54.80259,35.003868,1.565615,0.661961
54.831693,35.272669,1.554509,0.662704
54.849383,35.272669,1.555011,0.663447
54.863205,35.362269,1.551462,0.66419
54.965503,35.362269,1.554354,0.664933
55.185678,35.422003,1.557949,0.665676
55.35704,35.422003,1.562787,0.666419
55.382296,35.511603,1.559555,0.667162
55.559396,35.511603,1.564542,0.667905
55.576021,35.511603,1.56501,0.668648
55.633375,35.511603,1.566625,0.669391
55.634771,35.601204,1.562722,0.670134
55.708024,35.601204,1.564779,0.670877
55.757393,35.63107,1.564853,0.67162
55.791622,35.63107,1.565814,0.672363
56.039059,35.870005,1.562282,0.673105
56.071977,35.870005,1.5632,0.673848
56.072936,35.899871,1.561926,0.674591
56.154492,35.899871,1.564198,0.675334
56.273361,35.989472,1.563606,0.676077
56.417056,35.989472,1.567599,0.67682
56.537569,35.989472,1.570947,0.677563
56.634659,35.989472,1.573645,0.678306
56.761473,36.138806,1.570652,0.679049
56.850597,36.138806,1.573118,0.679792
56.880146,36.228406,1.570043,0.680535
56.970325,36.228406,1.572532,0.681278
57.15466,36.347873,1.572435,0.682021
57.477251,36.347873,1.58131,0.682764
57.482103,36.437474,1.577555,0.683507
57.528005,36.437474,1.578814,0.68425
57.876579,36.437474,1.588381,0.684993
58.112242,36.437474,1.594848,0.685736
58.279249,36.556941,1.594205,0.686478
58.361247,36.556941,1.596448,0.687221
58.468334,36.586807,1.598071,0.687964
58.534325,36.586807,1.599875,0.688707
58.579626,36.616674,1.599807,0.68945
58.58645,36.616674,1.599994,0.690193
58.627136,36.706275,1.597197,0.690936
58.640275,36.706275,1.597555,0.691679
58.811092,36.825742,1.59701,0.692422
58.875639,36.825742,1.598763,0.693165
58.910179,36.855608,1.598405,0.693908
59.208573,36.855608,1.606501,0.694651
59.419627,36.945209,1.608318,0.695394
59.529304,36.945209,1.611286,0.696137
59.570307,37.064676,1.607199,0.69688
59.595479,37.064676,1.607878,0.697623
59.710158,37.064676,1.610972,0.698366
59.750024,37.064676,1.612048,0.699108
59.902109,37.30361,1.605799,0.699851
60.111764,37.30361,1.611419,0.700594
60.119887,37.333477,1.610348,0.701337
60.158727,37.333477,1.611388,0.70208
60.282909,37.333477,1.614715,0.702823
60.284751,37.333477,1.614764,0.703566
60.498117,37.333477,1.620479,0.704309
60.724115,37.393211,1.623934,0.705052
60.953067,37.393211,1.630057,0.705795
60.988416,37.512678,1.625808,0.706538
61.112245,37.512678,1.629109,0.707281
61.127244,37.572411,1.626918,0.708024
61.135674,37.572411,1.627143,0.708767
61.281739,37.572411,1.63103,0.70951
61.371966,37.572411,1.633432,0.710253
61.406197,37.662012,1.630455,0.710996
61.459515,37.662012,1.63187,0.711738
61.5054,37.662012,1.633089,0.712481
61.670209,37.662012,1.637465,0.713224
62.061379,37.871079,1.638754,0.713967
62.184414,37.871079,1.642003,0.71471
62.290681,38.05028,1.637062,0.715453
62.35173,38.05028,1.638667,0.716196
62.455541,38.13988,1.637539,0.716939
62.72607,38.13988,1.644632,0.717682
62.773962,38.22948,1.64203,0.718425
62.943134,38.22948,1.646455,0.719168
63.009871,38.289214,1.64563,0.719911
63.327165,38.289214,1.653917,0.720654
63.407922,38.378814,1.652159,0.721397
63.496619,38.378814,1.654471,0.72214
63.527528,38.378814,1.655276,0.722883
63.535173,38.378814,1.655475,0.723626
63.742179,38.498281,1.655715,0.724368
63.758032,38.498281,1.656127,0.725111
64.087606,38.737216,1.65442,0.725854
64.198248,38.737216,1.657276,0.726597
64.242529,38.826816,1.654592,0.72734
64.281432,38.826816,1.655594,0.728083
64.438422,38.826816,1.659637,0.728826
64.53346,38.826816,1.662085,0.729569
64.660532,38.826816,1.665358,0.730312
64.700278,38.826816,1.666381,0.731055
64.960706,38.856683,1.671803,0.731798
65.095854,38.856683,1.675281,0.732541
65.171994,38.97615,1.672099,0.733284
65.237845,38.97615,1.673789,0.734027
65.500693,38.97615,1.680533,0.73477
65.516789,38.97615,1.680946,0.735513
65.800481,39.006017,1.686932,0.736256
65.848964,39.006017,1.688175,0.736999
65.995561,39.185217,1.684195,0.737741
66.091118,39.185217,1.686634,0.738484
66.269212,39.215084,1.689891,0.739227
66.405489,39.215084,1.693366,0.73997
66.58629,39.215084,1.697976,0.740713
66.607924,39.215084,1.698528,0.741456
66.642847,39.244951,1.698125,0.742199
66.647794,39.244951,1.698251,0.742942
66.794984,39.454018,1.692983,0.743685
66.922447,39.454018,1.696214,0.744428
67.114682,39.483885,1.699799,0.745171
67.131554,39.483885,1.700227,0.745914
67.298354,39.573486,1.700592,0.746657
67.406115,39.573486,1.703315,0.7474
67.476193,39.573486,1.705086,0.748143
67.481632,39.573486,1.705223,0.748886
67.570775,39.573486,1.707476,0.749629
67.651919,39.573486,1.709526,0.750371
67.723471,39.782553,1.702341,0.751114
67.793442,39.782553,1.7041,0.751857
67.924939,40.051354,1.695946,0.7526
67.939845,40.051354,1.696318,0.753343
68.004898,40.170821,1.692893,0.754086
68.169033,40.170821,1.696979,0.754829
68.403924,40.170821,1.702826,0.755572
68.537445,40.170821,1.70615,0.756315
68.571843,40.200688,1.705738,0.757058
68.600778,40.200688,1.706458,0.757801
68.642981,40.260422,1.704974,0.758544
69.002402,40.260422,1.713902,0.759287
69.134278,40.379889,1.712097,0.76003
69.143654,40.379889,1.712329,0.760773
69.246149,40.379889,1.714867,0.761516
69.48727,40.439622,1.718297,0.762259
69.572858,40.439622,1.720413,0.763001
69.721884,40.618823,1.716492,0.763744
69.836983,40.618823,1.719326,0.764487
69.842482,40.618823,1.719461,0.76523
69.856261,40.618823,1.7198,0.765973
70.252042,40.64869,1.728273,0.766716
70.319584,40.64869,1.729935,0.767459
70.451254,40.887624,1.723046,0.768202
70.603795,40.887624,1.726777,0.768945
70.767825,40.917491,1.729525,0.769688
70.874929,40.917491,1.732143,0.770431
70.897358,40.917491,1.732691,0.771174
71.123237,40.917491,1.738211,0.771917
71.329826,41.007091,1.739451,0.77266
71.350586,41.007091,1.739957,0.773403
71.564071,41.126558,1.740094,0.774146
71.736333,41.126558,1.744282,0.774889
71.821639,41.156425,1.745089,0.775632
71.881641,41.156425,1.746547,0.776374
71.910887,41.156425,1.747258,0.777117
72.065244,41.156425,1.751008,0.77786
72.096355,41.246025,1.747959,0.778603
72.2372,41.246025,1.751374,0.779346
72.326869,41.335626,1.749747,0.780089
72.336736,41.335626,1.749985,0.780832
72.391781,41.365493,1.750052,0.781575
72.47005,41.365493,1.751945,0.782318
72.73103,41.365493,1.758254,0.783061
72.924873,41.365493,1.76294,0.783804
72.927806,41.634294,1.751628,0.784547
73.305636,41.634294,1.760703,0.78529
73.380047,41.634294,1.76249,0.786033
73.548169,41.634294,1.766529,0.786776
73.770891,41.694027,1.76934,0.787519
74.062884,41.694027,1.776343,0.788262
74.081747,41.873228,1.769191,0.789004
74.161317,41.873228,1.771091,0.789747
74.277596,41.962828,1.770081,0.79049
74.563247,41.962828,1.776888,0.791233
74.577334,41.962828,1.777224,0.791976
74.651427,41.962828,1.778989,0.792719
75.017848,42.082295,1.782646,0.793462
75.020601,42.082295,1.782712,0.794205
75.142383,42.171896,1.781812,0.794948
75.252,42.171896,1.784411,0.795691
75.417383,42.201762,1.787067,0.796434
75.502276,42.201762,1.789079,0.797177
75.53579,42.32123,1.78482,0.79792
75.548246,42.32123,1.785115,0.798663
75.791449,42.32123,1.790861,0.799406
75.836689,42.32123,1.79193,0.800149
75.963457,42.351096,1.79366,0.800892
76.112149,42.351096,1.797171,0.801634
76.142115,42.440697,1.794083,0.802377
76.201416,42.440697,1.79548,0.80312
76.238791,42.530297,1.792576,0.803863
76.485558,42.530297,1.798378,0.804606
76.551433,42.679631,1.793629,0.805349
76.57967,42.679631,1.794291,0.806092
76.598965,42.799098,1.789733,0.806835
76.661562,42.799098,1.791196,0.807578
76.687817,43.008166,1.783099,0.808321
77.038557,43.008166,1.791254,0.809064
77.156042,43.157499,1.787778,0.809807
77.483978,43.157499,1.795377,0.81055
77.514253,43.157499,1.796078,0.811293
77.609964,43.157499,1.798296,0.812036
77.780623,43.157499,1.80225,0.812779
77.849635,43.157499,1.80385,0.813522
78.369812,43.2471,1.81214,0.814264
78.397865,43.2471,1.812789,0.815007
78.454187,43.306833,1.811589,0.81575
78.466945,43.306833,1.811884,0.816493
78.493165,43.306833,1.812489,0.817236
78.535935,43.306833,1.813477,0.817979
78.609854,43.306833,1.815184,0.818722
78.616096,43.306833,1.815328,0.819465
78.738315,43.396434,1.814396,0.820208
79.241379,43.396434,1.825988,0.820951
79.258037,43.545768,1.820109,0.821694
79.393632,43.605501,1.820725,0.822437
79.623156,43.605501,1.825989,0.82318
79.685133,43.605501,1.82741,0.823923
79.842064,43.605501,1.831009,0.824666
79.851885,43.754835,1.824984,0.825409
79.939663,43.754835,1.82699,0.826152
79.977863,43.754835,1.827863,0.826895
80.150557,43.754835,1.83181,0.827637
80.316486,43.784702,1.83435,0.82838
80.323842,43.784702,1.834518,0.829123
80.423864,43.874302,1.833052,0.829866
80.426473,43.874302,1.833111,0.830609
80.454234,43.874302,1.833744,0.831352
80.561609,43.874302,1.836191,0.832095
80.742558,44.08337,1.831588,0.832838
80.804469,44.08337,1.832992,0.833581
80.81369,44.202837,1.828247,0.834324
81.037286,44.202837,1.833305,0.835067
81.243904,44.202837,1.837979,0.83581
81.353306,44.202837,1.840454,0.836553
81.513987,44.232704,1.842844,0.837296
81.530532,44.232704,1.843218,0.838039
81.945147,44.471638,1.842638,0.838782
81.951731,44.471638,1.842786,0.839525
82.020333,44.501505,1.843091,0.840267
82.101719,44.501505,1.84492,0.84101
82.10372,44.501505,1.844965,0.841753
82.511677,44.501505,1.854132,0.842496
82.533467,44.561238,1.852136,0.843239
82.584439,44.561238,1.85328,0.843982
82.642814,44.591105,1.853348,0.844725
82.802262,44.591105,1.856923,0.845468
82.834911,45.039107,1.839177,0.846211
82.847631,45.039107,1.83946,0.846954
82.957705,45.039107,1.841904,0.847697
83.06947,45.039107,1.844385,0.84844
83.103305,45.188441,1.839039,0.849183
83.173203,45.188441,1.840586,0.849926
83.230566,45.188441,1.841855,0.850669
83.247531,45.188441,1.842231,0.851412
83.546237,45.218307,1.84762,0.852155
83.626848,45.218307,1.849402,0.852897
83.722388,45.307908,1.847854,0.85364
83.834449,45.307908,1.850327,0.854383
84.408532,45.307908,1.862998,0.855126
84.516157,45.307908,1.865373,0.855869
84.537321,45.427375,1.860933,0.856612
84.736117,45.427375,1.86531,0.857355
84.74437,45.457242,1.864266,0.858098
84.779708,45.457242,1.865043,0.858841
85.007801,45.546842,1.866382,0.859584
85.174529,45.546842,1.870042,0.860327
85.307627,45.546842,1.872965,0.86107
85.318808,45.546842,1.87321,0.861813
85.327684,45.546842,1.873405,0.862556
85.343019,45.546842,1.873742,0.863299
85.477126,45.696176,1.870553,0.864042
85.559153,45.696176,1.872348,0.864785
85.569288,45.696176,1.87257,0.865527
85.651812,45.696176,1.874376,0.86627
85.667125,45.905243,1.866173,0.867013
85.791422,45.905243,1.868881,0.867756
85.846196,45.905243,1.870074,0.868499
85.891172,45.905243,1.871054,0.869242
86.01764,45.93511,1.87259,0.869985
86.120854,45.93511,1.874837,0.870728
86.200763,46.114311,1.869284,0.871471
86.22677,46.114311,1.869848,0.872214
86.314333,46.174044,1.869326,0.872957
86.384073,46.174044,1.870836,0.8737
86.583067,46.263645,1.871514,0.874443
86.589634,46.263645,1.871656,0.875186
86.591584,46.353245,1.86808,0.875929
86.610457,46.353245,1.868487,0.876672
86.804569,46.383112,1.871469,0.877415
86.899907,46.383112,1.873525,0.878158
87.039298,46.472712,1.872912,0.8789
87.113016,46.472712,1.874498,0.879643
87.154809,46.502579,1.874193,0.880386
87.18301,46.502579,1.874799,0.881129
87.257737,46.741513,1.866815,0.881872
87.309371,46.741513,1.867919,0.882615
87.315328,46.741513,1.868047,0.883358
87.40134,46.741513,1.869887,0.884101
87.524398,46.831114,1.868937,0.884844
87.584746,46.890847,1.867843,0.885587
87.636289,46.890847,1.868942,0.88633
87.691129,46.890847,1.870112,0.887073
87.696814,46.890847,1.870233,0.887816
87.789864,46.980447,1.868647,0.888559
87.809061,46.980447,1.869055,0.889302
87.85037,47.070048,1.866375,0.890045
87.896263,47.070048,1.86735,0.890788
88.029413,47.338849,1.85956,0.89153
88.231604,47.338849,1.863831,0.892273
88.254767,47.338849,1.86432,0.893016
88.34063,47.338849,1.866134,0.893759
88.371964,47.368716,1.865619,0.894502
88.466263,47.368716,1.867609,0.895245
88.520151,47.368716,1.868747,0.895988
88.537569,47.368716,1.869115,0.896731
88.810805,47.428449,1.872522,0.897474
88.856787,47.428449,1.873491,0.898217
88.995359,47.60765,1.86935,0.89896
89.028691,47.60765,1.87005,0.899703
89.203423,47.69725,1.870201,0.900446
89.220357,47.69725,1.870556,0.901189
89.524233,47.786851,1.873407,0.901932
89.538416,47.786851,1.873704,0.902675
89.603611,47.816717,1.873897,0.903418
89.660863,47.816717,1.875094,0.90416
89.671227,47.846584,1.874141,0.904903
89.89903,47.846584,1.878902,0.905646
90.028659,47.906318,1.879265,0.906389
90.035638,47.906318,1.879411,0.907132
90.222151,48.055652,1.877451,0.907875
90.390862,48.055652,1.880962,0.908618
90.415059,48.175119,1.8768,0.909361
90.441501,48.175119,1.877349,0.910104
90.675117,48.264719,1.878704,0.910847
90.695433,48.264719,1.879125,0.91159
90.795292,48.324453,1.878869,0.912333
91.056868,48.324453,1.884281,0.913076
91.188778,48.384186,1.884681,0.913819
91.198107,48.384186,1.884874,0.914562
91.298701,48.414053,1.885789,0.915305
91.471778,48.414053,1.889364,0.916048
91.905295,48.53352,1.893646,0.91679
91.906132,48.53352,1.893663,0.917533
92.348515,48.53352,1.902778,0.918276
92.363402,48.53352,1.903085,0.919019
92.415461,48.53352,1.904157,0.919762
92.45625,48.53352,1.904998,0.920505
92.460408,48.53352,1.905084,0.921248
92.540093,48.53352,1.906725,0.921991
92.87977,48.652987,1.909025,0.922734
93.017904,48.652987,1.911864,0.923477
93.054041,48.862055,1.904423,0.92422
93.080551,48.862055,1.904966,0.924963
93.502082,48.891921,1.912424,0.925706
93.516513,48.891921,1.912719,0.926449
93.696859,48.981522,1.912902,0.927192
93.935119,48.981522,1.917766,0.927935
94.044233,48.981522,1.919994,0.928678
94.176882,48.981522,1.922702,0.929421
94.531334,49.041255,1.927588,0.930163
94.673001,49.041255,1.930477,0.930906
94.777082,49.250323,1.924395,0.931649
94.940322,49.250323,1.92771,0.932392
94.967696,49.250323,1.928265,0.933135
94.969011,49.250323,1.928292,0.933878
94.975104,49.489257,1.919105,0.934621
95.107503,49.489257,1.921781,0.935364
95.234766,49.519124,1.923192,0.936107
95.672383,49.519124,1.932029,0.93685
95.704704,49.698325,1.925713,0.937593
96.283861,49.698325,1.937366,0.938336
96.372908,49.728191,1.937993,0.939079
96.613434,49.728191,1.94283,0.939822
96.825065,49.728191,1.947086,0.940565
96.876746,49.728191,1.948125,0.941308
97.128605,49.758058,1.952018,0.942051
97.166408,49.758058,1.952777,0.942793
97.471235,49.847658,1.955382,0.943536
97.47179,49.847658,1.955394,0.944279
97.924382,50.20606,1.950449,0.945022
98.555028,50.20606,1.963011,0.945765
98.666003,50.235927,1.964053,0.946508
98.881073,50.235927,1.968334,0.947251
98.903293,50.235927,1.968776,0.947994
99.02589,50.29566,1.968875,0.948737
99.607848,50.29566,1.980446,0.94948
99.935382,50.325527,1.985779,0.950223
100.351142,50.325527,1.994041,0.950966
100.703851,50.325527,2.001049,0.951709
100.905845,50.325527,2.005063,0.952452
101.170413,50.474861,2.004372,0.953195
101.660149,50.474861,2.014075,0.953938
101.836612,50.474861,2.017571,0.954681
102.372651,50.474861,2.028191,0.955423
102.826718,50.474861,2.037187,0.956166
103.940393,50.474861,2.059251,0.956909
104.124454,50.564461,2.059242,0.957652
104.276896,50.564461,2.062257,0.958395
104.481146,50.654062,2.062641,0.959138
104.643392,50.654062,2.065844,0.959881
104.764056,50.683928,2.067007,0.960624
104.773861,50.683928,2.067201,0.961367
105.230489,50.773529,2.072546,0.96211
106.014519,50.773529,2.087988,0.962853
106.01918,50.773529,2.08808,0.963596
106.424812,50.773529,2.096069,0.964339
106.437957,50.773529,2.096328,0.965082
106.572762,50.773529,2.098983,0.965825
106.736255,50.952729,2.094809,0.966568
107.898422,50.952729,2.117618,0.967311
109.263674,51.04233,2.140648,0.968053
109.587921,51.04233,2.147001,0.968796
109.596456,51.191664,2.140904,0.969539
110.122407,51.191664,2.151179,0.970282
110.134622,51.281264,2.147658,0.971025
110.34498,51.281264,2.15176,0.971768
110.518478,51.281264,2.155143,0.972511
111.711568,51.281264,2.178409,0.973254
113.362359,51.400731,2.205462,0.973997
115.669277,51.400731,2.250343,0.97474
115.805869,51.669532,2.24128,0.975483
116.095825,51.669532,2.246891,0.976226
116.135952,51.669532,2.247668,0.976969
116.176507,51.669532,2.248453,0.977712
116.196123,51.729266,2.246236,0.978455
116.591554,51.729266,2.25388,0.979198
117.950617,51.759133,2.278837,0.979941
117.97148,51.759133,2.27924,0.980684
117.998749,51.8786,2.274517,0.981426
117.999633,51.8786,2.274534,0.982169
118.612851,51.998067,2.281101,0.982912
122.358901,51.998067,2.353143,0.983655
123.104702,52.087667,2.363414,0.984398
124.872863,52.087667,2.397359,0.985141
127.750534,52.117534,2.451201,0.985884
127.750653,52.117534,2.451203,0.986627
127.756559,52.117534,2.451316,0.98737
127.806478,52.117534,2.452274,0.988113
127.842687,52.147401,2.451564,0.988856
128.049098,52.147401,2.455522,0.989599
128.078545,52.356468,2.446279,0.990342
128.842235,52.356468,2.460866,0.991085
130.40795,52.386335,2.489351,0.991828
133.535817,52.386335,2.549058,0.992571
139.568629,52.625269,2.652122,0.993314
139.57891,52.625269,2.652317,0.994056
139.581176,52.71487,2.647852,0.994799
139.583679,52.71487,2.6479,0.995542
141.788407,52.71487,2.689723,0.996285
142.126846,52.71487,2.696143,0.997028
151.008792,52.80447,2.859773,0.997771
151.011344,52.80447,2.859821,0.998514
154.891478,52.80447,2.933302,0.999257
154.943719,52.80447,2.934292,1


==> Data/Biharmonic_eigenvalue/AlmostC1_p2_s1.csv <==
Num,An,Eff,n/N
0.059896,0.059734,1.002727,0
0.149708,0.149334,1.002508,0.000649
0.150042,0.149334,1.004743,0.001298
0.239707,0.238934,1.003234,0.001947
0.300391,0.298668,1.00577,0.002596
0.30107,0.298668,1.008041,0.003245
0.389305,0.388268,1.00267,0.003894
0.390702,0.388268,1.006267,0.004543
0.512814,0.507735,1.010003,0.005191
0.514078,0.507735,1.012491,0.00584
0.54025,0.537602,1.004926,0.006489
0.601594,0.597336,1.007129,0.007138
0.602592,0.597336,1.0088,0.007787
0.749959,0.74667,1.004405,0.008436
0.752995,0.74667,1.008471,0.009085
0.786099,0.776536,1.012314,0.009734
0.788044,0.776536,1.014819,0.010383
0.873927,0.866137,1.008994,0.011032
0.875653,0.866137,1.010987,0.011681
0.962599,0.955737,1.00718,0.01233
1.022994,1.015471,1.007409,0.012979
1.026532,1.015471,1.010893,0.013628
1.123208,1.105071,1.016413,0.014276
1.127515,1.105071,1.02031,0.014925
1.211832,1.194671,1.014364,0.015574
1.212365,1.194671,1.01481,0.016223
1.231633,1.224538,1.005794,0.016872
1.238779,1.224538,1.01163,0.017521
1.360346,1.344005,1.012158,0.01817
1.362861,1.344005,1.014029,0.018819
1.506657,1.493339,1.008918,0.019468
1.526094,1.493339,1.021934,0.020117
1.531316,1.493339,1.025431,0.020766
1.568442,1.553073,1.009896,0.021415
1.576205,1.553073,1.014895,0.022064
1.617095,1.582939,1.021577,0.022713
1.617819,1.582939,1.022035,0.023361
1.764068,1.732273,1.018354,0.02401
1.764369,1.732273,1.018528,0.024659
1.837144,1.821874,1.008382,0.025308
1.84774,1.821874,1.014198,0.025957
1.972033,1.941341,1.01581,0.026606
1.978884,1.941341,1.019339,0.027255
1.991516,1.941341,1.025846,0.027904
1.998191,1.941341,1.029284,0.028553
2.08455,2.030941,1.026396,0.029202
2.084864,2.030941,1.026551,0.029851
2.176927,2.150408,1.012332,0.0305
2.230162,2.180275,1.022881,0.031149
2.231038,2.180275,1.023283,0.031798
2.237592,2.210142,1.01242,0.032446
2.251891,2.210142,1.01889,0.033095
2.440647,2.389343,1.021472,0.033744
2.444956,2.389343,1.023276,0.034393
2.523461,2.449076,1.030373,0.035042
2.532246,2.449076,1.03396,0.035691
2.567124,2.538676,1.011206,0.03634
2.585461,2.538676,1.018429,0.036989
2.631049,2.538676,1.036386,0.037638
2.632224,2.538676,1.036849,0.038287
2.703889,2.658144,1.01721,0.038936
2.717008,2.658144,1.022145,0.039585
2.76845,2.68801,1.029925,0.040234
2.771104,2.68801,1.030913,0.040883
2.972298,2.897078,1.025964,0.041531
2.982318,2.897078,1.029423,0.04218
2.984436,2.926945,1.019642,0.042829
3.030899,2.986678,1.014806,0.043478
3.057867,2.986678,1.023835,0.044127
3.121257,3.016545,1.034712,0.044776
3.131276,3.016545,1.038034,0.045425
3.243554,3.106145,1.044238,0.046074
3.247023,3.106145,1.045355,0.046723
3.254631,3.165879,1.028034,0.047372
3.259556,3.165879,1.02959,0.048021
3.376176,3.255479,1.037075,0.04867
3.381629,3.255479,1.03875,0.049319
3.423905,3.374946,1.014507,0.049968
3.451665,3.374946,1.022732,0.050616
3.57167,3.464547,1.03092,0.051265
3.593702,3.464547,1.037279,0.051914
3.596898,3.494413,1.029328,0.052563
3.596903,3.494413,1.029329,0.053212
3.78337,3.643747,1.038318,0.053861
3.793506,3.643747,1.0411,0.05451
3.85396,3.733348,1.032307,0.055159
3.861529,3.733348,1.034334,0.055808
3.894517,3.733348,1.04317,0.056457
3.943624,3.733348,1.056324,0.057106
3.947463,3.822948,1.03257,0.057755
3.958314,3.882682,1.019479,0.058404
3.997736,3.882682,1.029633,0.059053
4.056373,3.882682,1.044735,0.059701
4.060445,3.882682,1.045784,0.06035
4.182947,4.061882,1.029805,0.060999
4.196741,4.061882,1.033201,0.061648
4.277256,4.091749,1.045337,0.062297
4.283255,4.091749,1.046803,0.062946
4.412093,4.330683,1.018798,0.063595
4.444974,4.330683,1.026391,0.064244
4.512354,4.330683,1.04195,0.064893
4.522643,4.330683,1.044326,0.065542
4.535514,4.36055,1.040124,0.066191
4.538758,4.36055,1.040868,0.06684
4.571423,4.420284,1.034192,0.067489
4.608188,4.420284,1.04251,0.068138
4.726378,4.45015,1.062072,0.068787
4.733715,4.45015,1.06372,0.069435
4.826582,4.569618,1.056233,0.070084
4.830888,4.569618,1.057176,0.070733
4.864897,4.689085,1.037494,0.071382
4.875292,4.689085,1.039711,0.072031
4.952396,4.778685,1.036351,0.07268
5.008468,4.778685,1.048085,0.073329
5.045477,4.838419,1.042795,0.073978
5.055466,4.898152,1.032117,0.074627
5.074399,4.898152,1.035982,0.075276
5.252331,5.047486,1.040584,0.075925
5.27957,5.047486,1.04598,0.076574
5.302842,5.077353,1.044411,0.077223
5.308067,5.077353,1.04544,0.077872
5.317542,5.077353,1.047306,0.07852
5.324179,5.077353,1.048613,0.079169
5.531689,5.166953,1.07059,0.079818
5.565903,5.166953,1.077212,0.080467
5.577878,5.316287,1.049206,0.081116
5.580813,5.316287,1.049758,0.081765
5.629878,5.376021,1.04722,0.082414
5.633117,5.376021,1.047823,0.083063
5.681032,5.405887,1.050897,0.083712
5.682639,5.405887,1.051194,0.084361
5.698379,5.525355,1.031315,0.08501
5.753265,5.525355,1.041248,0.085659
5.8939,5.525355,1.066701,0.086308
5.904136,5.525355,1.068553,0.086957
6.021327,5.764289,1.044591,0.087605
6.039534,5.764289,1.04775,0.088254
6.141131,5.794156,1.059884,0.088903
6.149721,5.794156,1.061366,0.089552
6.153377,5.883756,1.045825,0.090201
6.183127,5.883756,1.050881,0.09085
6.191305,5.973356,1.036487,0.091499
6.202292,5.973356,1.038326,0.092148
6.291354,5.973356,1.053236,0.092797
6.454521,6.03309,1.069853,0.093446
6.456962,6.03309,1.070258,0.094095
6.479005,6.12269,1.058196,0.094744
6.480968,6.12269,1.058516,0.095393
6.490518,6.12269,1.060076,0.096042
6.512411,6.12269,1.063652,0.09669
6.644407,6.212291,1.069558,0.097339
6.645434,6.212291,1.069724,0.097988
6.789505,6.331758,1.072294,0.098637
6.821868,6.331758,1.077405,0.099286
6.835079,6.510958,1.049781,0.099935
6.83555,6.510958,1.049853,0.100584
6.866878,6.600559,1.040348,0.101233
6.880478,6.600559,1.042408,0.101882
6.975597,6.600559,1.056819,0.102531
7.044117,6.600559,1.0672,0.10318
7.102923,6.720026,1.056979,0.103829
7.106177,6.720026,1.057463,0.104478
7.124747,6.749893,1.055535,0.105127
7.131931,6.749893,1.056599,0.105775
7.301875,6.839493,1.067605,0.106424
7.335786,6.839493,1.072563,0.107073
7.391569,6.929093,1.066744,0.107722
7.402161,6.929093,1.068273,0.108371
7.447801,6.95896,1.070246,0.10902
7.46379,6.95896,1.072544,0.109669
7.469078,6.988827,1.068717,0.110318
7.530944,6.988827,1.077569,0.110967
7.641831,7.197894,1.061676,0.111616
7.711106,7.197894,1.0713,0.112265
7.711268,7.227761,1.066896,0.112914
7.788903,7.287495,1.068804,0.113563
7.800746,7.287495,1.070429,0.114212
7.832507,7.317361,1.070401,0.11486
7.836694,7.317361,1.070973,0.115509
7.849056,7.466695,1.051209,0.116158
7.894176,7.466695,1.057252,0.116807
8.13645,7.466695,1.089699,0.117456
8.142954,7.466695,1.09057,0.118105
8.15179,7.675763,1.062017,0.118754
8.152852,7.675763,1.062155,0.119403
8.188346,7.765363,1.05447,0.120052
8.23817,7.765363,1.060887,0.120701
8.239809,7.765363,1.061098,0.12135
8.255701,7.765363,1.063144,0.121999
8.387675,7.79523,1.076001,0.122648
8.396476,7.79523,1.07713,0.123297
8.425094,7.914697,1.064487,0.123945
8.49016,7.914697,1.072708,0.124594
8.509666,7.914697,1.075173,0.125243
8.515043,7.914697,1.075852,0.125892
8.74321,8.034164,1.088254,0.126541
8.793092,8.034164,1.094463,0.12719
8.820962,8.123765,1.085822,0.127839
8.832631,8.123765,1.087258,0.128488
8.877523,8.183498,1.084808,0.129137
8.883205,8.183498,1.085502,0.129786
8.93465,8.273099,1.079964,0.130435
8.945145,8.273099,1.081233,0.131084
8.946572,8.392566,1.066012,0.131733
8.996199,8.392566,1.071925,0.132382
9.138884,8.601633,1.062459,0.13303
9.231245,8.6315,1.069483,0.133679
9.237616,8.6315,1.070221,0.134328
9.246548,8.661367,1.067562,0.134977
9.253505,8.661367,1.068365,0.135626
9.296798,8.661367,1.073364,0.136275
9.299547,8.661367,1.073681,0.136924
9.33804,8.7211,1.070741,0.137573
9.425336,8.7211,1.080751,0.138222
9.519626,8.750967,1.087837,0.138871
9.526745,8.750967,1.088651,0.13952
9.61154,8.840567,1.087209,0.140169
9.626721,8.840567,1.088926,0.140818
9.731741,8.900301,1.093417,0.141467
9.771493,8.900301,1.097883,0.142116
9.789853,9.109368,1.074702,0.142764
9.794605,9.109368,1.075223,0.143413
9.927409,9.109368,1.089802,0.144062
9.939355,9.109368,1.091114,0.144711
9.97269,9.139235,1.091195,0.14536
10.072323,9.139235,1.102097,0.146009
10.080975,9.348303,1.078375,0.146658
10.102054,9.348303,1.08063,0.147307
10.205828,9.378169,1.088254,0.147956
10.20673,9.378169,1.08835,0.148605
10.325029,9.46777,1.090545,0.149254
10.357135,9.46777,1.093936,0.149903
10.400362,9.55737,1.088203,0.150552
10.403895,9.55737,1.088573,0.151201
10.410451,9.706704,1.072501,0.151849
10.446338,9.706704,1.076198,0.152498
10.536806,9.706704,1.085518,0.153147
10.5399,9.706704,1.085837,0.153796
10.56657,9.706704,1.088585,0.154445
10.621407,9.706704,1.094234,0.155094
10.74546,9.796304,1.096889,0.155743
10.757325,9.796304,1.0981,0.156392
10.790704,9.945638,1.084968,0.157041
10.810838,9.945638,1.086993,0.15769
10.820876,10.065105,1.075088,0.158339
10.87391,10.065105,1.080357,0.158988
10.89114,10.094972,1.078868,0.159637
10.990101,10.094972,1.088671,0.160286
11.115977,10.094972,1.10114,0.160934
11.176467,10.154706,1.10062,0.161583
11.184431,10.154706,1.101404,0.162232
11.31881,10.154706,1.114637,0.162881
11.32943,10.154706,1.115683,0.16353
11.426358,10.333906,1.105715,0.164179
11.457481,10.333906,1.108727,0.164828
11.473693,10.423507,1.100752,0.165477
11.480964,10.423507,1.101449,0.166126
11.521766,10.542974,1.092838,0.166775
11.543623,10.542974,1.094911,0.167424
11.605384,10.632574,1.091493,0.168073
11.620542,10.632574,1.092919,0.168722
11.657207,10.752041,1.084185,0.169371
11.663835,10.752041,1.084802,0.170019
11.700407,10.811775,1.082191,0.170668
11.821552,10.811775,1.093396,0.171317
11.838078,10.901375,1.085925,0.171966
11.862669,10.901375,1.088181,0.172615
12.034471,10.901375,1.103941,0.173264
12.034523,10.901375,1.103945,0.173913
12.061879,11.020842,1.094461,0.174562
12.089004,11.020842,1.096922,0.175211
12.105333,11.050709,1.095435,0.17586
12.108047,11.050709,1.095681,0.176509
12.157834,11.050709,1.100186,0.177158
12.232752,11.050709,1.106965,0.177807
12.34605,11.14031,1.108232,0.178456
12.391581,11.14031,1.112319,0.179104
12.458436,11.259777,1.106455,0.179753
12.488117,11.259777,1.109091,0.180402
12.60097,11.259777,1.119114,0.181051
12.645114,11.259777,1.123034,0.1817
12.651777,11.528578,1.097427,0.182349
12.679366,11.528578,1.09982,0.182998
12.70703,11.588311,1.096539,0.183647
12.810321,11.588311,1.105452,0.184296
12.885895,11.618178,1.109115,0.184945
12.937339,11.618178,1.113543,0.185594
12.99256,11.707778,1.109737,0.186243
13.001297,11.767512,1.104847,0.186892
13.020924,11.767512,1.106515,0.187541
13.075464,11.857112,1.102753,0.188189
13.078831,11.857112,1.103037,0.188838
13.184569,11.946713,1.103615,0.189487
13.210575,11.946713,1.105792,0.190136
13.26331,11.976579,1.107437,0.190785
13.324072,11.976579,1.112511,0.191434
13.340052,12.06618,1.105574,0.192083
13.343243,12.06618,1.105838,0.192732
13.413499,12.096047,1.108916,0.193381
13.433328,12.096047,1.110555,0.19403
13.452906,12.215514,1.101297,0.194679
13.460542,12.215514,1.101922,0.195328
13.569555,12.24538,1.108137,0.195977
13.607188,12.24538,1.11121,0.196626
13.610129,12.24538,1.11145,0.197274
13.764345,12.24538,1.124044,0.197923
13.870723,12.424581,1.116394,0.198572
13.90086,12.424581,1.118819,0.199221
13.949483,12.573915,1.109399,0.19987
13.997299,12.573915,1.113201,0.200519
14.054116,12.663515,1.109812,0.201168
14.06818,12.663515,1.110922,0.201817
14.084913,12.693382,1.109626,0.202466
14.195525,12.693382,1.118341,0.203115
14.293926,12.693382,1.126093,0.203764
14.31714,12.693382,1.127922,0.204413
14.382205,12.693382,1.133048,0.205062
14.401835,12.693382,1.134594,0.205711
14.41758,12.932316,1.114849,0.20636
14.423968,12.932316,1.115343,0.207008
14.537178,13.021917,1.116362,0.207657
14.542734,13.021917,1.116789,0.208306
14.571537,13.201117,1.103811,0.208955
14.60325,13.201117,1.106213,0.209604
14.630206,13.201117,1.108255,0.210253
14.650092,13.201117,1.109762,0.210902
14.672024,13.290718,1.10393,0.211551
14.791927,13.290718,1.112952,0.2122
14.823314,13.290718,1.115313,0.212849
14.841276,13.290718,1.116665,0.213498
14.899229,13.410185,1.111038,0.214147
14.904704,13.410185,1.111447,0.214796
15.024178,13.440052,1.117866,0.215445
15.089956,13.440052,1.12276,0.216093
15.095251,13.440052,1.123154,0.216742
15.275692,13.499785,1.131551,0.217391
15.332795,13.499785,1.135781,0.21804
15.341313,13.649119,1.123978,0.218689
15.352626,13.649119,1.124807,0.219338
15.382928,13.678986,1.124566,0.219987
15.405406,13.678986,1.12621,0.220636
15.485406,13.768586,1.124691,0.221285
15.511277,13.768586,1.12657,0.221934
15.55939,13.858187,1.122758,0.222583
15.584971,13.858187,1.124604,0.223232
15.631333,13.91792,1.123108,0.223881
15.823611,13.91792,1.136924,0.22453
15.90053,13.977654,1.137568,0.225178
15.918599,13.977654,1.138861,0.225827
15.933755,14.246455,1.118436,0.226476
15.938769,14.246455,1.118788,0.227125
15.975941,14.365922,1.112072,0.227774
15.981577,14.365922,1.112464,0.228423
16.033355,14.365922,1.116069,0.229072
16.0628,14.365922,1.118118,0.229721
16.141409,14.395789,1.121259,0.23037
16.17403,14.395789,1.123525,0.231019
16.196919,14.485389,1.118156,0.231668
16.309598,14.485389,1.125934,0.232317
16.323652,14.485389,1.126905,0.232966
16.349443,14.485389,1.128685,0.233615
16.414669,14.574989,1.126222,0.234263
16.434982,14.574989,1.127615,0.234912
16.443515,14.634723,1.123596,0.235561
16.445099,14.634723,1.123704,0.23621
16.586824,14.724323,1.126491,0.236859
16.587931,14.724323,1.126567,0.237508
16.715905,14.724323,1.135258,0.238157
16.72355,14.724323,1.135777,0.238806
16.80632,14.933391,1.125419,0.239455
16.879695,14.933391,1.130332,0.240104
16.924025,14.933391,1.133301,0.240753
16.938348,14.933391,1.13426,0.241402
16.989086,15.082725,1.126394,0.242051
17.035243,15.082725,1.129454,0.2427
17.144474,15.082725,1.136696,0.243348
17.160774,15.082725,1.137777,0.243997
17.218386,15.202192,1.132625,0.244646
17.398151,15.202192,1.14445,0.245295
17.429573,15.291792,1.139799,0.245944
17.504186,15.351526,1.140225,0.246593
17.527819,15.351526,1.141764,0.247242
17.539922,15.530726,1.129369,0.247891
17.549139,15.530726,1.129963,0.24854
17.561584,15.530726,1.130764,0.249189
17.57983,15.530726,1.131939,0.249838
17.633517,15.560593,1.133216,0.250487
17.707245,15.560593,1.137954,0.251136
17.710673,15.59046,1.135994,0.251785
17.720937,15.59046,1.136653,0.252433
17.770771,15.829394,1.122644,0.253082
17.773507,15.829394,1.122817,0.253731
17.872051,15.829394,1.129042,0.25438
17.897067,15.829394,1.130622,0.255029
17.903268,15.918995,1.124648,0.255678
18.069799,15.918995,1.135109,0.256327
18.070007,15.918995,1.135122,0.256976
18.090367,15.918995,1.136401,0.257625
18.235063,16.068329,1.134845,0.258274
18.253366,16.068329,1.135984,0.258923
18.314664,16.157929,1.133478,0.259572
18.338879,16.157929,1.134977,0.260221
18.416387,16.247529,1.133488,0.26087
18.471311,16.247529,1.136869,0.261518
18.532046,16.277396,1.138514,0.262167
18.585718,16.277396,1.141812,0.262816
18.636925,16.277396,1.144957,0.263465
18.646153,16.277396,1.145524,0.264114
18.681617,16.366996,1.14142,0.264763
18.703968,16.366996,1.142786,0.265412
18.814712,16.396863,1.147458,0.266061
18.833196,16.396863,1.148585,0.26671
18.9232,16.546197,1.143659,0.267359
18.923655,16.546197,1.143686,0.268008
18.962416,16.635797,1.139856,0.268657
18.991603,16.635797,1.141611,0.269306
19.051401,16.785131,1.135017,0.269955
19.132161,16.785131,1.139828,0.270604
19.144235,16.874732,1.134491,0.271252
19.225962,16.874732,1.139334,0.271901
19.249927,16.874732,1.140755,0.27255
19.254501,16.874732,1.141026,0.273199
19.257526,16.994199,1.133182,0.273848
19.279851,16.994199,1.134496,0.274497
19.327772,17.233133,1.121547,0.275146
19.345142,17.233133,1.122555,0.275795
19.419525,17.263,1.124922,0.276444
19.451458,17.263,1.126772,0.277093
19.502054,17.263,1.129703,0.277742
19.522822,17.322733,1.127006,0.278391
19.557296,17.322733,1.128996,0.27904
19.623397,17.322733,1.132812,0.279689
19.623568,17.322733,1.132822,0.280337
19.770952,17.4422,1.133513,0.280986
19.792584,17.4422,1.134753,0.281635
19.794745,17.472067,1.132937,0.282284
19.812851,17.472067,1.133973,0.282933
19.857829,17.472067,1.136547,0.283582
19.898146,17.472067,1.138855,0.284231
19.906357,17.501934,1.13738,0.28488
19.920771,17.501934,1.138204,0.285529
19.971371,17.681135,1.12953,0.286178
20.118347,17.681135,1.137843,0.286827
20.226806,17.711001,1.142048,0.287476
20.250968,17.711001,1.143412,0.288125
20.293533,17.800602,1.140048,0.288774
20.344082,17.800602,1.142887,0.289422
20.36271,17.949936,1.134417,0.290071
20.438947,17.949936,1.138664,0.29072
20.444243,18.069403,1.131429,0.291369
20.497899,18.069403,1.134398,0.292018
20.581732,18.218737,1.129701,0.292667
20.587792,18.218737,1.130034,0.293316
20.678441,18.218737,1.13501,0.293965
20.732535,18.218737,1.137979,0.294614
20.754784,18.27847,1.135477,0.295263
20.796321,18.27847,1.13775,0.295912
20.8318,18.308337,1.137831,0.296561
21.014925,18.308337,1.147834,0.29721
21.019314,18.427804,1.14063,0.297859
21.05718,18.427804,1.142685,0.298507
21.0667,18.666738,1.128569,0.299156
21.074289,18.666738,1.128975,0.299805
21.133779,18.666738,1.132162,0.300454
21.142318,18.666738,1.13262,0.301103
21.209105,18.696605,1.134383,0.301752
21.255189,18.696605,1.136848,0.302401
21.377784,18.756339,1.139763,0.30305
21.42115,18.756339,1.142075,0.303699
21.436342,18.786206,1.141068,0.304348
21.50878,18.786206,1.144924,0.304997
21.577522,18.786206,1.148583,0.305646
21.578792,18.786206,1.148651,0.306295
21.592266,18.93554,1.140304,0.306944
21.609138,18.93554,1.141195,0.307592
21.69635,19.02514,1.140404,0.308241
21.703774,19.02514,1.140794,0.30889
21.788101,19.11474,1.139859,0.309539
21.834062,19.11474,1.142263,0.310188
22.042232,19.144607,1.151355,0.310837
22.109923,19.144607,1.15489,0.311486
22.121074,19.353674,1.142991,0.312135
22.190793,19.413408,1.143065,0.312784
22.275295,19.413408,1.147418,0.313433
22.283001,19.413408,1.147815,0.314082
22.313843,19.413408,1.149404,0.314731
22.372377,19.413408,1.152419,0.31538
22.397175,19.413408,1.153696,0.316029
22.422311,19.503008,1.149685,0.316677
22.492024,19.503008,1.153259,0.317326
22.512491,19.592609,1.14903,0.317975
22.606618,19.592609,1.153834,0.318624
22.6851,19.622476,1.156077,0.319273
22.746168,19.622476,1.15919,0.319922
22.83326,19.741943,1.156586,0.320571
22.971307,19.741943,1.163579,0.32122
22.980895,19.891277,1.155325,0.321869
23.02303,19.891277,1.157444,0.322518
23.047115,20.100344,1.146603,0.323167
23.086581,20.100344,1.148566,0.323816
23.14881,20.130211,1.149954,0.324465
23.172475,20.130211,1.151129,0.325114
23.274646,20.189944,1.152784,0.325762
23.279647,20.189944,1.153032,0.326411
23.336234,20.219811,1.154127,0.32706
23.383137,20.219811,1.156447,0.327709
23.438054,20.309411,1.154049,0.328358
23.515644,20.309411,1.157869,0.329007
23.5258,20.309411,1.158369,0.329656
23.614251,20.309411,1.162725,0.330305
23.630334,20.458745,1.155024,0.330954
23.671959,20.458745,1.157058,0.331603
23.712242,20.458745,1.159027,0.332252
23.755208,20.458745,1.161127,0.332901
23.779081,20.578213,1.155546,0.33355
23.794381,20.578213,1.15629,0.334199
23.973588,20.578213,1.164999,0.334848
24.036992,20.578213,1.16808,0.335496
24.039778,20.667813,1.163151,0.336145
24.057136,20.667813,1.16399,0.336794
24.135904,20.817147,1.159424,0.337443
24.192412,20.817147,1.162139,0.338092
24.226305,20.817147,1.163767,0.338741
24.276635,20.817147,1.166185,0.33939
24.375268,20.847014,1.169245,0.340039
24.379789,20.847014,1.169462,0.340688
24.454018,20.936614,1.168003,0.341337
24.500989,20.936614,1.170246,0.341986
24.528216,21.085948,1.163249,0.342635
24.539478,21.085948,1.163783,0.343284
24.647115,21.175548,1.163942,0.343933
24.86325,21.175548,1.174149,0.344581
24.921221,21.265148,1.171928,0.34523
24.985126,21.265148,1.174933,0.345879
24.993844,21.504083,1.162284,0.346528
25.004256,21.504083,1.162768,0.347177
25.05375,21.563816,1.161842,0.347826
25.076497,21.62355,1.159685,0.348475
25.079907,21.62355,1.159842,0.349124
25.113756,21.653417,1.159806,0.349773
25.169,21.653417,1.162357,0.350422
25.177214,21.653417,1.162736,0.351071
25.269362,21.653417,1.166992,0.35172
25.400093,21.653417,1.173029,0.352369
25.434707,21.653417,1.174628,0.353018
25.483094,21.802751,1.168802,0.353666
25.527822,21.802751,1.170853,0.354315
25.52845,21.802751,1.170882,0.354964
25.538206,21.802751,1.17133,0.355613
25.604801,21.892351,1.169578,0.356262
25.673129,21.892351,1.172699,0.356911
25.717323,22.041685,1.166758,0.35756
25.744394,22.041685,1.167987,0.358209
25.861538,22.101418,1.17013,0.358858
26.058664,22.101418,1.179049,0.359507
26.104997,22.101418,1.181146,0.360156
26.10762,22.101418,1.181264,0.360805
26.236366,22.250752,1.179123,0.361454
26.255521,22.250752,1.179984,0.362103
26.306349,22.250752,1.182268,0.362751
26.430822,22.250752,1.187862,0.3634
26.436456,22.280619,1.186523,0.364049
26.518061,22.280619,1.190185,0.364698
26.537119,22.519553,1.178403,0.365347
26.598348,22.519553,1.181122,0.365996
26.633325,22.519553,1.182676,0.366645
26.654948,22.519553,1.183636,0.367294
26.787062,22.609154,1.184788,0.367943
26.848057,22.609154,1.187486,0.368592
26.969349,22.728621,1.186581,0.369241
27.072842,22.728621,1.191134,0.36989
27.105909,22.848088,1.186354,0.370539
27.133837,22.848088,1.187576,0.371188
27.137474,22.848088,1.187735,0.371836
27.150137,22.848088,1.188289,0.372485
27.218796,22.967555,1.185098,0.373134
27.219824,22.967555,1.185142,0.373783
27.37148,23.057155,1.187114,0.374432
27.433087,23.057155,1.189786,0.375081
27.516126,23.087022,1.191844,0.37573
27.592234,23.087022,1.19514,0.376379
27.632598,23.176623,1.192262,0.377028
27.663989,23.176623,1.193616,0.377677
27.690018,23.236356,1.191668,0.378326
27.760906,23.236356,1.194719,0.378975
27.761249,23.445424,1.18408,0.379624
27.881107,23.445424,1.189192,0.380273
27.909811,23.445424,1.190416,0.380921
28.083885,23.445424,1.197841,0.38157
28.113045,23.535024,1.194519,0.382219
28.134448,23.535024,1.195429,0.382868
28.241832,23.684358,1.192426,0.383517
28.262449,23.684358,1.193296,0.384166
28.284383,23.684358,1.194222,0.384815
28.362279,23.684358,1.197511,0.385464
28.482197,23.714225,1.20106,0.386113
28.557549,23.714225,1.204237,0.386762
28.678862,23.803825,1.204801,0.387411
28.698964,23.803825,1.205645,0.38806
28.75331,23.893425,1.203398,0.388709
28.805394,23.893425,1.205578,0.389358
28.851774,23.893425,1.207519,0.390006
29.126901,23.923292,1.217512,0.390655
29.148205,23.923292,1.218403,0.391304
29.2228,23.953159,1.219998,0.391953
29.250187,23.953159,1.221141,0.392602
29.286423,24.13236,1.213575,0.393251
29.314109,24.13236,1.214722,0.3939
29.341972,24.162226,1.214374,0.394549
29.413916,24.162226,1.217351,0.395198
29.415172,24.192093,1.2159,0.395847
29.445027,24.192093,1.217134,0.396496
29.448515,24.431027,1.205374,0.397145
29.556175,24.431027,1.20978,0.397794
29.674959,24.490761,1.21168,0.398443
29.740071,24.490761,1.214338,0.399091
29.788093,24.490761,1.216299,0.39974
29.798687,24.490761,1.216732,0.400389
29.833071,24.520628,1.216652,0.401038
29.90687,24.520628,1.219662,0.401687
29.911352,24.759562,1.208073,0.402336
29.930918,24.759562,1.208863,0.402985
29.95732,24.849162,1.205567,0.403634
30.171432,24.849162,1.214183,0.404283
30.219561,24.879029,1.21466,0.404932
30.292428,24.879029,1.217589,0.405581
30.338436,25.117963,1.207838,0.40623
30.432397,25.117963,1.211579,0.406879
30.520471,25.14783,1.213642,0.407528
30.534478,25.14783,1.214199,0.408177
30.542953,25.23743,1.210224,0.408825
30.56271,25.23743,1.211007,0.409474
30.662655,25.23743,1.214967,0.410123
30.736724,25.23743,1.217902,0.410772
30.783177,25.23743,1.219743,0.411421
30.845008,25.23743,1.222193,0.41207
30.909318,25.327031,1.220408,0.412719
30.949733,25.327031,1.222004,0.413368
30.972217,25.386764,1.220014,0.414017
31.051711,25.386764,1.223146,0.414666
31.179307,25.386764,1.228172,0.415315
31.204909,25.386764,1.22918,0.415964
31.343739,25.386764,1.234649,0.416613
31.404692,25.386764,1.23705,0.417262
31.588787,25.476365,1.239925,0.41791
31.589696,25.476365,1.239961,0.418559
31.625562,25.595832,1.235575,0.419208
31.662408,25.595832,1.237014,0.419857
31.710609,25.834766,1.227439,0.420506
31.784118,25.834766,1.230285,0.421155
31.787113,25.834766,1.230401,0.421804
31.828846,25.834766,1.232016,0.422453
31.864835,25.864633,1.231985,0.423102
31.984383,25.864633,1.236607,0.423751
32.023206,26.043834,1.229589,0.4244
32.162838,26.043834,1.23495,0.425049
32.185096,26.0737,1.234389,0.425698
32.196323,26.0737,1.23482,0.426347
32.253629,26.193167,1.231376,0.426995
32.290422,26.193167,1.23278,0.427644
32.297795,26.312635,1.227463,0.428293
32.456475,26.312635,1.233494,0.428942
32.498313,26.342501,1.233684,0.429591
32.539021,26.402235,1.232434,0.43024
32.728993,26.402235,1.23963,0.430889
32.798687,26.402235,1.242269,0.431538
32.881015,26.402235,1.245388,0.432187
32.912378,26.581436,1.238172,0.432836
32.961159,26.581436,1.240007,0.433485
33.015754,26.581436,1.242061,0.434134
33.108781,26.581436,1.24556,0.434783
33.173717,26.82037,1.236885,0.435432
33.211558,26.82037,1.238296,0.43608
33.331251,26.880103,1.239997,0.436729
33.36301,26.880103,1.241179,0.437378
33.437167,26.90997,1.242557,0.438027
33.466229,26.90997,1.243637,0.438676
33.479102,26.90997,1.244115,0.439325
33.601779,26.90997,1.248674,0.439974
33.68506,26.999571,1.247615,0.440623
33.835206,26.999571,1.253176,0.441272
33.947759,27.029437,1.255955,0.441921
34.002807,27.029437,1.257992,0.44257
34.093612,27.029437,1.261351,0.443219
34.120759,27.029437,1.262356,0.443868
34.170534,27.148904,1.258634,0.444517
34.223219,27.148904,1.260575,0.445165
34.270265,27.298238,1.255402,0.445814
34.270818,27.298238,1.255422,0.446463
34.350995,27.357972,1.255612,0.447112
34.411108,27.357972,1.257809,0.447761
34.469438,27.537173,1.251742,0.44841
34.563358,27.537173,1.255153,0.449059
34.718722,27.626773,1.256706,0.449708
34.733511,27.626773,1.257241,0.450357
34.786272,27.626773,1.259151,0.451006
34.790896,27.626773,1.259318,0.451655
34.80725,27.626773,1.25991,0.452304
34.89743,27.626773,1.263174,0.452953
35.188939,27.716373,1.269608,0.453602
35.241282,27.716373,1.271497,0.45425
35.37596,27.74624,1.274982,0.454899
35.383798,27.74624,1.275265,0.455548
35.430873,27.83584,1.272851,0.456197
35.431918,27.83584,1.272888,0.456846
35.470049,27.955308,1.268813,0.457495
35.60079,27.955308,1.273489,0.458144
35.624882,27.985174,1.272991,0.458793
35.693116,27.985174,1.275429,0.459442
35.757845,28.104641,1.272311,0.460091
35.762443,28.104641,1.272475,0.46074
35.992795,28.343576,1.269875,0.461389
36.076264,28.343576,1.27282,0.462038
36.094038,28.343576,1.273447,0.462687
36.122321,28.343576,1.274445,0.463335
36.223606,28.463043,1.272654,0.463984
36.492449,28.463043,1.282099,0.464633
36.493469,28.49291,1.280791,0.465282
36.54397,28.49291,1.282564,0.465931
36.573184,28.731844,1.272915,0.46658
36.649048,28.731844,1.275555,0.467229
36.749051,28.731844,1.279036,0.467878
36.776328,28.731844,1.279985,0.468527
36.803722,28.791577,1.278281,0.469176
36.871614,28.791577,1.280639,0.469825
36.874164,28.821444,1.2794,0.470474
36.889664,28.821444,1.279938,0.471123
36.959731,28.821444,1.282369,0.471772
36.999717,28.821444,1.283757,0.472421
37.068759,28.911045,1.282166,0.473069
37.081085,28.970778,1.279948,0.473718
37.291228,28.970778,1.287201,0.474367
37.329643,28.970778,1.288527,0.475016
37.388832,28.970778,1.290571,0.475665
37.407635,29.149979,1.283282,0.476314
37.409051,29.149979,1.28333,0.476963
37.449247,29.179846,1.283394,0.477612
37.526755,29.179846,1.28605,0.478261
37.612169,29.269446,1.285032,0.47891
37.689185,29.269446,1.287663,0.479559
37.79156,29.299313,1.289845,0.480208
37.840286,29.299313,1.291508,0.480857
37.935252,29.41878,1.289491,0.481506
38.052492,29.41878,1.293476,0.482154
38.138094,29.41878,1.296386,0.482803
38.145329,29.41878,1.296632,0.483452
38.24701,29.448647,1.29877,0.484101
38.304919,29.448647,1.300736,0.48475
38.35106,29.448647,1.302303,0.485399
38.403805,29.448647,1.304094,0.486048
38.433538,29.777181,1.290704,0.486697
38.544501,29.777181,1.294431,0.487346
38.571346,29.866782,1.291446,0.487995
38.735225,29.866782,1.296933,0.488644
38.797742,29.866782,1.299027,0.489293
38.807685,29.866782,1.299359,0.489942
38.983597,30.135583,1.293607,0.490591
39.082964,30.135583,1.296904,0.491239
39.154143,30.165449,1.29798,0.491888
39.206973,30.165449,1.299731,0.492537
39.265359,30.165449,1.301667,0.493186
39.339825,30.165449,1.304135,0.493835
39.427617,30.25505,1.303175,0.494484
39.529339,30.25505,1.306537,0.495133
39.576021,30.374517,1.302935,0.495782
39.59035,30.374517,1.303407,0.496431
39.593284,30.404384,1.302223,0.49708
39.623807,30.404384,1.303227,0.497729
39.6662,30.493984,1.300788,0.498378
39.88163,30.493984,1.307852,0.499027
39.882406,30.613451,1.302774,0.499676
40.060379,30.613451,1.308587,0.500324
40.111387,30.613451,1.310254,0.500973
40.120514,30.613451,1.310552,0.501622
40.194581,30.613451,1.312971,0.502271
40.271375,30.613451,1.31548,0.50292
40.279806,30.703051,1.311915,0.503569
40.401893,30.703051,1.315892,0.504218
40.575427,30.852385,1.315147,0.504867
40.580671,30.852385,1.315317,0.505516
40.605107,30.971853,1.311033,0.506165
40.630764,30.971853,1.311861,0.506814
40.811125,30.971853,1.317684,0.507463
40.837661,30.971853,1.318541,0.508112
40.885954,31.061453,1.316292,0.508761
41.014083,31.061453,1.320417,0.509409
41.02027,31.061453,1.320617,0.510058
41.041471,31.061453,1.321299,0.510707
41.126445,31.121186,1.321493,0.511356
41.13379,31.121186,1.321729,0.512005
41.361699,31.18092,1.326507,0.512654
41.524447,31.18092,1.331726,0.513303
41.639929,31.330254,1.329065,0.513952
41.705344,31.330254,1.331152,0.514601
41.782148,31.449721,1.328538,0.51525
41.835459,31.449721,1.330233,0.515899
41.857105,31.599055,1.324632,0.516548
41.97579,31.658788,1.325881,0.517197
41.98277,31.658788,1.326102,0.517846
42.089366,31.658788,1.329469,0.518494
42.253331,31.658788,1.334648,0.519143
42.36857,31.688655,1.337026,0.519792
42.416885,31.688655,1.338551,0.520441
42.445573,31.837989,1.333174,0.52109
42.47829,31.837989,1.334201,0.521739
42.485099,31.837989,1.334415,0.522388
42.636641,31.837989,1.339175,0.523037
42.718387,31.92759,1.337977,0.523686
42.757669,31.92759,1.339208,0.524335
42.862324,32.047057,1.337481,0.524984
42.8686,32.047057,1.337677,0.525633
42.953559,32.047057,1.340328,0.526282
43.020278,32.047057,1.34241,0.526931
43.07237,32.136657,1.340288,0.527579
43.09719,32.136657,1.34106,0.528228
43.283378,32.315858,1.339385,0.528877
43.368894,32.315858,1.342031,0.529526
43.415793,32.495058,1.336074,0.530175
43.576342,32.495058,1.341014,0.530824
43.750686,32.554792,1.343909,0.531473
43.764723,32.554792,1.34434,0.532122
43.87497,32.554792,1.347727,0.532771
43.882286,32.554792,1.347952,0.53342
43.972477,32.644392,1.347015,0.534069
44.026018,32.644392,1.348655,0.534718
44.066551,32.733993,1.346202,0.535367
44.092636,32.733993,1.346998,0.536016
44.256353,32.763859,1.350767,0.536665
44.391556,32.763859,1.354894,0.537313
44.438317,32.793726,1.355086,0.537962
44.696924,32.793726,1.362972,0.538611
44.725512,33.002794,1.355204,0.53926
44.842892,33.002794,1.35876,0.539909
44.888131,33.002794,1.360131,0.540558
44.926492,33.002794,1.361294,0.541207
44.964612,33.002794,1.362449,0.541856
45.057572,33.002794,1.365265,0.542505
45.137587,33.002794,1.36769,0.543154
45.158967,33.002794,1.368338,0.543803
45.247615,33.092394,1.367312,0.544452
45.288167,33.092394,1.368537,0.545101
45.368826,33.122261,1.369738,0.54575
45.38516,33.122261,1.370231,0.546398
45.393703,33.271595,1.364338,0.547047
45.543819,33.271595,1.36885,0.547696
45.564995,33.361195,1.365808,0.548345
45.666759,33.361195,1.368859,0.548994
45.713746,33.570263,1.361733,0.549643
45.753622,33.570263,1.362921,0.550292
45.799741,33.600129,1.363082,0.550941
45.860566,33.600129,1.364893,0.55159
45.872598,33.600129,1.365251,0.552239
45.926465,33.600129,1.366854,0.552888
45.993423,33.719596,1.363997,0.553537
46.082781,33.719596,1.366647,0.554186
46.235044,33.749463,1.369949,0.554835
46.273149,33.749463,1.371078,0.555483
46.282092,33.749463,1.371343,0.556132
46.29219,33.749463,1.371642,0.556781
46.402011,33.988397,1.365231,0.55743
46.506612,33.988397,1.368308,0.558079
46.592946,34.197465,1.362468,0.558728
46.693024,34.197465,1.365394,0.559377
46.761057,34.197465,1.367384,0.560026
46.904417,34.197465,1.371576,0.560675
46.944708,34.406532,1.364413,0.561324
47.061926,34.436399,1.366633,0.561973
47.074526,34.436399,1.366999,0.562622
47.24106,34.466266,1.370646,0.563271
47.24131,34.466266,1.370654,0.56392
47.277821,34.526,1.36934,0.564568
47.324331,34.526,1.370687,0.565217
47.585707,34.555866,1.377066,0.565866
47.778329,34.555866,1.38264,0.566515
47.833335,34.555866,1.384232,0.567164
47.862866,34.555866,1.385087,0.567813
47.921929,34.645467,1.383209,0.568462
48.049411,34.645467,1.386889,0.569111
48.055165,34.645467,1.387055,0.56976
48.17991,34.645467,1.390656,0.570409
48.262198,34.794801,1.387052,0.571058
48.380559,34.794801,1.390454,0.571707
48.407634,34.794801,1.391232,0.572356
48.416558,34.794801,1.391488,0.573005
48.455076,34.884401,1.389018,0.573653
48.666959,34.884401,1.395092,0.574302
48.773492,34.944134,1.395756,0.574951
48.777645,34.944134,1.395875,0.5756
48.879272,34.944134,1.398783,0.576249
48.889488,34.944134,1.399076,0.576898
48.916719,35.003868,1.397466,0.577547
48.962986,35.003868,1.398788,0.578196
49.002709,35.272669,1.389254,0.578845
49.061298,35.272669,1.390915,0.579494
49.301723,35.362269,1.39419,0.580143
49.35047,35.362269,1.395569,0.580792
49.412222,35.422003,1.394958,0.581441
49.440206,35.422003,1.395748,0.58209
49.61952,35.511603,1.397276,0.582738
49.647791,35.511603,1.398072,0.583387
49.823088,35.511603,1.403009,0.584036
49.938076,35.511603,1.406247,0.584685
49.98642,35.601204,1.404065,0.585334
50.065342,35.601204,1.406282,0.585983
50.115039,35.63107,1.406498,0.586632
50.23365,35.63107,1.409827,0.587281
50.252713,35.870005,1.400968,0.58793
50.310053,35.870005,1.402566,0.588579
50.458194,35.899871,1.405526,0.589228
50.489949,35.899871,1.40641,0.589877
50.608295,35.989472,1.406197,0.590526
50.700369,35.989472,1.408756,0.591175
50.773743,35.989472,1.410794,0.591823
50.863909,35.989472,1.4133,0.592472
51.040211,36.138806,1.412338,0.593121
51.095815,36.138806,1.413877,0.59377
51.236218,36.228406,1.414255,0.594419
51.319456,36.228406,1.416553,0.595068
51.34107,36.347873,1.412492,0.595717
51.415637,36.347873,1.414543,0.596366
51.509881,36.437474,1.413651,0.597015
51.518164,36.437474,1.413879,0.597664
51.551322,36.437474,1.414789,0.598313
51.564778,36.437474,1.415158,0.598962
51.77814,36.556941,1.41637,0.599611
51.89072,36.556941,1.419449,0.60026
51.902207,36.586807,1.418604,0.600909
51.995938,36.586807,1.421166,0.601557
52.041021,36.616674,1.421238,0.602206
52.19665,36.616674,1.425489,0.602855
52.320389,36.706275,1.42538,0.603504
52.345741,36.706275,1.426071,0.604153
52.42971,36.825742,1.423724,0.604802
52.549469,36.825742,1.426977,0.605451
52.611812,36.855608,1.427512,0.6061
52.693578,36.855608,1.42973,0.606749
52.705302,36.945209,1.42658,0.607398
52.86938,36.945209,1.431021,0.608047
52.927482,37.064676,1.427976,0.608696
53.082654,37.064676,1.432163,0.609345
53.117572,37.064676,1.433105,0.609994
53.180894,37.064676,1.434813,0.610642
53.299837,37.30361,1.428812,0.611291
53.358169,37.30361,1.430375,0.61194
53.471021,37.333477,1.432254,0.612589
53.603288,37.333477,1.435797,0.613238
53.736776,37.333477,1.439372,0.613887
53.75525,37.333477,1.439867,0.614536
53.91363,37.333477,1.44411,0.615185
53.996336,37.393211,1.444014,0.615834
54.020004,37.393211,1.444647,0.616483
54.139563,37.512678,1.443234,0.617132
54.144246,37.512678,1.443359,0.617781
54.180856,37.572411,1.442038,0.61843
54.396546,37.572411,1.447779,0.619079
54.453513,37.572411,1.449295,0.619727
54.523906,37.572411,1.451169,0.620376
54.541344,37.662012,1.448179,0.621025
54.632635,37.662012,1.450603,0.621674
54.654115,37.662012,1.451174,0.622323
54.67962,37.662012,1.451851,0.622972
54.732669,37.871079,1.445237,0.623621
54.753778,37.871079,1.445794,0.62427
54.791955,38.05028,1.439988,0.624919
54.820899,38.05028,1.440749,0.625568
55.036694,38.13988,1.443022,0.626217
55.137168,38.13988,1.445657,0.626866
55.190768,38.22948,1.44367,0.627515
55.194851,38.22948,1.443777,0.628164
55.284532,38.289214,1.443867,0.628812
55.585037,38.289214,1.451715,0.629461
55.620526,38.378814,1.449251,0.63011
55.752518,38.378814,1.45269,0.630759
55.794476,38.378814,1.453783,0.631408
55.799077,38.378814,1.453903,0.632057
55.872696,38.498281,1.451304,0.632706
55.921366,38.498281,1.452568,0.633355
55.969049,38.737216,1.444839,0.634004
56.002392,38.737216,1.4457,0.634653
56.170159,38.826816,1.446685,0.635302
56.192553,38.826816,1.447261,0.635951
56.283025,38.826816,1.449592,0.6366
56.439511,38.826816,1.453622,0.637249
56.547602,38.826816,1.456406,0.637897
56.550988,38.826816,1.456493,0.638546
56.616564,38.856683,1.457061,0.639195
56.668259,38.856683,1.458392,0.639844
56.961358,38.97615,1.461441,0.640493
56.993072,38.97615,1.462255,0.641142
57.051527,38.97615,1.463755,0.641791
57.086469,38.97615,1.464651,0.64244
57.096014,39.006017,1.463775,0.643089
57.224253,39.006017,1.467062,0.643738
57.259331,39.185217,1.461248,0.644387
57.332613,39.185217,1.463118,0.645036
57.555039,39.215084,1.467676,0.645685
57.670013,39.215084,1.470608,0.646334
57.715126,39.215084,1.471758,0.646982
57.77867,39.215084,1.473379,0.647631
57.819597,39.244951,1.4733,0.64828
57.865744,39.244951,1.474476,0.648929
57.872577,39.454018,1.466836,0.649578
57.988997,39.454018,1.469787,0.650227
58.039542,39.483885,1.469955,0.650876
58.057059,39.483885,1.470399,0.651525
58.085865,39.573486,1.467798,0.652174
58.248091,39.573486,1.471897,0.652823
58.323118,39.573486,1.473793,0.653472
58.363844,39.573486,1.474822,0.654121
58.411626,39.573486,1.476029,0.65477
58.445757,39.573486,1.476892,0.655419
58.847389,39.782553,1.479226,0.656067
58.978501,39.782553,1.482522,0.656716
59.09616,40.051354,1.47551,0.657365
59.111601,40.051354,1.475895,0.658014
59.176758,40.170821,1.473128,0.658663
59.334995,40.170821,1.477067,0.659312
59.347476,40.170821,1.477378,0.659961
59.473427,40.170821,1.480513,0.66061
59.510966,40.200688,1.480347,0.661259
59.635855,40.200688,1.483454,0.661908
59.757855,40.260422,1.484283,0.662557
59.863335,40.260422,1.486903,0.663206
59.875317,40.379889,1.4828,0.663855
59.907255,40.379889,1.483591,0.664504
60.147795,40.379889,1.489548,0.665152
60.237097,40.439622,1.489556,0.665801
60.262221,40.439622,1.490178,0.66645
60.458411,40.618823,1.488433,0.667099
60.551119,40.618823,1.490716,0.667748
60.555256,40.618823,1.490818,0.668397
60.642742,40.618823,1.492971,0.669046
60.793753,40.64869,1.495589,0.669695
60.857872,40.64869,1.497167,0.670344
60.939743,40.887624,1.49042,0.670993
60.997741,40.887624,1.491839,0.671642
61.005326,40.917491,1.490935,0.672291
61.145883,40.917491,1.49437,0.67294
61.15386,40.917491,1.494565,0.673589
61.33477,40.917491,1.498987,0.674238
61.387017,41.007091,1.496985,0.674886
61.490499,41.007091,1.499509,0.675535
61.547007,41.126558,1.496527,0.676184
61.552681,41.126558,1.496665,0.676833
61.692054,41.156425,1.498965,0.677482
61.814083,41.156425,1.50193,0.678131
61.853363,41.156425,1.502885,0.67878
62.11829,41.156425,1.509322,0.679429
62.174143,41.246025,1.507397,0.680078
62.199872,41.246025,1.508021,0.680727
62.311696,41.335626,1.507457,0.681376
62.335077,41.335626,1.508023,0.682025
62.363674,41.365493,1.507626,0.682674
62.495223,41.365493,1.510806,0.683323
62.569807,41.365493,1.512609,0.683971
62.748849,41.365493,1.516937,0.68462
62.775238,41.634294,1.507777,0.685269
62.979664,41.634294,1.512687,0.685918
63.04917,41.634294,1.514357,0.686567
63.051448,41.634294,1.514411,0.687216
63.110132,41.694027,1.513649,0.687865
63.13697,41.694027,1.514293,0.688514
63.255448,41.873228,1.510642,0.689163
63.286275,41.873228,1.511378,0.689812
63.333314,41.962828,1.509272,0.690461
63.535025,41.962828,1.514079,0.69111
63.558719,41.962828,1.514643,0.691759
63.625253,41.962828,1.516229,0.692408
63.7187,42.082295,1.514145,0.693056
63.773529,42.082295,1.515448,0.693705
63.921297,42.171896,1.515732,0.694354
63.967836,42.171896,1.516836,0.695003
64.037148,42.201762,1.517405,0.695652
64.045557,42.201762,1.517604,0.696301
64.075497,42.32123,1.514027,0.69695
64.162244,42.32123,1.516077,0.697599
64.199619,42.32123,1.51696,0.698248
64.452414,42.32123,1.522933,0.698897
64.518177,42.351096,1.523412,0.699546
64.553281,42.351096,1.524241,0.700195
64.640706,42.440697,1.523083,0.700844
64.694107,42.440697,1.524341,0.701493
64.744906,42.530297,1.522324,0.702141
64.823215,42.530297,1.524166,0.70279
64.876506,42.679631,1.520081,0.703439
64.930632,42.679631,1.521349,0.704088
65.101475,42.799098,1.521095,0.704737
65.221335,42.799098,1.523895,0.705386
65.244024,43.008166,1.517015,0.706035
65.379068,43.008166,1.520155,0.706684
65.445333,43.157499,1.51643,0.707333
65.459024,43.157499,1.516747,0.707982
65.541639,43.157499,1.518662,0.708631
65.544551,43.157499,1.518729,0.70928
65.678194,43.157499,1.521826,0.709929
65.711168,43.157499,1.52259,0.710578
65.747981,43.2471,1.520286,0.711226
65.981178,43.2471,1.525679,0.711875
66.056535,43.306833,1.525314,0.712524
66.119109,43.306833,1.526759,0.713173
66.3513,43.306833,1.532121,0.713822
66.491463,43.306833,1.535357,0.714471
66.51329,43.306833,1.535861,0.71512
66.623008,43.306833,1.538395,0.715769
66.637569,43.396434,1.535554,0.716418
66.758653,43.396434,1.538344,0.717067
66.857115,43.545768,1.53533,0.717716
66.944981,43.605501,1.535242,0.718365
66.957923,43.605501,1.535538,0.719014
66.971442,43.605501,1.535848,0.719663
67.087948,43.605501,1.53852,0.720311
67.168495,43.754835,1.53511,0.72096
67.184794,43.754835,1.535483,0.721609
67.333451,43.754835,1.53888,0.722258
67.335187,43.754835,1.53892,0.722907
67.433309,43.784702,1.540111,0.723556
67.488425,43.784702,1.54137,0.724205
67.606718,43.874302,1.540918,0.724854
67.787516,43.874302,1.545039,0.725503
67.876301,43.874302,1.547063,0.726152
67.930417,43.874302,1.548296,0.726801
68.222348,44.08337,1.547576,0.72745
68.238778,44.08337,1.547948,0.728099
68.4066,44.202837,1.547561,0.728748
68.413391,44.202837,1.547715,0.729396
68.49278,44.202837,1.549511,0.730045
68.638297,44.202837,1.552803,0.730694
68.664396,44.232704,1.552345,0.731343
68.704884,44.232704,1.55326,0.731992
68.821041,44.471638,1.547527,0.732641
68.912027,44.471638,1.549573,0.73329
69.031689,44.501505,1.551221,0.733939
69.032734,44.501505,1.551245,0.734588
69.114079,44.501505,1.553073,0.735237
69.166394,44.501505,1.554248,0.735886
69.326509,44.561238,1.555758,0.736535
69.478546,44.561238,1.55917,0.737184
69.492902,44.591105,1.558448,0.737833
69.506701,44.591105,1.558757,0.738482
69.612524,45.039107,1.545602,0.73913
69.646408,45.039107,1.546354,0.739779
69.689489,45.039107,1.547311,0.740428
69.750161,45.039107,1.548658,0.741077
69.8155,45.188441,1.544986,0.741726
70.066761,45.188441,1.550546,0.742375
70.067903,45.188441,1.550571,0.743024
70.086471,45.188441,1.550982,0.743673
70.16311,45.218307,1.551653,0.744322
70.166725,45.218307,1.551733,0.744971
70.23504,45.307908,1.550172,0.74562
70.337821,45.307908,1.55244,0.746269
70.464654,45.307908,1.55524,0.746918
70.480299,45.307908,1.555585,0.747567
70.57995,45.427375,1.553688,0.748215
70.702863,45.427375,1.556393,0.748864
70.867649,45.457242,1.558996,0.749513
70.94029,45.457242,1.560594,0.750162
71.031431,45.546842,1.559525,0.750811
71.105718,45.546842,1.561156,0.75146
71.126404,45.546842,1.56161,0.752109
71.14878,45.546842,1.562101,0.752758
71.215975,45.546842,1.563577,0.753407
71.257956,45.546842,1.564498,0.754056
71.33935,45.696176,1.561167,0.754705
71.360125,45.696176,1.561621,0.755354
71.592337,45.696176,1.566703,0.756003
71.664531,45.696176,1.568283,0.756652
71.760033,45.905243,1.563221,0.7573
71.805892,45.905243,1.56422,0.757949
71.906476,45.905243,1.566411,0.758598
71.921476,45.905243,1.566738,0.759247
71.955137,45.93511,1.566452,0.759896
72.016891,45.93511,1.567796,0.760545
72.089929,46.114311,1.563288,0.761194
72.093876,46.114311,1.563373,0.761843
72.253952,46.174044,1.564817,0.762492
72.286737,46.174044,1.565528,0.763141
72.393416,46.263645,1.564801,0.76379
72.39793,46.263645,1.564899,0.764439
72.482183,46.353245,1.563692,0.765088
72.55889,46.353245,1.565347,0.765737
72.606904,46.383112,1.565374,0.766385
72.64576,46.383112,1.566211,0.767034
72.74438,46.472712,1.565314,0.767683
72.860054,46.472712,1.567803,0.768332
72.991615,46.502579,1.569625,0.768981
73.072317,46.502579,1.571361,0.76963
73.139369,46.741513,1.564763,0.770279
73.179718,46.741513,1.565626,0.770928
73.355128,46.741513,1.569379,0.771577
73.374085,46.741513,1.569784,0.772226
73.463908,46.831114,1.568699,0.772875
73.489838,46.890847,1.567253,0.773524
73.57512,46.890847,1.569072,0.774173
73.583207,46.890847,1.569245,0.774822
73.692985,46.890847,1.571586,0.77547
73.749816,46.980447,1.569798,0.776119
73.815989,46.980447,1.571207,0.776768
73.845785,47.070048,1.568849,0.777417
73.911552,47.070048,1.570246,0.778066
73.921406,47.338849,1.561538,0.778715
73.944187,47.338849,1.562019,0.779364
74.145903,47.338849,1.56628,0.780013
74.308795,47.338849,1.569721,0.780662
74.419694,47.368716,1.571073,0.781311
74.424505,47.368716,1.571174,0.78196
74.480497,47.368716,1.572356,0.782609
74.563578,47.368716,1.57411,0.783258
74.570008,47.428449,1.572263,0.783907
74.651923,47.428449,1.57399,0.784555
74.662582,47.60765,1.56829,0.785204
74.752382,47.60765,1.570176,0.785853
74.913309,47.69725,1.5706,0.786502
74.96883,47.69725,1.571764,0.787151
75.019354,47.786851,1.569874,0.7878
75.082563,47.786851,1.571197,0.788449
75.206961,47.816717,1.572817,0.789098
75.20778,47.816717,1.572834,0.789747
75.337394,47.846584,1.574562,0.790396
75.36686,47.846584,1.575177,0.791045
75.465871,47.906318,1.57528,0.791694
75.53362,47.906318,1.576694,0.792343
75.568863,48.055652,1.572528,0.792992
75.593984,48.055652,1.573051,0.79364
75.60974,48.175119,1.569477,0.794289
75.620688,48.175119,1.569704,0.794938
75.76446,48.264719,1.569769,0.795587
75.825817,48.264719,1.57104,0.796236
75.86177,48.324453,1.569842,0.796885
75.895091,48.324453,1.570532,0.797534
75.946712,48.384186,1.56966,0.798183
75.951836,48.384186,1.569766,0.798832
76.027747,48.414053,1.570365,0.799481
76.09966,48.414053,1.571851,0.80013
76.137461,48.53352,1.56876,0.800779
76.202029,48.53352,1.570091,0.801428
76.208392,48.53352,1.570222,0.802077
76.232466,48.53352,1.570718,0.802726
76.261488,48.53352,1.571316,0.803374
76.300784,48.53352,1.572125,0.804023
76.356258,48.53352,1.573268,0.804672
76.382833,48.53352,1.573816,0.805321
76.410231,48.652987,1.570515,0.80597
76.467994,48.652987,1.571702,0.806619
76.49547,48.862055,1.565539,0.807268
76.537983,48.862055,1.566409,0.807917
76.569775,48.891921,1.566103,0.808566
76.573283,48.891921,1.566175,0.809215
76.612989,48.981522,1.56412,0.809864
76.663805,48.981522,1.565158,0.810513
76.668008,48.981522,1.565243,0.811162
76.810178,48.981522,1.568146,0.811811
76.81059,49.041255,1.566244,0.812459
76.842075,49.041255,1.566886,0.813108
76.893244,49.250323,1.561274,0.813757
76.961709,49.250323,1.562664,0.814406
77.061547,49.250323,1.564691,0.815055
77.077976,49.250323,1.565025,0.815704
77.115793,49.489257,1.558233,0.816353
77.150137,49.489257,1.558927,0.817002
77.262456,49.519124,1.560255,0.817651
77.347271,49.519124,1.561968,0.8183
77.369759,49.698325,1.556788,0.818949
77.413337,49.698325,1.557665,0.819598
77.425662,49.728191,1.556977,0.820247
77.523499,49.728191,1.558945,0.820896
77.572562,49.728191,1.559931,0.821544
77.672073,49.728191,1.561932,0.822193
77.780478,49.758058,1.563173,0.822842
77.783743,49.758058,1.563239,0.823491
77.905883,49.847658,1.562879,0.82414
77.96228,49.847658,1.564011,0.824789
77.984238,50.20606,1.553283,0.825438
78.063115,50.20606,1.554854,0.826087
78.077521,50.235927,1.554217,0.826736
78.219117,50.235927,1.557035,0.827385
78.231177,50.235927,1.557275,0.828034
78.269411,50.29566,1.556186,0.828683
78.307795,50.29566,1.556949,0.829332
78.363299,50.325527,1.557128,0.829981
78.45443,50.325527,1.558939,0.830629
78.559929,50.325527,1.561035,0.831278
78.59307,50.325527,1.561694,0.831927
78.681306,50.474861,1.558822,0.832576
78.719205,50.474861,1.559573,0.833225
78.809635,50.474861,1.561364,0.833874
78.818065,50.474861,1.561531,0.834523
78.855006,50.474861,1.562263,0.835172
78.862618,50.474861,1.562414,0.835821
78.895176,50.564461,1.560289,0.83647
79.000727,50.564461,1.562377,0.837119
79.009475,50.654062,1.559786,0.837768
79.03339,50.654062,1.560258,0.838417
79.248409,50.683928,1.563581,0.839066
79.310954,50.683928,1.564815,0.839714
79.345295,50.773529,1.56273,0.840363
79.346485,50.773529,1.562753,0.841012
79.442003,50.773529,1.564634,0.841661
79.623854,50.773529,1.568216,0.84231
79.662865,50.773529,1.568984,0.842959
79.766521,50.773529,1.571026,0.843608
79.862404,50.952729,1.567382,0.844257
79.928417,50.952729,1.568678,0.844906
79.953267,51.04233,1.566411,0.845555
80.098275,51.04233,1.569252,0.846204
80.250712,51.191664,1.567652,0.846853
80.291831,51.191664,1.568455,0.847502
80.392189,51.281264,1.567672,0.848151
80.412667,51.281264,1.568071,0.848799
80.436225,51.281264,1.56853,0.849448
80.597438,51.281264,1.571674,0.850097
80.636317,51.400731,1.568778,0.850746
80.650131,51.400731,1.569046,0.851395
80.930376,51.669532,1.566307,0.852044
80.980087,51.669532,1.56727,0.852693
81.017656,51.669532,1.567997,0.853342
81.171371,51.669532,1.570972,0.853991
81.253686,51.729266,1.570749,0.85464
81.318121,51.729266,1.571994,0.855289
81.442675,51.759133,1.573494,0.855938
81.473044,51.759133,1.574081,0.856587
81.571284,51.8786,1.572349,0.857236
81.669502,51.8786,1.574243,0.857884
81.726994,51.998067,1.571731,0.858533
81.80337,51.998067,1.5732,0.859182
81.853074,52.087667,1.571448,0.859831
82.120703,52.087667,1.576586,0.86048
82.224054,52.117534,1.577666,0.861129
82.251688,52.117534,1.578196,0.861778
82.337744,52.117534,1.579847,0.862427
82.483708,52.117534,1.582648,0.863076
82.506831,52.147401,1.582185,0.863725
82.553175,52.147401,1.583074,0.864374
82.63915,52.356468,1.578394,0.865023
82.854145,52.356468,1.582501,0.865672
82.881369,52.386335,1.582118,0.866321
83.029274,52.386335,1.584941,0.86697
83.12041,52.625269,1.579477,0.867618
83.178596,52.625269,1.580583,0.868267
83.197476,52.71487,1.578254,0.868916
83.338201,52.71487,1.580924,0.869565
83.384037,52.71487,1.581793,0.870214
83.69849,52.71487,1.587759,0.870863
83.715958,52.80447,1.585395,0.871512
83.74181,52.80447,1.585885,0.872161
83.809349,52.80447,1.587164,0.87281
84.046131,52.80447,1.591648,0.873459
84.075113,52.834337,1.591297,0.874108
84.185807,52.834337,1.593392,0.874757
84.254873,52.834337,1.594699,0.875406
84.299163,52.834337,1.595537,0.876055
84.467929,52.953804,1.595125,0.876703
84.597678,52.953804,1.597575,0.877352
84.779401,53.073271,1.597403,0.878001
84.879639,53.073271,1.599292,0.87865
84.900261,53.162871,1.596984,0.879299
84.953509,53.162871,1.597986,0.879948
85.074428,53.162871,1.60026,0.880597
85.172406,53.162871,1.602103,0.881246
85.264683,53.192738,1.602938,0.881895
85.331824,53.192738,1.604201,0.882544
85.411633,53.192738,1.605701,0.883193
85.414859,53.192738,1.605762,0.883842
85.584078,53.431672,1.601748,0.884491
85.760578,53.431672,1.605051,0.88514
85.880109,53.64074,1.601024,0.885788
86.025054,53.64074,1.603726,0.886437
86.244128,53.760207,1.604237,0.887086
86.517348,53.760207,1.609319,0.887735
86.521828,53.760207,1.609403,0.888384
86.664505,53.790074,1.611162,0.889033
86.750919,53.790074,1.612768,0.889682
86.891744,53.81994,1.61449,0.890331
86.903542,53.81994,1.614709,0.89098
86.991146,53.81994,1.616337,0.891629
87.242621,53.81994,1.621009,0.892278
87.36566,53.909541,1.620597,0.892927
87.44709,53.909541,1.622108,0.893576
87.596641,53.999141,1.622186,0.894225
87.726658,53.999141,1.624594,0.894873
87.922905,54.058875,1.626429,0.895522
87.9483,54.058875,1.626898,0.896171
87.960454,54.058875,1.627123,0.89682
88.10637,54.058875,1.629823,0.897469
88.218343,54.148475,1.629193,0.898118
88.291709,54.148475,1.630548,0.898767
88.50536,54.297809,1.629999,0.899416
88.739315,54.297809,1.634307,0.900065
88.950535,54.506876,1.631914,0.900714
89.054075,54.506876,1.633814,0.901363
89.065609,54.506876,1.634025,0.902012
89.207231,54.506876,1.636623,0.902661
89.37629,54.506876,1.639725,0.90331
89.461413,54.506876,1.641287,0.903958
89.645255,54.596477,1.64196,0.904607
89.85737,54.596477,1.645846,0.905256
90.076898,54.715944,1.646264,0.905905
90.404325,54.715944,1.652248,0.906554
90.421855,55.074345,1.641814,0.907203
90.559026,55.074345,1.644305,0.907852
90.665771,55.104212,1.645351,0.908501
90.956352,55.104212,1.650624,0.90915
91.047857,55.104212,1.652285,0.909799
91.078261,55.104212,1.652837,0.910448
91.253414,55.253546,1.65154,0.911097
91.491493,55.253546,1.655848,0.911746
91.71803,55.253546,1.659948,0.912395
91.856101,55.253546,1.662447,0.913043
91.887628,55.253546,1.663018,0.913692
91.975822,55.253546,1.664614,0.914341
92.138781,55.343146,1.664863,0.91499
92.168298,55.343146,1.665397,0.915639
92.358064,55.343146,1.668826,0.916288
92.494607,55.343146,1.671293,0.916937
92.60427,55.432747,1.67057,0.917586
92.683461,55.432747,1.671998,0.918235
92.931773,55.49248,1.674673,0.918884
93.513083,55.49248,1.685149,0.919533
93.612005,55.582081,1.684212,0.920182
93.766521,55.582081,1.686992,0.920831
94.011843,55.671681,1.688683,0.92148
94.019531,55.671681,1.688821,0.922128
94.137271,55.701548,1.69003,0.922777
94.294862,55.701548,1.692859,0.923426
94.430102,55.701548,1.695287,0.924075
94.446476,55.701548,1.695581,0.924724
94.60348,55.910615,1.692049,0.925373
95.122884,55.910615,1.701339,0.926022
95.308695,55.940482,1.703752,0.926671
95.920018,55.940482,1.71468,0.92732
95.93998,55.970349,1.714122,0.927969
95.961134,55.970349,1.714499,0.928618
96.006983,56.059949,1.712577,0.929267
96.033092,56.059949,1.713043,0.929916
96.119826,56.209283,1.710035,0.930565
96.877337,56.209283,1.723511,0.931213
97.18752,56.298883,1.726278,0.931862
97.684371,56.298883,1.735103,0.932511
97.735974,56.298883,1.73602,0.93316
98.1059,56.298883,1.742591,0.933809
98.368167,56.298883,1.747249,0.934458
98.955088,56.298883,1.757674,0.935107
99.39519,56.298883,1.765491,0.935756
99.766516,56.298883,1.772087,0.936405
100.014414,56.41835,1.772728,0.937054
100.021803,56.41835,1.772859,0.937703
100.308512,56.687151,1.769511,0.938352
100.670514,56.687151,1.775897,0.939001
100.842123,56.687151,1.778924,0.93965
100.974941,56.687151,1.781267,0.940299
100.977287,56.776752,1.778497,0.940947
100.998886,56.776752,1.778877,0.941596
101.113013,56.926086,1.776216,0.942245
101.430833,56.926086,1.781799,0.942894
101.489618,56.985819,1.780963,0.943543
101.694771,56.985819,1.784563,0.944192
102.172908,57.135153,1.788267,0.944841
102.222401,57.135153,1.789133,0.94549
102.637469,57.374087,1.788917,0.946139
102.668659,57.374087,1.78946,0.946788
103.785663,57.374087,1.808929,0.947437
104.131867,57.374087,1.814963,0.948086
104.535233,57.403954,1.821046,0.948735
104.762165,57.463688,1.823102,0.949384
104.797204,57.463688,1.823712,0.950032
105.768279,57.463688,1.840611,0.950681
105.788765,57.463688,1.840967,0.95133
105.906123,57.583155,1.839186,0.951979
106.41965,57.583155,1.848104,0.952628
107.13247,57.642888,1.858555,0.953277
107.15588,57.642888,1.858961,0.953926
107.252699,57.642888,1.860641,0.954575
107.813673,57.642888,1.870372,0.955224
108.088649,57.732489,1.872233,0.955873
108.241947,57.732489,1.874888,0.956522
108.624301,57.851956,1.877625,0.957171
109.296296,57.851956,1.889241,0.95782
109.467317,57.851956,1.892197,0.958469
109.557948,57.851956,1.893764,0.959117
109.805633,57.941556,1.89511,0.959766
109.931057,57.941556,1.897275,0.960415
110.043435,57.941556,1.899214,0.961064
110.734499,57.941556,1.911141,0.961713
111.435216,58.09089,1.918291,0.962362
112.983436,58.09089,1.944942,0.963011
113.043084,58.09089,1.945969,0.96366
113.573199,58.09089,1.955095,0.964309
113.999301,58.210357,1.958402,0.964958
114.451122,58.210357,1.966164,0.965607
114.461043,58.299958,1.963313,0.966256
114.482134,58.299958,1.963674,0.966905
115.040418,58.359691,1.971231,0.967554
115.529135,58.359691,1.979605,0.968202
115.654957,58.538892,1.975694,0.968851
115.900699,58.538892,1.979892,0.9695
117.602896,58.568759,2.007946,0.970149
117.958211,58.568759,2.014012,0.970798
118.666755,58.568759,2.02611,0.971447
118.740122,58.568759,2.027363,0.972096
118.854082,58.598625,2.028274,0.972745
119.590763,58.598625,2.040846,0.973394
120.237989,58.83756,2.043558,0.974043
121.541254,58.83756,2.065709,0.974692
122.350627,58.83756,2.079465,0.975341
122.656085,58.83756,2.084656,0.97599
122.804319,58.897293,2.085059,0.976639
122.864006,58.897293,2.086072,0.977287
122.894093,58.897293,2.086583,0.977936
123.674145,58.897293,2.099827,0.978585
124.161709,58.92716,2.107037,0.979234
124.839563,58.92716,2.11854,0.979883
125.883937,59.285561,2.123349,0.980532
126.883961,59.285561,2.140217,0.981181
127.207161,59.285561,2.145668,0.98183
127.508252,59.285561,2.150747,0.982479
129.70794,59.405029,2.183451,0.983128
130.25964,59.405029,2.192738,0.983777
130.616405,59.405029,2.198743,0.984426
131.41726,59.405029,2.212225,0.985075
131.833211,59.524496,2.214772,0.985724
131.872362,59.524496,2.21543,0.986372
132.532719,59.554363,2.225407,0.987021
133.434084,59.554363,2.240543,0.98767
134.985532,59.643963,2.263189,0.988319
135.167046,59.643963,2.266232,0.988968
136.345522,59.733563,2.282561,0.989617
137.785502,59.733563,2.306668,0.990266
139.902169,59.733563,2.342103,0.990915
139.912519,59.733563,2.342276,0.991564
140.600216,59.882897,2.347919,0.992213
140.905823,59.882897,2.353023,0.992862
141.994404,59.882897,2.371201,0.993511
144.890305,59.882897,2.419561,0.99416
145.219883,60.002364,2.420236,0.994809
145.247828,60.002364,2.420702,0.995457
145.981749,60.241298,2.423284,0.996106
155.843709,60.241298,2.586991,0.996755
162.421583,60.271165,2.694847,0.997404
174.263128,60.271165,2.891318,0.998053
205.87307,60.330899,3.412399,0.998702
359.955873,60.330899,5.96636,0.999351
561.78805,60.330899,9.31178,1


==> Data/Biharmonic_eigenvalue/ApproxC1_p3_s1.csv <==
Num,An,Eff,n/N
0.059734,0.059734,1.000002,0
0.149336,0.149334,1.000014,0.000743
0.149336,0.149334,1.000017,0.001486
0.238939,0.238934,1.000021,0.002229
0.298698,0.298668,1.000102,0.002972
0.298701,0.298668,1.00011,0.003715
0.388296,0.388268,1.000073,0.004458
0.388309,0.388268,1.000104,0.005201
0.507912,0.507735,1.000348,0.005944
0.507922,0.507735,1.000368,0.006686
0.537669,0.537602,1.000124,0.007429
0.5975,0.597336,1.000275,0.008172
0.597529,0.597336,1.000324,0.008915
0.746838,0.74667,1.000225,0.009658
0.746915,0.74667,1.000329,0.010401
0.777188,0.776536,1.000839,0.011144
0.777197,0.776536,1.000851,0.011887
0.866752,0.866137,1.00071,0.01263
0.866806,0.866137,1.000773,0.013373
0.956108,0.955737,1.000388,0.014116
1.016049,1.015471,1.00057,0.014859
1.016243,1.015471,1.00076,0.015602
1.107162,1.105071,1.001892,0.016345
1.107216,1.105071,1.001941,0.017088
1.196758,1.194671,1.001747,0.017831
1.196836,1.194671,1.001812,0.018574
1.225228,1.224538,1.000563,0.019316
1.225582,1.224538,1.000853,0.020059
1.345814,1.344005,1.001346,0.020802
1.346035,1.344005,1.00151,0.021545
1.494722,1.493339,1.000926,0.022288
1.498667,1.493339,1.003568,0.023031
1.498787,1.493339,1.003648,0.023774
1.555073,1.553073,1.001288,0.024517
1.555834,1.553073,1.001778,0.02526
1.588481,1.582939,1.003501,0.026003
1.588622,1.582939,1.00359,0.026746
1.736713,1.732273,1.002563,0.027489
1.737106,1.732273,1.00279,0.028232
1.824295,1.821874,1.001329,0.028975
1.825282,1.821874,1.001871,0.029718
1.946574,1.941341,1.002696,0.030461
1.947493,1.941341,1.003169,0.031204
1.952738,1.941341,1.005871,0.031947
1.952786,1.941341,1.005896,0.032689
2.043521,2.030941,1.006194,0.033432
2.043569,2.030941,1.006218,0.034175
2.155203,2.150408,1.00223,0.034918
2.190076,2.180275,1.004495,0.035661
2.190271,2.180275,1.004584,0.036404
2.215192,2.210142,1.002285,0.037147
2.217511,2.210142,1.003334,0.03789
2.401627,2.389343,1.005141,0.038633
2.402732,2.389343,1.005604,0.039376
2.471037,2.449076,1.008967,0.040119
2.471504,2.449076,1.009158,0.040862
2.545752,2.538676,1.002787,0.041605
2.547907,2.538676,1.003636,0.042348
2.567475,2.538676,1.011344,0.043091
2.568033,2.538676,1.011564,0.043834
2.670052,2.658144,1.00448,0.044577
2.672643,2.658144,1.005455,0.045319
2.707839,2.68801,1.007377,0.046062
2.707895,2.68801,1.007397,0.046805
2.923423,2.897078,1.009094,0.047548
2.924968,2.897078,1.009627,0.048291
2.938589,2.926945,1.003978,0.049034
2.999788,2.986678,1.004389,0.049777
3.004998,2.986678,1.006134,0.05052
3.052872,3.016545,1.012043,0.051263
3.053062,3.016545,1.012105,0.052006
3.166196,3.106145,1.019333,0.052749
3.166832,3.106145,1.019538,0.053492
3.191977,3.165879,1.008244,0.054235
3.194713,3.165879,1.009108,0.054978
3.29199,3.255479,1.011215,0.055721
3.292745,3.255479,1.011447,0.056464
3.391366,3.374946,1.004865,0.057207
3.396873,3.374946,1.006497,0.057949
3.516095,3.464547,1.014879,0.058692
3.516901,3.464547,1.015112,0.059435
3.520935,3.494413,1.00759,0.060178
3.526985,3.494413,1.009321,0.060921
3.693325,3.643747,1.013606,0.061664
3.693619,3.643747,1.013687,0.062407
3.783825,3.733348,1.013521,0.06315
3.787758,3.733348,1.014574,0.063893
3.818859,3.733348,1.022905,0.064636
3.819295,3.733348,1.023021,0.065379
3.849803,3.822948,1.007025,0.066122
3.912147,3.882682,1.007589,0.066865
3.922586,3.882682,1.010277,0.067608
3.938068,3.882682,1.014265,0.068351
3.938708,3.882682,1.01443,0.069094
4.110228,4.061882,1.011902,0.069837
4.116213,4.061882,1.013376,0.070579
4.169082,4.091749,1.0189,0.071322
4.172385,4.091749,1.019707,0.072065
4.370375,4.330683,1.009165,0.072808
4.37502,4.330683,1.010238,0.073551
4.400986,4.330683,1.016234,0.074294
4.401774,4.330683,1.016415,0.075037
4.435332,4.36055,1.01715,0.07578
4.439273,4.36055,1.018053,0.076523
4.503372,4.420284,1.018797,0.077266
4.515684,4.420284,1.021582,0.078009
4.616067,4.45015,1.037283,0.078752
4.618584,4.45015,1.037849,0.079495
4.770948,4.569618,1.044058,0.080238
4.775659,4.569618,1.045089,0.080981
4.80048,4.689085,1.023756,0.081724
4.801661,4.689085,1.024008,0.082467
4.902644,4.778685,1.02594,0.08321
4.93869,4.778685,1.033483,0.083952
4.948003,4.838419,1.022649,0.084695
4.955489,4.898152,1.011706,0.085438
4.977273,4.898152,1.016153,0.086181
5.162931,5.047486,1.022872,0.086924
5.164506,5.047486,1.023184,0.087667
5.164791,5.077353,1.017221,0.08841
5.181188,5.077353,1.020451,0.089153
5.268362,5.077353,1.03762,0.089896
5.26863,5.077353,1.037673,0.090639
5.411792,5.166953,1.047386,0.091382
5.41269,5.166953,1.047559,0.092125
5.485974,5.316287,1.031918,0.092868
5.494079,5.316287,1.033443,0.093611
5.499152,5.376021,1.022904,0.094354
5.510875,5.376021,1.025084,0.095097
5.596449,5.405887,1.035251,0.09584
5.597561,5.405887,1.035456,0.096582
5.598334,5.525355,1.013208,0.097325
5.612967,5.525355,1.015856,0.098068
5.748864,5.525355,1.040452,0.098811
5.761847,5.525355,1.042801,0.099554
5.925573,5.764289,1.02798,0.100297
5.937195,5.764289,1.029996,0.10104
5.999338,5.794156,1.035412,0.101783
5.999743,5.794156,1.035482,0.102526
6.074058,5.883756,1.032344,0.103269
6.132173,5.883756,1.042221,0.104012
6.13921,5.973356,1.027766,0.104755
6.165483,5.973356,1.032164,0.105498
6.219612,5.973356,1.041226,0.106241
6.251352,6.03309,1.036178,0.106984
6.258962,6.03309,1.037439,0.107727
6.330787,6.12269,1.033988,0.10847
6.338517,6.12269,1.03525,0.109212
6.505,6.12269,1.062442,0.109955
6.523525,6.12269,1.065467,0.110698
6.588462,6.212291,1.060553,0.111441
6.602829,6.212291,1.062865,0.112184
6.61894,6.331758,1.045356,0.112927
6.62122,6.331758,1.045716,0.11367
6.721008,6.510958,1.032261,0.114413
6.745118,6.510958,1.035964,0.115156
6.840117,6.600559,1.036294,0.115899
6.841058,6.600559,1.036436,0.116642
6.894462,6.600559,1.044527,0.117385
6.896604,6.600559,1.044852,0.118128
6.900512,6.720026,1.026858,0.118871
6.94535,6.720026,1.03353,0.119614
7.055307,6.749893,1.045247,0.120357
7.07308,6.749893,1.04788,0.1211
7.176609,6.839493,1.04929,0.121842
7.178689,6.839493,1.049594,0.122585
7.23488,6.929093,1.044131,0.123328
7.275962,6.929093,1.05006,0.124071
7.278594,6.95896,1.045931,0.124814
7.28673,6.95896,1.0471,0.125557
7.442502,6.988827,1.064914,0.1263
7.463947,6.988827,1.067983,0.127043
7.469241,7.197894,1.037698,0.127786
7.548638,7.197894,1.048729,0.128529
7.562651,7.227761,1.046334,0.129272
7.605334,7.287495,1.043614,0.130015
7.675831,7.287495,1.053288,0.130758
7.684993,7.317361,1.050241,0.131501
7.772826,7.317361,1.062244,0.132244
7.782976,7.466695,1.042359,0.132987
7.824,7.466695,1.047853,0.13373
7.864146,7.466695,1.05323,0.134473
7.865806,7.466695,1.053452,0.135215
7.964266,7.675763,1.037586,0.135958
7.996035,7.675763,1.041725,0.136701
8.148904,7.765363,1.049391,0.137444
8.164657,7.765363,1.05142,0.138187
8.169915,7.765363,1.052097,0.13893
8.179823,7.765363,1.053373,0.139673
8.186805,7.79523,1.050233,0.140416
8.266162,7.79523,1.060413,0.141159
8.301057,7.914697,1.048816,0.141902
8.382023,7.914697,1.059045,0.142645
8.514086,7.914697,1.075731,0.143388
8.537936,7.914697,1.078745,0.144131
8.56391,8.034164,1.065937,0.144874
8.585964,8.034164,1.068682,0.145617
8.600852,8.123765,1.058727,0.14636
8.689735,8.123765,1.069668,0.147103
8.71489,8.183498,1.064935,0.147845
8.730517,8.183498,1.066844,0.148588
8.752208,8.273099,1.057912,0.149331
8.781572,8.273099,1.061461,0.150074
8.837871,8.392566,1.053059,0.150817
8.901706,8.392566,1.060666,0.15156
8.902367,8.601633,1.034962,0.152303
8.933471,8.6315,1.034985,0.153046
9.038803,8.6315,1.047188,0.153789
9.099462,8.661367,1.05058,0.154532
9.105942,8.661367,1.051329,0.155275
9.140132,8.661367,1.055276,0.156018
9.234317,8.661367,1.06615,0.156761
9.243383,8.7211,1.059887,0.157504
9.312828,8.7211,1.06785,0.158247
9.420685,8.750967,1.076531,0.15899
9.513811,8.750967,1.087173,0.159733
9.519486,8.840567,1.076796,0.160475
9.587155,8.840567,1.08445,0.161218
9.648846,8.900301,1.084103,0.161961
9.648879,8.900301,1.084107,0.162704
9.672024,9.109368,1.061767,0.163447
9.683094,9.109368,1.062982,0.16419
9.737455,9.109368,1.068949,0.164933
9.7772,9.109368,1.073313,0.165676
9.818048,9.139235,1.074275,0.166419
9.956969,9.139235,1.089475,0.167162
9.967278,9.348303,1.066213,0.167905
10.008043,9.348303,1.070573,0.168648
10.008621,9.378169,1.067225,0.169391
10.04398,9.378169,1.070996,0.170134
10.054556,9.46777,1.061977,0.170877
10.117028,9.46777,1.068576,0.17162
10.154298,9.55737,1.062457,0.172363
10.254835,9.55737,1.072977,0.173105
10.375549,9.706704,1.068905,0.173848
10.376152,9.706704,1.068968,0.174591
10.411407,9.706704,1.0726,0.175334
10.438494,9.706704,1.07539,0.176077
10.45435,9.706704,1.077024,0.17682
10.494566,9.706704,1.081167,0.177563
10.632822,9.796304,1.085391,0.178306
10.648116,9.796304,1.086952,0.179049
10.729621,9.945638,1.078827,0.179792
10.785791,9.945638,1.084474,0.180535
10.799092,10.065105,1.072924,0.181278
10.834855,10.065105,1.076477,0.182021
10.839026,10.094972,1.073705,0.182764
10.882123,10.094972,1.077975,0.183507
10.889039,10.094972,1.07866,0.18425
10.937097,10.154706,1.077047,0.184993
10.973973,10.154706,1.080679,0.185736
11.187888,10.154706,1.101744,0.186478
11.18993,10.154706,1.101945,0.187221
11.221529,10.333906,1.085894,0.187964
11.260159,10.333906,1.089632,0.188707
11.315894,10.423507,1.085613,0.18945
11.318652,10.423507,1.085878,0.190193
11.335925,10.542974,1.075211,0.190936
11.352055,10.542974,1.076741,0.191679
11.415189,10.632574,1.073605,0.192422
11.465592,10.632574,1.078346,0.193165
11.563611,10.752041,1.075481,0.193908
11.6006,10.752041,1.078921,0.194651
11.615255,10.811775,1.074315,0.195394
11.648982,10.811775,1.077435,0.196137
11.653439,10.901375,1.068988,0.19688
11.795719,10.901375,1.08204,0.197623
11.943514,10.901375,1.095597,0.198366
11.986441,10.901375,1.099535,0.199108
12.006183,11.020842,1.089407,0.199851
12.056155,11.020842,1.093941,0.200594
12.068102,11.050709,1.092066,0.201337
12.076416,11.050709,1.092818,0.20208
12.089217,11.050709,1.093977,0.202823
12.133439,11.050709,1.097978,0.203566
12.171004,11.14031,1.092519,0.204309
12.188764,11.14031,1.094114,0.205052
12.361217,11.259777,1.097821,0.205795
12.447159,11.259777,1.105453,0.206538
12.448059,11.259777,1.105533,0.207281
12.44903,11.259777,1.10562,0.208024
12.534939,11.528578,1.087293,0.208767
12.645924,11.528578,1.09692,0.20951
12.65737,11.588311,1.092253,0.210253
12.761642,11.588311,1.101251,0.210996
12.823391,11.618178,1.103735,0.211738
12.850579,11.618178,1.106075,0.212481
12.902076,11.707778,1.102009,0.213224
12.918068,11.767512,1.097774,0.213967
12.954851,11.767512,1.1009,0.21471
13.002446,11.857112,1.096595,0.215453
13.008828,11.857112,1.097133,0.216196
13.013735,11.946713,1.089315,0.216939
13.080618,11.946713,1.094914,0.217682
13.163271,11.976579,1.099084,0.218425
13.237868,11.976579,1.105313,0.219168
13.334183,12.06618,1.105087,0.219911
13.343165,12.06618,1.105832,0.220654
13.346891,12.096047,1.103409,0.221397
13.424002,12.096047,1.109784,0.22214
13.424562,12.215514,1.098976,0.222883
13.443304,12.215514,1.100511,0.223626
13.659693,12.24538,1.115498,0.224368
13.708478,12.24538,1.119482,0.225111
13.714924,12.24538,1.120008,0.225854
13.766931,12.24538,1.124255,0.226597
13.773284,12.424581,1.108551,0.22734
13.779277,12.424581,1.109034,0.228083
13.821751,12.573915,1.09924,0.228826
13.839877,12.573915,1.100682,0.229569
13.948421,12.663515,1.101465,0.230312
13.95197,12.663515,1.101745,0.231055
14.005304,12.693382,1.103355,0.231798
14.077224,12.693382,1.109021,0.232541
14.125741,12.693382,1.112843,0.233284
14.196069,12.693382,1.118383,0.234027
14.258843,12.693382,1.123329,0.23477
14.268419,12.693382,1.124083,0.235513
14.290895,12.932316,1.105053,0.236256
14.295933,12.932316,1.105443,0.236999
14.424796,13.021917,1.107732,0.237741
14.440645,13.021917,1.108949,0.238484
14.52802,13.201117,1.100514,0.239227
14.584293,13.201117,1.104777,0.23997
14.692088,13.201117,1.112943,0.240713
14.7776,13.201117,1.11942,0.241456
14.804473,13.290718,1.113896,0.242199
14.805651,13.290718,1.113984,0.242942
14.839682,13.290718,1.116545,0.243685
14.865184,13.290718,1.118464,0.244428
14.907636,13.410185,1.111665,0.245171
14.970705,13.410185,1.116368,0.245914
15.025263,13.440052,1.117947,0.246657
15.145266,13.440052,1.126876,0.2474
15.148637,13.440052,1.127126,0.248143
15.162046,13.499785,1.123132,0.248886
15.167547,13.499785,1.12354,0.249629
15.218944,13.649119,1.115013,0.250371
15.254887,13.649119,1.117646,0.251114
15.287221,13.678986,1.11757,0.251857
15.311721,13.678986,1.119361,0.2526
15.5155,13.768586,1.126877,0.253343
15.539714,13.768586,1.128635,0.254086
15.560406,13.858187,1.122831,0.254829
15.587013,13.858187,1.124751,0.255572
15.609019,13.91792,1.121505,0.256315
15.675067,13.91792,1.126251,0.257058
15.696601,13.977654,1.122978,0.257801
15.703985,13.977654,1.123507,0.258544
15.758185,14.246455,1.106113,0.259287
15.857029,14.246455,1.113051,0.26003
15.97323,14.365922,1.111883,0.260773
16.027298,14.365922,1.115647,0.261516
16.188274,14.365922,1.126852,0.262259
16.236407,14.365922,1.130203,0.263001
16.265974,14.395789,1.129912,0.263744
16.284405,14.395789,1.131192,0.264487
16.344961,14.485389,1.128376,0.26523
16.369023,14.485389,1.130037,0.265973
16.45294,14.485389,1.13583,0.266716
16.473721,14.485389,1.137265,0.267459
16.500223,14.574989,1.132092,0.268202
16.521558,14.574989,1.133555,0.268945
16.591647,14.634723,1.133718,0.269688
16.603053,14.634723,1.134497,0.270431
16.607552,14.724323,1.127899,0.271174
16.735953,14.724323,1.136619,0.271917
16.905438,14.724323,1.14813,0.27266
16.922621,14.724323,1.149297,0.273403
16.932508,14.933391,1.133869,0.274146
16.949554,14.933391,1.13501,0.274889
16.986064,14.933391,1.137455,0.275632
17.121262,14.933391,1.146509,0.276374
17.132238,15.082725,1.135885,0.277117
17.18477,15.082725,1.139368,0.27786
17.201788,15.082725,1.140496,0.278603
17.229777,15.082725,1.142352,0.279346
17.23557,15.202192,1.133756,0.280089
17.285575,15.202192,1.137045,0.280832
17.301683,15.291792,1.131436,0.281575
17.389393,15.351526,1.132747,0.282318
17.45205,15.351526,1.136828,0.283061
17.491533,15.530726,1.126253,0.283804
17.613138,15.530726,1.134083,0.284547
17.861137,15.530726,1.150052,0.28529
17.874284,15.530726,1.150898,0.286033
17.925987,15.560593,1.152012,0.286776
17.928118,15.560593,1.152149,0.287519
17.967296,15.59046,1.152455,0.288262
17.998147,15.59046,1.154433,0.289004
18.027012,15.829394,1.138831,0.289747
18.150202,15.829394,1.146614,0.29049
18.200913,15.829394,1.149817,0.291233
18.319545,15.829394,1.157312,0.291976
18.344807,15.918995,1.152385,0.292719
18.422015,15.918995,1.157235,0.293462
18.429551,15.918995,1.157708,0.294205
18.552402,15.918995,1.165425,0.294948
18.646531,16.068329,1.160452,0.295691
18.657928,16.068329,1.161162,0.296434
18.720778,16.157929,1.158612,0.297177
18.747431,16.157929,1.160262,0.29792
18.794365,16.247529,1.156752,0.298663
18.795052,16.247529,1.156794,0.299406
18.812496,16.277396,1.155744,0.300149
18.837095,16.277396,1.157255,0.300892
18.922798,16.277396,1.16252,0.301634
18.95133,16.277396,1.164273,0.302377
19.040961,16.366996,1.163375,0.30312
19.266309,16.366996,1.177144,0.303863
19.295117,16.396863,1.176757,0.304606
19.29703,16.396863,1.176873,0.305349
19.321786,16.546197,1.167748,0.306092
19.424876,16.546197,1.173978,0.306835
19.552524,16.635797,1.175328,0.307578
19.570818,16.635797,1.176428,0.308321
19.640723,16.785131,1.170126,0.309064
19.689122,16.785131,1.17301,0.309807
19.701762,16.874732,1.16753,0.31055
19.780687,16.874732,1.172208,0.311293
19.803813,16.874732,1.173578,0.312036
19.814292,16.874732,1.174199,0.312779
19.861109,16.994199,1.168699,0.313522
19.961932,16.994199,1.174632,0.314264
19.976334,17.233133,1.159182,0.315007
20.070712,17.233133,1.164658,0.31575
20.156035,17.263,1.167586,0.316493
20.168207,17.263,1.168291,0.317236
20.184346,17.263,1.169226,0.317979
20.199134,17.322733,1.166048,0.318722
20.253919,17.322733,1.16921,0.319465
20.301713,17.322733,1.171969,0.320208
20.361914,17.322733,1.175445,0.320951
20.390425,17.4422,1.169028,0.321694
20.536201,17.4422,1.177386,0.322437
20.565765,17.472067,1.177065,0.32318
20.657378,17.472067,1.182309,0.323923
20.675158,17.472067,1.183326,0.324666
20.71173,17.472067,1.18542,0.325409
20.784431,17.501934,1.187551,0.326152
20.886912,17.501934,1.193406,0.326895
20.889892,17.681135,1.181479,0.327637
20.916976,17.681135,1.183011,0.32838
20.952112,17.711001,1.183,0.329123
20.966628,17.711001,1.183819,0.329866
20.991901,17.800602,1.17928,0.330609
21.023666,17.800602,1.181065,0.331352
21.056607,17.949936,1.173074,0.332095
21.184451,17.949936,1.180196,0.332838
21.188734,18.069403,1.172631,0.333581
21.21903,18.069403,1.174307,0.334324
21.335704,18.218737,1.171086,0.335067
21.376878,18.218737,1.173346,0.33581
21.414154,18.218737,1.175392,0.336553
21.427671,18.218737,1.176134,0.337296
21.547411,18.27847,1.178841,0.338039
21.659465,18.27847,1.184971,0.338782
21.724115,18.308337,1.18657,0.339525
21.797132,18.308337,1.190558,0.340267
21.79738,18.427804,1.182853,0.34101
21.87172,18.427804,1.186887,0.341753
21.900826,18.666738,1.173254,0.342496
21.983307,18.666738,1.177673,0.343239
22.040826,18.666738,1.180754,0.343982
22.057111,18.666738,1.181626,0.344725
22.076389,18.696605,1.18077,0.345468
22.095324,18.696605,1.181783,0.346211
22.158797,18.756339,1.181403,0.346954
22.285133,18.756339,1.188139,0.347697
22.306068,18.786206,1.187364,0.34844
22.356355,18.786206,1.190041,0.349183
22.401795,18.786206,1.19246,0.349926
22.411868,18.786206,1.192996,0.350669
22.561725,18.93554,1.191502,0.351412
22.580059,18.93554,1.19247,0.352155
22.581541,19.02514,1.186932,0.352897
22.613553,19.02514,1.188614,0.35364
22.638139,19.11474,1.184329,0.354383
22.720279,19.11474,1.188626,0.355126
22.77267,19.144607,1.189508,0.355869
22.796625,19.144607,1.19076,0.356612
22.799732,19.353674,1.178057,0.357355
22.8912,19.413408,1.179144,0.358098
22.940392,19.413408,1.181678,0.358841
22.98975,19.413408,1.18422,0.359584
23.159465,19.413408,1.192962,0.360327
23.185818,19.413408,1.19432,0.36107
23.231033,19.413408,1.196649,0.361813
23.337243,19.503008,1.196597,0.362556
23.346947,19.503008,1.197095,0.363299
23.366488,19.592609,1.192617,0.364042
23.431667,19.592609,1.195944,0.364785
23.48201,19.622476,1.196689,0.365527
23.512481,19.622476,1.198242,0.36627
23.568408,19.741943,1.193824,0.367013
23.619523,19.741943,1.196413,0.367756
23.638672,19.891277,1.188394,0.368499
23.720225,19.891277,1.192494,0.369242
23.844578,20.100344,1.186277,0.369985
23.926811,20.100344,1.190368,0.370728
23.94392,20.130211,1.189452,0.371471
23.980643,20.130211,1.191276,0.372214
23.98429,20.189944,1.187932,0.372957
24.01666,20.189944,1.189536,0.3737
24.034001,20.219811,1.188636,0.374443
24.094312,20.219811,1.191619,0.375186
24.120168,20.309411,1.187635,0.375929
24.192717,20.309411,1.191207,0.376672
24.205711,20.309411,1.191847,0.377415
24.223902,20.309411,1.192743,0.378158
24.270253,20.458745,1.186302,0.3789
24.278179,20.458745,1.18669,0.379643
24.409445,20.458745,1.193106,0.380386
24.529716,20.458745,1.198984,0.381129
24.595445,20.578213,1.195218,0.381872
24.645125,20.578213,1.197632,0.382615
24.663448,20.578213,1.198522,0.383358
24.835123,20.578213,1.206865,0.384101
24.926374,20.667813,1.206048,0.384844
25.001188,20.667813,1.209668,0.385587
25.055307,20.817147,1.20359,0.38633
25.119345,20.817147,1.206666,0.387073
25.128823,20.817147,1.207121,0.387816
25.160999,20.817147,1.208667,0.388559
25.270346,20.847014,1.212181,0.389302
25.384252,20.847014,1.217645,0.390045
25.459796,20.936614,1.216042,0.390788
25.494227,20.936614,1.217686,0.39153
25.582421,21.085948,1.213245,0.392273
25.621034,21.085948,1.215076,0.393016
25.729262,21.175548,1.215046,0.393759
25.748678,21.175548,1.215963,0.394502
25.782695,21.265148,1.212439,0.395245
25.803103,21.265148,1.213399,0.395988
25.838951,21.504083,1.201583,0.396731
25.841136,21.504083,1.201685,0.397474
25.926612,21.563816,1.20232,0.398217
25.987493,21.62355,1.201814,0.39896
26.017533,21.62355,1.203204,0.399703
26.057547,21.653417,1.203392,0.400446
26.102289,21.653417,1.205458,0.401189
26.178563,21.653417,1.208981,0.401932
26.265666,21.653417,1.213003,0.402675
26.306619,21.653417,1.214895,0.403418
26.5003,21.653417,1.223839,0.40416
26.505159,21.802751,1.21568,0.404903
26.568092,21.802751,1.218566,0.405646
26.596487,21.802751,1.219868,0.406389
26.715891,21.802751,1.225345,0.407132
26.794305,21.892351,1.223912,0.407875
26.796691,21.892351,1.224021,0.408618
26.887838,22.041685,1.219863,0.409361
27.038877,22.041685,1.226716,0.410104
27.060055,22.101418,1.224358,0.410847
27.109176,22.101418,1.226581,0.41159
27.212813,22.101418,1.23127,0.412333
27.219253,22.101418,1.231561,0.413076
27.298343,22.250752,1.22685,0.413819
27.417889,22.250752,1.232223,0.414562
27.440184,22.250752,1.233225,0.415305
27.499428,22.250752,1.235888,0.416048
27.50292,22.280619,1.234388,0.41679
27.540656,22.280619,1.236081,0.417533
27.611992,22.519553,1.226134,0.418276
27.614789,22.519553,1.226258,0.419019
27.9333,22.519553,1.240402,0.419762
27.963674,22.519553,1.241751,0.420505
28.062328,22.609154,1.241193,0.421248
28.167601,22.609154,1.245849,0.421991
28.180904,22.728621,1.239886,0.422734
28.2278,22.728621,1.24195,0.423477
28.25152,22.848088,1.236494,0.42422
28.257644,22.848088,1.236762,0.424963
28.296814,22.848088,1.238476,0.425706
28.329831,22.848088,1.239921,0.426449
28.457282,22.967555,1.239021,0.427192
28.58812,22.967555,1.244718,0.427935
28.633111,23.057155,1.241832,0.428678
28.663353,23.057155,1.243143,0.429421
28.759424,23.087022,1.245697,0.430163
28.813588,23.087022,1.248043,0.430906
28.868415,23.176623,1.245583,0.431649
28.890529,23.176623,1.246538,0.432392
28.901385,23.236356,1.2438,0.433135
28.913572,23.236356,1.244325,0.433878
29.002834,23.445424,1.237036,0.434621
29.064044,23.445424,1.239647,0.435364
29.073195,23.445424,1.240037,0.436107
29.208476,23.445424,1.245807,0.43685
29.217059,23.535024,1.241429,0.437593
29.367438,23.535024,1.247818,0.438336
29.416668,23.684358,1.242029,0.439079
29.615029,23.684358,1.250405,0.439822
29.634843,23.684358,1.251241,0.440565
29.701379,23.684358,1.25405,0.441308
29.723494,23.714225,1.253404,0.442051
29.7612,23.714225,1.254994,0.442793
29.783756,23.803825,1.251217,0.443536
29.800005,23.803825,1.2519,0.444279
29.906441,23.893425,1.25166,0.445022
29.936426,23.893425,1.252915,0.445765
30.040477,23.893425,1.25727,0.446508
30.117956,23.923292,1.258939,0.447251
30.161923,23.923292,1.260776,0.447994
30.186062,23.953159,1.260212,0.448737
30.324502,23.953159,1.265992,0.44948
30.342103,24.13236,1.25732,0.450223
30.486963,24.13236,1.263323,0.450966
30.537384,24.162226,1.263848,0.451709
30.572594,24.162226,1.265305,0.452452
30.619314,24.192093,1.265674,0.453195
30.627124,24.192093,1.265997,0.453938
30.741149,24.431027,1.258283,0.454681
30.873554,24.431027,1.263703,0.455423
30.949993,24.490761,1.263742,0.456166
30.965135,24.490761,1.26436,0.456909
30.976599,24.490761,1.264828,0.457652
31.075785,24.490761,1.268878,0.458395
31.098083,24.520628,1.268242,0.459138
31.131306,24.520628,1.269597,0.459881
31.134331,24.759562,1.257467,0.460624
31.199984,24.759562,1.260119,0.461367
31.245306,24.849162,1.257399,0.46211
31.314581,24.849162,1.260187,0.462853
31.332779,24.879029,1.259405,0.463596
31.465215,24.879029,1.264728,0.464339
31.526129,25.117963,1.255123,0.465082
31.62377,25.117963,1.25901,0.465825
31.828574,25.14783,1.265659,0.466568
31.93306,25.14783,1.269814,0.467311
32.012275,25.23743,1.268444,0.468053
32.064561,25.23743,1.270516,0.468796
32.192079,25.23743,1.275569,0.469539
32.326957,25.23743,1.280913,0.470282
32.328319,25.23743,1.280967,0.471025
32.418347,25.23743,1.284534,0.471768
32.578286,25.327031,1.286305,0.472511
32.623351,25.327031,1.288084,0.473254
32.69511,25.386764,1.28788,0.473997
32.806191,25.386764,1.292256,0.47474
32.886875,25.386764,1.295434,0.475483
32.969701,25.386764,1.298696,0.476226
33.024522,25.386764,1.300856,0.476969
33.077909,25.386764,1.302959,0.477712
33.089047,25.476365,1.298814,0.478455
33.190637,25.476365,1.302801,0.479198
33.233808,25.595832,1.298407,0.479941
33.254059,25.595832,1.299198,0.480684
33.355616,25.834766,1.291114,0.481426
33.360113,25.834766,1.291288,0.482169
33.621327,25.834766,1.301399,0.482912
33.685912,25.834766,1.303898,0.483655
33.721163,25.864633,1.303756,0.484398
33.767134,25.864633,1.305533,0.485141
33.790029,26.043834,1.297429,0.485884
33.861883,26.043834,1.300188,0.486627
33.866667,26.0737,1.298882,0.48737
33.904822,26.0737,1.300346,0.488113
34.030578,26.193167,1.299216,0.488856
34.068369,26.193167,1.300659,0.489599
34.108919,26.312635,1.296294,0.490342
34.209326,26.312635,1.30011,0.491085
34.275513,26.342501,1.301149,0.491828
34.341744,26.402235,1.300714,0.492571
34.389696,26.402235,1.30253,0.493314
34.46207,26.402235,1.305271,0.494056
34.525637,26.402235,1.307679,0.494799
34.689095,26.581436,1.305012,0.495542
34.772966,26.581436,1.308167,0.496285
34.895986,26.581436,1.312795,0.497028
35.050474,26.581436,1.318607,0.497771
35.11479,26.82037,1.309258,0.498514
35.241339,26.82037,1.313977,0.499257
35.321428,26.880103,1.314036,0.5
35.378114,26.880103,1.316145,0.500743
35.415358,26.90997,1.316068,0.501486
35.506603,26.90997,1.319459,0.502229
35.626737,26.90997,1.323923,0.502972
35.679154,26.90997,1.325871,0.503715
35.721428,26.999571,1.323037,0.504458
35.726472,26.999571,1.323224,0.505201
35.82783,27.029437,1.325511,0.505944
35.856332,27.029437,1.326566,0.506686
35.896383,27.029437,1.328048,0.507429
35.943159,27.029437,1.329778,0.508172
35.948857,27.148904,1.324137,0.508915
36.003514,27.148904,1.32615,0.509658
36.196852,27.298238,1.325978,0.510401
36.258946,27.298238,1.328252,0.511144
36.303641,27.357972,1.326986,0.511887
36.377161,27.357972,1.329673,0.51263
36.473615,27.537173,1.324523,0.513373
36.540645,27.537173,1.326957,0.514116
36.57405,27.626773,1.323863,0.514859
36.59435,27.626773,1.324597,0.515602
36.672603,27.626773,1.32743,0.516345
36.683558,27.626773,1.327826,0.517088
36.793423,27.626773,1.331803,0.517831
36.812945,27.626773,1.33251,0.518574
36.927404,27.716373,1.332332,0.519316
37.00566,27.716373,1.335155,0.520059
37.026502,27.74624,1.334469,0.520802
37.045482,27.74624,1.335153,0.521545
37.276048,27.83584,1.339139,0.522288
37.390786,27.83584,1.343261,0.523031
37.574209,27.955308,1.344081,0.523774
37.588501,27.955308,1.344593,0.524517
37.716734,27.985174,1.34774,0.52526
37.837227,27.985174,1.352045,0.526003
37.931949,28.104641,1.349668,0.526746
38.014038,28.104641,1.352589,0.527489
38.049727,28.343576,1.342446,0.528232
38.09505,28.343576,1.344045,0.528975
38.155023,28.343576,1.346161,0.529718
38.302782,28.343576,1.351374,0.530461
38.303809,28.463043,1.345738,0.531204
38.345268,28.463043,1.347195,0.531947
38.533257,28.49291,1.352381,0.532689
38.567444,28.49291,1.35358,0.533432
38.594173,28.731844,1.343254,0.534175
38.929412,28.731844,1.354922,0.534918
38.950975,28.731844,1.355673,0.535661
39.075255,28.731844,1.359998,0.536404
39.141199,28.791577,1.359467,0.537147
39.164937,28.791577,1.360291,0.53789
39.245016,28.821444,1.36166,0.538633
39.272434,28.821444,1.362612,0.539376
39.33166,28.821444,1.364667,0.540119
39.372454,28.821444,1.366082,0.540862
39.411001,28.911045,1.363181,0.541605
39.563879,28.970778,1.365648,0.542348
39.747102,28.970778,1.371972,0.543091
39.749998,28.970778,1.372072,0.543834
39.801286,28.970778,1.373842,0.544577
40.073635,29.149979,1.37474,0.545319
40.116197,29.149979,1.3762,0.546062
40.18963,29.179846,1.377308,0.546805
40.228495,29.179846,1.37864,0.547548
40.240674,29.269446,1.374836,0.548291
40.42027,29.269446,1.380971,0.549034
40.475444,29.299313,1.381447,0.549777
40.52849,29.299313,1.383257,0.55052
40.554124,29.41878,1.378511,0.551263
40.733291,29.41878,1.384602,0.552006
40.743159,29.41878,1.384937,0.552749
40.903216,29.41878,1.390378,0.553492
41.03124,29.448647,1.393315,0.554235
41.167736,29.448647,1.39795,0.554978
41.362423,29.448647,1.404561,0.555721
41.472789,29.448647,1.408309,0.556464
41.542525,29.777181,1.395113,0.557207
41.577365,29.777181,1.396283,0.557949
41.636421,29.866782,1.394071,0.558692
41.692609,29.866782,1.395953,0.559435
41.727892,29.866782,1.397134,0.560178
41.742165,29.866782,1.397612,0.560921
41.921214,30.135583,1.391087,0.561664
41.960439,30.135583,1.392389,0.562407
42.048769,30.165449,1.393938,0.56315
42.08181,30.165449,1.395033,0.563893
42.088604,30.165449,1.395259,0.564636
42.183458,30.165449,1.398403,0.565379
42.183881,30.25505,1.394276,0.566122
42.310355,30.25505,1.398456,0.566865
42.378081,30.374517,1.395185,0.567608
42.52587,30.374517,1.400051,0.568351
42.574527,30.404384,1.400276,0.569094
42.645261,30.404384,1.402602,0.569837
42.847005,30.493984,1.405097,0.570579
42.951247,30.493984,1.408515,0.571322
43.107112,30.613451,1.40811,0.572065
43.195489,30.613451,1.410997,0.572808
43.222319,30.613451,1.411873,0.573551
43.33819,30.613451,1.415658,0.574294
43.469502,30.613451,1.419948,0.575037
43.551993,30.613451,1.422642,0.57578
43.651819,30.703051,1.421742,0.576523
43.710636,30.703051,1.423658,0.577266
43.742812,30.852385,1.41781,0.578009
43.804977,30.852385,1.419825,0.578752
43.872717,30.971853,1.416535,0.579495
44.131371,30.971853,1.424886,0.580238
44.231962,30.971853,1.428134,0.580981
44.474296,30.971853,1.435959,0.581724
44.528065,31.061453,1.433547,0.582467
44.551678,31.061453,1.434308,0.58321
44.597003,31.061453,1.435767,0.583952
44.752991,31.061453,1.440789,0.584695
44.771081,31.121186,1.438605,0.585438
44.788555,31.121186,1.439166,0.586181
44.80152,31.18092,1.436825,0.586924
44.858179,31.18092,1.438642,0.587667
44.878479,31.330254,1.432433,0.58841
44.963932,31.330254,1.43516,0.589153
45.09325,31.449721,1.43382,0.589896
45.139916,31.449721,1.435304,0.590639
45.277051,31.599055,1.432861,0.591382
45.309373,31.658788,1.431178,0.592125
45.313029,31.658788,1.431294,0.592868
45.332867,31.658788,1.43192,0.593611
45.361406,31.658788,1.432822,0.594354
45.438057,31.688655,1.43389,0.595097
45.704674,31.688655,1.442304,0.59584
45.876113,31.837989,1.440924,0.596582
45.931271,31.837989,1.442656,0.597325
46.120573,31.837989,1.448602,0.598068
46.143831,31.837989,1.449332,0.598811
46.238078,31.92759,1.448217,0.599554
46.405914,31.92759,1.453474,0.600297
46.507231,32.047057,1.451217,0.60104
46.516173,32.047057,1.451496,0.601783
46.52754,32.047057,1.451851,0.602526
46.543859,32.047057,1.45236,0.603269
46.654361,32.136657,1.451749,0.604012
46.774919,32.136657,1.4555,0.604755
46.836916,32.315858,1.449348,0.605498
46.902377,32.315858,1.451373,0.606241
47.001494,32.495058,1.44642,0.606984
47.030062,32.495058,1.447299,0.607727
47.283234,32.554792,1.45242,0.60847
47.625786,32.554792,1.462942,0.609212
47.693006,32.554792,1.465007,0.609955
47.863044,32.554792,1.47023,0.610698
48.124022,32.644392,1.47419,0.611441
48.147367,32.644392,1.474905,0.612184
48.15694,32.733993,1.47116,0.612927
48.170559,32.733993,1.471576,0.61367
48.175248,32.763859,1.470378,0.614413
48.188164,32.763859,1.470772,0.615156
48.322114,32.793726,1.473517,0.615899
48.529567,32.793726,1.479843,0.616642
48.701677,33.002794,1.475683,0.617385
48.716828,33.002794,1.476143,0.618128
48.725608,33.002794,1.476409,0.618871
48.827495,33.002794,1.479496,0.619614
48.879912,33.002794,1.481084,0.620357
48.924946,33.002794,1.482449,0.6211
49.140208,33.002794,1.488971,0.621842
49.248691,33.002794,1.492258,0.622585
49.340399,33.092394,1.490989,0.623328
49.450484,33.092394,1.494316,0.624071
49.456237,33.122261,1.493142,0.624814
49.571594,33.122261,1.496625,0.625557
49.814647,33.271595,1.497212,0.6263
49.927198,33.271595,1.500595,0.627043
50.029196,33.361195,1.499622,0.627786
50.081336,33.361195,1.501185,0.628529
50.207379,33.570263,1.495591,0.629272
50.336336,33.570263,1.499432,0.630015
50.392354,33.600129,1.499767,0.630758
50.45001,33.600129,1.501483,0.631501
50.594337,33.600129,1.505778,0.632244
50.65757,33.600129,1.50766,0.632987
50.848406,33.719596,1.507978,0.63373
50.914735,33.719596,1.509945,0.634473
51.164831,33.749463,1.516019,0.635215
51.265922,33.749463,1.519014,0.635958
51.277707,33.749463,1.519364,0.636701
51.312711,33.749463,1.520401,0.637444
51.435776,33.988397,1.513333,0.638187
51.483449,33.988397,1.514736,0.63893
51.597233,34.197465,1.508803,0.639673
51.636599,34.197465,1.509954,0.640416
51.762859,34.197465,1.513646,0.641159
51.81973,34.197465,1.515309,0.641902
51.923499,34.406532,1.509117,0.642645
52.037666,34.436399,1.511124,0.643388
52.066481,34.436399,1.511961,0.644131
52.093298,34.466266,1.511429,0.644874
52.238159,34.466266,1.515632,0.645617
52.371392,34.526,1.516868,0.64636
52.387405,34.526,1.517332,0.647103
52.391477,34.555866,1.516138,0.647845
52.539225,34.555866,1.520414,0.648588
52.574647,34.555866,1.521439,0.649331
52.672948,34.555866,1.524284,0.650074
52.693032,34.645467,1.520921,0.650817
52.941918,34.645467,1.528105,0.65156
53.033287,34.645467,1.530742,0.652303
53.299673,34.645467,1.538431,0.653046
53.3124,34.794801,1.532194,0.653789
53.391836,34.794801,1.534477,0.654532
53.452783,34.794801,1.536229,0.655275
53.506066,34.794801,1.53776,0.656018
53.893959,34.884401,1.54493,0.656761
53.956179,34.884401,1.546714,0.657504
54.169077,34.944134,1.550162,0.658247
54.222309,34.944134,1.551686,0.65899
54.412062,34.944134,1.557116,0.659733
54.529914,34.944134,1.560488,0.660475
54.722065,35.003868,1.563315,0.661218
54.802833,35.003868,1.565622,0.661961
54.831654,35.272669,1.554508,0.662704
54.846344,35.272669,1.554925,0.663447
54.863612,35.362269,1.551473,0.66419
54.948692,35.362269,1.553879,0.664933
55.140176,35.422003,1.556665,0.665676
55.359489,35.422003,1.562856,0.666419
55.384949,35.511603,1.55963,0.667162
55.563589,35.511603,1.56466,0.667905
55.57601,35.511603,1.56501,0.668648
55.632974,35.511603,1.566614,0.669391
55.634563,35.601204,1.562716,0.670134
55.735721,35.601204,1.565557,0.670877
55.756977,35.63107,1.564841,0.67162
55.799367,35.63107,1.566031,0.672363
56.033928,35.870005,1.562139,0.673105
56.074158,35.870005,1.56326,0.673848
56.075378,35.899871,1.561994,0.674591
56.158071,35.899871,1.564297,0.675334
56.276746,35.989472,1.5637,0.676077
56.41544,35.989472,1.567554,0.67682
56.533035,35.989472,1.570821,0.677563
56.636326,35.989472,1.573691,0.678306
56.760872,36.138806,1.570635,0.679049
56.884468,36.138806,1.574055,0.679792
56.890898,36.228406,1.57034,0.680535
56.970785,36.228406,1.572545,0.681278
57.154685,36.347873,1.572435,0.682021
57.473035,36.347873,1.581194,0.682764
57.474871,36.437474,1.577356,0.683507
57.52136,36.437474,1.578632,0.68425
57.877718,36.437474,1.588412,0.684993
58.111986,36.437474,1.594841,0.685736
58.293344,36.556941,1.59459,0.686478
58.373069,36.556941,1.596771,0.687221
58.474323,36.586807,1.598235,0.687964
58.5344,36.586807,1.599877,0.688707
58.583204,36.616674,1.599905,0.68945
58.588367,36.616674,1.600046,0.690193
58.62764,36.706275,1.59721,0.690936
58.643127,36.706275,1.597632,0.691679
58.817688,36.825742,1.597189,0.692422
58.871315,36.825742,1.598646,0.693165
58.87977,36.855608,1.59758,0.693908
59.208019,36.855608,1.606486,0.694651
59.424513,36.945209,1.60845,0.695394
59.52928,36.945209,1.611286,0.696137
59.578308,37.064676,1.607415,0.69688
59.597176,37.064676,1.607924,0.697623
59.713068,37.064676,1.611051,0.698366
59.755708,37.064676,1.612201,0.699108
59.904486,37.30361,1.605863,0.699851
60.111236,37.30361,1.611405,0.700594
60.119062,37.333477,1.610326,0.701337
60.152976,37.333477,1.611234,0.70208
60.281024,37.333477,1.614664,0.702823
60.28295,37.333477,1.614716,0.703566
60.476579,37.333477,1.619902,0.704309
60.732267,37.393211,1.624152,0.705052
60.870169,37.393211,1.62784,0.705795
61.004348,37.512678,1.626233,0.706538
61.114008,37.512678,1.629156,0.707281
61.125916,37.572411,1.626883,0.708024
61.136816,37.572411,1.627173,0.708767
61.282177,37.572411,1.631042,0.70951
61.372232,37.572411,1.633439,0.710253
61.405979,37.662012,1.630449,0.710996
61.467293,37.662012,1.632077,0.711738
61.521357,37.662012,1.633512,0.712481
61.686992,37.662012,1.63791,0.713224
62.063825,37.871079,1.638819,0.713967
62.109301,37.871079,1.640019,0.71471
62.294384,38.05028,1.63716,0.715453
62.361249,38.05028,1.638917,0.716196
62.444333,38.13988,1.637245,0.716939
62.733551,38.13988,1.644828,0.717682
62.780425,38.22948,1.642199,0.718425
62.979693,38.22948,1.647412,0.719168
63.014374,38.289214,1.645747,0.719911
63.32841,38.289214,1.653949,0.720654
63.407826,38.378814,1.652157,0.721397
63.498237,38.378814,1.654513,0.72214
63.527029,38.378814,1.655263,0.722883
63.527527,38.378814,1.655276,0.723626
63.742298,38.498281,1.655718,0.724368
63.757582,38.498281,1.656115,0.725111
64.069693,38.737216,1.653957,0.725854
64.198966,38.737216,1.657294,0.726597
64.240798,38.826816,1.654547,0.72734
64.286435,38.826816,1.655723,0.728083
64.445613,38.826816,1.659822,0.728826
64.538108,38.826816,1.662204,0.729569
64.660791,38.826816,1.665364,0.730312
64.705442,38.826816,1.666514,0.731055
64.97099,38.856683,1.672067,0.731798
65.096245,38.856683,1.675291,0.732541
65.172058,38.97615,1.672101,0.733284
65.238012,38.97615,1.673793,0.734027
65.499959,38.97615,1.680514,0.73477
65.53331,38.97615,1.681369,0.735513
65.801886,39.006017,1.686968,0.736256
65.85233,39.006017,1.688261,0.736999
65.996071,39.185217,1.684208,0.737741
66.091443,39.185217,1.686642,0.738484
66.262796,39.215084,1.689727,0.739227
66.420773,39.215084,1.693756,0.73997
66.585695,39.215084,1.697961,0.740713
66.622387,39.215084,1.698897,0.741456
66.642859,39.244951,1.698126,0.742199
66.649154,39.244951,1.698286,0.742942
66.781461,39.454018,1.69264,0.743685
66.930464,39.454018,1.696417,0.744428
67.104275,39.483885,1.699536,0.745171
67.135039,39.483885,1.700315,0.745914
67.298134,39.573486,1.700586,0.746657
67.406144,39.573486,1.703316,0.7474
67.476378,39.573486,1.705091,0.748143
67.481998,39.573486,1.705233,0.748886
67.570584,39.573486,1.707471,0.749629
67.651037,39.573486,1.709504,0.750371
67.722241,39.782553,1.70231,0.751114
67.793241,39.782553,1.704095,0.751857
67.924978,40.051354,1.695947,0.7526
67.941333,40.051354,1.696355,0.753343
67.980905,40.170821,1.692296,0.754086
68.17498,40.170821,1.697127,0.754829
68.412469,40.170821,1.703039,0.755572
68.537382,40.170821,1.706148,0.756315
68.571035,40.200688,1.705718,0.757058
68.601041,40.200688,1.706464,0.757801
68.643096,40.260422,1.704977,0.758544
68.999663,40.260422,1.713834,0.759287
69.13875,40.379889,1.712208,0.76003
69.157656,40.379889,1.712676,0.760773
69.246045,40.379889,1.714865,0.761516
69.486898,40.439622,1.718288,0.762259
69.581247,40.439622,1.720621,0.763001
69.72817,40.618823,1.716647,0.763744
69.83772,40.618823,1.719344,0.764487
69.842636,40.618823,1.719465,0.76523
69.857457,40.618823,1.71983,0.765973
70.26457,40.64869,1.728581,0.766716
70.319028,40.64869,1.729921,0.767459
70.427767,40.887624,1.722471,0.768202
70.624084,40.887624,1.727273,0.768945
70.759682,40.917491,1.729326,0.769688
70.855834,40.917491,1.731676,0.770431
70.876523,40.917491,1.732182,0.771174
71.138879,40.917491,1.738593,0.771917
71.294045,41.007091,1.738578,0.77266
71.386195,41.007091,1.740826,0.773403
71.532265,41.126558,1.73932,0.774146
71.721629,41.126558,1.743925,0.774889
71.822845,41.156425,1.745119,0.775632
71.883142,41.156425,1.746584,0.776374
71.910901,41.156425,1.747258,0.777117
72.065921,41.156425,1.751025,0.77786
72.098727,41.246025,1.748016,0.778603
72.248377,41.246025,1.751645,0.779346
72.327462,41.335626,1.749761,0.780089
72.336755,41.335626,1.749986,0.780832
72.400483,41.365493,1.750263,0.781575
72.46628,41.365493,1.751853,0.782318
72.744225,41.365493,1.758573,0.783061
72.930006,41.365493,1.763064,0.783804
72.941909,41.634294,1.751967,0.784547
73.305556,41.634294,1.760701,0.78529
73.376577,41.634294,1.762407,0.786033
73.54966,41.634294,1.766564,0.786776
73.76444,41.694027,1.769185,0.787519
74.061985,41.694027,1.776321,0.788262
74.081993,41.873228,1.769197,0.789004
74.159881,41.873228,1.771057,0.789747
74.249441,41.962828,1.76941,0.79049
74.565129,41.962828,1.776933,0.791233
74.585253,41.962828,1.777412,0.791976
74.660488,41.962828,1.779205,0.792719
75.001128,42.082295,1.782249,0.793462
75.013529,42.082295,1.782544,0.794205
75.145546,42.171896,1.781887,0.794948
75.241284,42.171896,1.784157,0.795691
75.421512,42.201762,1.787165,0.796434
75.50947,42.201762,1.789249,0.797177
75.54175,42.32123,1.784961,0.79792
75.552873,42.32123,1.785224,0.798663
75.780767,42.32123,1.790609,0.799406
75.839995,42.32123,1.792008,0.800149
75.966542,42.351096,1.793733,0.800892
76.07511,42.351096,1.796296,0.801634
76.130176,42.440697,1.793801,0.802377
76.141601,42.440697,1.79407,0.80312
76.221539,42.530297,1.79217,0.803863
76.483245,42.530297,1.798324,0.804606
76.551485,42.679631,1.79363,0.805349
76.579821,42.679631,1.794294,0.806092
76.607688,42.799098,1.789937,0.806835
76.672302,42.799098,1.791447,0.807578
76.689504,43.008166,1.783138,0.808321
77.041049,43.008166,1.791312,0.809064
77.156437,43.157499,1.787787,0.809807
77.484223,43.157499,1.795383,0.81055
77.5173,43.157499,1.796149,0.811293
77.611242,43.157499,1.798326,0.812036
77.786697,43.157499,1.802391,0.812779
77.852436,43.157499,1.803914,0.813522
78.397598,43.2471,1.812783,0.814264
78.410686,43.2471,1.813085,0.815007
78.45412,43.306833,1.811588,0.81575
78.467019,43.306833,1.811885,0.816493
78.524147,43.306833,1.813205,0.817236
78.536773,43.306833,1.813496,0.817979
78.611059,43.306833,1.815211,0.818722
78.653327,43.306833,1.816187,0.819465
78.746729,43.396434,1.81459,0.820208
79.241282,43.396434,1.825986,0.820951
79.258033,43.545768,1.820109,0.821694
79.385785,43.605501,1.820545,0.822437
79.626802,43.605501,1.826072,0.82318
79.684865,43.605501,1.827404,0.823923
79.841334,43.605501,1.830992,0.824666
79.851902,43.754835,1.824985,0.825409
79.9517,43.754835,1.827265,0.826152
79.991315,43.754835,1.828171,0.826895
80.128272,43.754835,1.831301,0.827637
80.316497,43.784702,1.834351,0.82838
80.323878,43.784702,1.834519,0.829123
80.420741,43.874302,1.832981,0.829866
80.426597,43.874302,1.833114,0.830609
80.455281,43.874302,1.833768,0.831352
80.561737,43.874302,1.836194,0.832095
80.724594,44.08337,1.83118,0.832838
80.813527,44.08337,1.833198,0.833581
80.823828,44.202837,1.828476,0.834324
81.045184,44.202837,1.833484,0.835067
81.240932,44.202837,1.837912,0.83581
81.356795,44.202837,1.840533,0.836553
81.513924,44.232704,1.842843,0.837296
81.529716,44.232704,1.8432,0.838039
81.916737,44.471638,1.842,0.838782
81.951751,44.471638,1.842787,0.839525
82.020466,44.501505,1.843094,0.840267
82.103488,44.501505,1.84496,0.84101
82.10523,44.501505,1.844999,0.841753
82.470846,44.501505,1.853215,0.842496
82.509449,44.561238,1.851597,0.843239
82.528714,44.561238,1.852029,0.843982
82.642607,44.591105,1.853343,0.844725
82.794144,44.591105,1.856741,0.845468
82.834556,45.039107,1.83917,0.846211
82.847051,45.039107,1.839447,0.846954
82.944235,45.039107,1.841605,0.847697
83.068213,45.039107,1.844357,0.84844
83.10093,45.188441,1.838986,0.849183
83.17521,45.188441,1.84063,0.849926
83.219445,45.188441,1.841609,0.850669
83.288537,45.188441,1.843138,0.851412
83.480998,45.218307,1.846177,0.852155
83.628908,45.218307,1.849448,0.852897
83.729385,45.307908,1.848008,0.85364
83.834403,45.307908,1.850326,0.854383
84.408922,45.307908,1.863006,0.855126
84.5168,45.307908,1.865387,0.855869
84.541494,45.427375,1.861025,0.856612
84.736214,45.427375,1.865312,0.857355
84.744359,45.457242,1.864265,0.858098
84.78556,45.457242,1.865172,0.858841
85.02055,45.546842,1.866662,0.859584
85.184974,45.546842,1.870272,0.860327
85.309157,45.546842,1.872998,0.86107
85.318911,45.546842,1.873212,0.861813
85.327719,45.546842,1.873406,0.862556
85.34323,45.546842,1.873746,0.863299
85.47879,45.696176,1.87059,0.864042
85.559447,45.696176,1.872355,0.864785
85.572339,45.696176,1.872637,0.865527
85.665072,45.696176,1.874666,0.86627
85.671325,45.905243,1.866264,0.867013
85.845067,45.905243,1.870049,0.867756
85.865068,45.905243,1.870485,0.868499
85.916717,45.905243,1.87161,0.869242
86.017312,45.93511,1.872583,0.869985
86.126739,45.93511,1.874965,0.870728
86.200688,46.114311,1.869283,0.871471
86.228604,46.114311,1.869888,0.872214
86.313593,46.174044,1.86931,0.872957
86.381553,46.174044,1.870782,0.8737
86.581888,46.263645,1.871489,0.874443
86.589392,46.263645,1.871651,0.875186
86.590935,46.353245,1.868066,0.875929
86.609559,46.353245,1.868468,0.876672
86.802284,46.383112,1.87142,0.877415
86.902715,46.383112,1.873585,0.878158
87.037569,46.472712,1.872875,0.8789
87.113165,46.472712,1.874501,0.879643
87.153189,46.502579,1.874158,0.880386
87.185447,46.502579,1.874852,0.881129
87.255608,46.741513,1.866769,0.881872
87.309479,46.741513,1.867922,0.882615
87.315346,46.741513,1.868047,0.883358
87.40544,46.741513,1.869975,0.884101
87.533201,46.831114,1.869125,0.884844
87.585136,46.890847,1.867851,0.885587
87.655013,46.890847,1.869342,0.88633
87.691183,46.890847,1.870113,0.887073
87.700897,46.890847,1.87032,0.887816
87.790009,46.980447,1.86865,0.888559
87.816567,46.980447,1.869215,0.889302
87.848492,47.070048,1.866335,0.890045
87.898513,47.070048,1.867398,0.890788
88.044237,47.338849,1.859873,0.89153
88.232293,47.338849,1.863845,0.892273
88.256209,47.338849,1.864351,0.893016
88.340744,47.338849,1.866136,0.893759
88.374178,47.368716,1.865665,0.894502
88.468448,47.368716,1.867656,0.895245
88.520248,47.368716,1.868749,0.895988
88.537629,47.368716,1.869116,0.896731
88.811381,47.428449,1.872534,0.897474
88.857213,47.428449,1.8735,0.898217
88.996877,47.60765,1.869382,0.89896
89.028272,47.60765,1.870041,0.899703
89.211779,47.69725,1.870376,0.900446
89.229215,47.69725,1.870741,0.901189
89.528438,47.786851,1.873495,0.901932
89.540977,47.786851,1.873758,0.902675
89.602253,47.816717,1.873869,0.903418
89.678419,47.816717,1.875462,0.90416
89.680924,47.846584,1.874343,0.904903
89.902409,47.846584,1.878972,0.905646
90.035528,47.906318,1.879408,0.906389
90.082844,47.906318,1.880396,0.907132
90.232235,48.055652,1.877661,0.907875
90.391489,48.055652,1.880975,0.908618
90.415001,48.175119,1.876799,0.909361
90.443573,48.175119,1.877392,0.910104
90.670072,48.264719,1.878599,0.910847
90.695881,48.264719,1.879134,0.91159
90.797909,48.324453,1.878923,0.912333
91.056868,48.324453,1.884281,0.913076
91.188765,48.384186,1.884681,0.913819
91.197317,48.384186,1.884858,0.914562
91.298662,48.414053,1.885788,0.915305
91.475802,48.414053,1.889447,0.916048
91.900151,48.53352,1.89354,0.91679
91.90329,48.53352,1.893604,0.917533
92.347822,48.53352,1.902764,0.918276
92.363805,48.53352,1.903093,0.919019
92.41545,48.53352,1.904157,0.919762
92.456289,48.53352,1.904999,0.920505
92.460472,48.53352,1.905085,0.921248
92.536823,48.53352,1.906658,0.921991
92.883375,48.652987,1.909099,0.922734
93.017902,48.652987,1.911864,0.923477
93.06077,48.862055,1.904561,0.92422
93.084938,48.862055,1.905056,0.924963
93.504664,48.891921,1.912477,0.925706
93.516533,48.891921,1.91272,0.926449
93.699536,48.981522,1.912957,0.927192
93.935117,48.981522,1.917766,0.927935
94.044236,48.981522,1.919994,0.928678
94.169469,48.981522,1.922551,0.929421
94.47769,49.041255,1.926494,0.930163
94.672391,49.041255,1.930464,0.930906
94.777083,49.250323,1.924395,0.931649
94.943616,49.250323,1.927777,0.932392
94.967721,49.250323,1.928266,0.933135
94.969047,49.250323,1.928293,0.933878
94.975118,49.489257,1.919106,0.934621
95.027407,49.489257,1.920162,0.935364
95.238859,49.519124,1.923274,0.936107
95.672381,49.519124,1.932029,0.93685
95.716662,49.698325,1.925953,0.937593
96.174609,49.698325,1.935168,0.938336
96.381159,49.728191,1.938159,0.939079
96.637039,49.728191,1.943305,0.939822
96.825055,49.728191,1.947086,0.940565
96.87587,49.728191,1.948108,0.941308
96.989138,49.758058,1.949215,0.942051
97.123734,49.758058,1.95192,0.942793
97.471245,49.847658,1.955383,0.943536
97.471803,49.847658,1.955394,0.944279
97.897907,50.20606,1.949922,0.945022
98.555027,50.20606,1.963011,0.945765
98.67229,50.235927,1.964178,0.946508
98.881073,50.235927,1.968334,0.947251
98.910039,50.235927,1.96891,0.947994
99.024966,50.29566,1.968857,0.948737
99.619636,50.29566,1.980681,0.94948
99.944902,50.325527,1.985968,0.950223
100.371699,50.325527,1.994449,0.950966
100.703853,50.325527,2.001049,0.951709
100.914949,50.325527,2.005244,0.952452
101.255829,50.474861,2.006065,0.953195
101.660307,50.474861,2.014078,0.953938
101.836611,50.474861,2.017571,0.954681
102.378304,50.474861,2.028303,0.955423
102.830688,50.474861,2.037265,0.956166
103.940392,50.474861,2.059251,0.956909
104.118544,50.564461,2.059125,0.957652
104.276898,50.564461,2.062257,0.958395
104.474077,50.654062,2.062501,0.959138
104.643391,50.654062,2.065844,0.959881
104.749092,50.683928,2.066712,0.960624
104.776059,50.683928,2.067244,0.961367
105.245836,50.773529,2.072849,0.96211
106.014519,50.773529,2.087988,0.962853
106.019084,50.773529,2.088078,0.963596
106.428208,50.773529,2.096136,0.964339
106.437992,50.773529,2.096328,0.965082
106.598399,50.773529,2.099488,0.965825
106.733276,50.952729,2.094751,0.966568
107.899642,50.952729,2.117642,0.967311
109.239882,51.04233,2.140182,0.968053
109.59884,51.04233,2.147215,0.968796
109.684807,51.191664,2.14263,0.969539
110.122407,51.191664,2.151179,0.970282
110.134349,51.281264,2.147653,0.971025
110.34498,51.281264,2.15176,0.971768
110.515154,51.281264,2.155079,0.972511
111.713487,51.281264,2.178446,0.973254
113.464837,51.400731,2.207456,0.973997
115.503156,51.400731,2.247111,0.97474
115.809511,51.669532,2.24135,0.975483
116.095824,51.669532,2.246891,0.976226
116.135952,51.669532,2.247668,0.976969
116.173429,51.669532,2.248393,0.977712
116.195106,51.729266,2.246216,0.978455
116.270844,51.729266,2.24768,0.979198
117.950617,51.759133,2.278837,0.979941
117.97148,51.759133,2.27924,0.980684
117.997733,51.8786,2.274497,0.981426
117.998168,51.8786,2.274506,0.982169
118.616901,51.998067,2.281179,0.982912
122.452736,51.998067,2.354948,0.983655
123.105114,52.087667,2.363422,0.984398
125.084442,52.087667,2.401421,0.985141
127.750534,52.117534,2.451201,0.985884
127.750646,52.117534,2.451203,0.986627
127.76105,52.117534,2.451402,0.98737
127.806482,52.117534,2.452274,0.988113
127.84119,52.147401,2.451535,0.988856
128.049098,52.147401,2.455522,0.989599
128.077144,52.356468,2.446253,0.990342
128.933753,52.356468,2.462614,0.991085
130.411632,52.386335,2.489421,0.991828
133.802484,52.386335,2.554149,0.992571
139.568629,52.625269,2.652122,0.993314
139.57891,52.625269,2.652317,0.994056
139.580848,52.71487,2.647846,0.994799
139.583147,52.71487,2.647889,0.995542
141.794618,52.71487,2.689841,0.996285
142.092879,52.71487,2.695499,0.997028
151.008792,52.80447,2.859773,0.997771
151.011216,52.80447,2.859819,0.998514
154.890978,52.80447,2.933293,0.999257
154.945527,52.80447,2.934326,1


==> Data/Biharmonic_eigenvalue/ApproxC1_p3_s2.csv <==
Num,An,Eff,n/N
0.059734,0.059734,1,0
0.149334,0.149334,1.000001,0.000584
0.149334,0.149334,1.000001,0.001168
0.238935,0.238934,1.000001,0.001752
0.29867,0.298668,1.000006,0.002336
0.29867,0.298668,1.000007,0.002921
0.38827,0.388268,1.000004,0.003505
0.388271,0.388268,1.000007,0.004089
0.507746,0.507735,1.000022,0.004673
0.507747,0.507735,1.000023,0.005257
0.537606,0.537602,1.000008,0.005841
0.597346,0.597336,1.000017,0.006425
0.597348,0.597336,1.000021,0.007009
0.746679,0.74667,1.000013,0.007593
0.746686,0.74667,1.000021,0.008178
0.776579,0.776536,1.000055,0.008762
0.77658,0.776536,1.000057,0.009346
0.866176,0.866137,1.000045,0.00993
0.86618,0.866137,1.00005,0.010514
0.955761,0.955737,1.000025,0.011098
1.015506,1.015471,1.000034,0.011682
1.015521,1.015471,1.00005,0.012266
1.10521,1.105071,1.000126,0.01285
1.105212,1.105071,1.000128,0.013435
1.194803,1.194671,1.00011,0.014019
1.19481,1.194671,1.000116,0.014603
1.224578,1.224538,1.000033,0.015187
1.224608,1.224538,1.000057,0.015771
1.34412,1.344005,1.000085,0.016355
1.34414,1.344005,1.000101,0.016939
1.493427,1.493339,1.000059,0.017523
1.49371,1.493339,1.000249,0.018107
1.493718,1.493339,1.000254,0.018692
1.553191,1.553073,1.000076,0.019276
1.553254,1.553073,1.000117,0.01986
1.583296,1.582939,1.000225,0.020444
1.583307,1.582939,1.000232,0.021028
1.732584,1.732273,1.000179,0.021612
1.732614,1.732273,1.000197,0.022196
1.822003,1.821874,1.000071,0.02278
1.822114,1.821874,1.000132,0.023364
1.941673,1.941341,1.000171,0.023949
1.941757,1.941341,1.000215,0.024533
1.942197,1.941341,1.000441,0.025117
1.942204,1.941341,1.000445,0.025701
2.031764,2.030941,1.000405,0.026285
2.031779,2.030941,1.000412,0.026869
2.150699,2.150408,1.000135,0.027453
2.181001,2.180275,1.000333,0.028037
2.181045,2.180275,1.000353,0.028621
2.210439,2.210142,1.000134,0.029206
2.21063,2.210142,1.000221,0.02979
2.390142,2.389343,1.000335,0.030374
2.390233,2.389343,1.000373,0.030958
2.450932,2.449076,1.000758,0.031542
2.450947,2.449076,1.000764,0.032126
2.539041,2.538676,1.000144,0.03271
2.539335,2.538676,1.00026,0.033294
2.540488,2.538676,1.000714,0.033879
2.540525,2.538676,1.000728,0.034463
2.658862,2.658144,1.00027,0.035047
2.659102,2.658144,1.000361,0.035631
2.689591,2.68801,1.000588,0.036215
2.689626,2.68801,1.000601,0.036799
2.898854,2.897078,1.000613,0.037383
2.89899,2.897078,1.00066,0.037967
2.9277,2.926945,1.000258,0.038551
2.987407,2.986678,1.000244,0.039136
2.98794,2.986678,1.000423,0.03972
3.020276,3.016545,1.001237,0.040304
3.020324,3.016545,1.001253,0.040888
3.109884,3.106145,1.001204,0.041472
3.109929,3.106145,1.001218,0.042056
3.167491,3.165879,1.000509,0.04264
3.167775,3.165879,1.000599,0.043224
3.258663,3.255479,1.000978,0.043808
3.25874,3.255479,1.001002,0.044393
3.375793,3.374946,1.000251,0.044977
3.376551,3.374946,1.000475,0.045561
3.46822,3.464547,1.00106,0.046145
3.468369,3.464547,1.001103,0.046729
3.496057,3.494413,1.00047,0.047313
3.496614,3.494413,1.00063,0.047897
3.650591,3.643747,1.001878,0.048481
3.650611,3.643747,1.001884,0.049065
3.73666,3.733348,1.000887,0.04965
3.736957,3.733348,1.000967,0.050234
3.74041,3.733348,1.001892,0.050818
3.740456,3.733348,1.001904,0.051402
3.82469,3.822948,1.000456,0.051986
3.884293,3.882682,1.000415,0.05257
3.885555,3.882682,1.00074,0.053154
3.888675,3.882682,1.001544,0.053738
3.888777,3.882682,1.00157,0.054322
4.065207,4.061882,1.000818,0.054907
4.065871,4.061882,1.000982,0.055491
4.098709,4.091749,1.001701,0.056075
4.09887,4.091749,1.00174,0.056659
4.332616,4.330683,1.000446,0.057243
4.334288,4.330683,1.000832,0.057827
4.342706,4.330683,1.002776,0.058411
4.342789,4.330683,1.002795,0.058995
4.36683,4.36055,1.00144,0.059579
4.367196,4.36055,1.001524,0.060164
4.433476,4.420284,1.002984,0.060748
4.433566,4.420284,1.003005,0.061332
4.453541,4.45015,1.000762,0.061916
4.454873,4.45015,1.001061,0.0625
4.580388,4.569618,1.002357,0.063084
4.58046,4.569618,1.002373,0.063668
4.695437,4.689085,1.001355,0.064252
4.696152,4.689085,1.001507,0.064836
4.791516,4.778685,1.002685,0.065421
4.791792,4.778685,1.002743,0.066005
4.842329,4.838419,1.000808,0.066589
4.901361,4.898152,1.000655,0.067173
4.903994,4.898152,1.001193,0.067757
5.058981,5.047486,1.002277,0.068341
5.05938,5.047486,1.002356,0.068925
5.083744,5.077353,1.001259,0.069509
5.085097,5.077353,1.001525,0.070093
5.09727,5.077353,1.003923,0.070678
5.097399,5.077353,1.003948,0.071262
5.191475,5.166953,1.004746,0.071846
5.191673,5.166953,1.004784,0.07243
5.335196,5.316287,1.003557,0.073014
5.335346,5.316287,1.003585,0.073598
5.3876,5.376021,1.002154,0.074182
5.388189,5.376021,1.002263,0.074766
5.409971,5.405887,1.000755,0.07535
5.413407,5.405887,1.001391,0.075935
5.531635,5.525355,1.001137,0.076519
5.534485,5.525355,1.001653,0.077103
5.548271,5.525355,1.004147,0.077687
5.548578,5.525355,1.004203,0.078271
5.776224,5.764289,1.002071,0.078855
5.777784,5.764289,1.002341,0.079439
5.814703,5.794156,1.003546,0.080023
5.815069,5.794156,1.003609,0.080607
5.913496,5.883756,1.005055,0.081192
5.913534,5.883756,1.005061,0.081776
5.980815,5.973356,1.001249,0.08236
6.015753,5.973356,1.007098,0.082944
6.015797,5.973356,1.007105,0.083528
6.039625,6.03309,1.001083,0.084112
6.045004,6.03309,1.001975,0.084696
6.142908,6.12269,1.003302,0.08528
6.143825,6.12269,1.003452,0.085864
6.15401,6.12269,1.005115,0.086449
6.154124,6.12269,1.005134,0.087033
6.22396,6.212291,1.001878,0.087617
6.226703,6.212291,1.00232,0.088201
6.370072,6.331758,1.006051,0.088785
6.370286,6.331758,1.006085,0.089369
6.532219,6.510958,1.003265,0.089953
6.53347,6.510958,1.003458,0.090537
6.608069,6.600559,1.001138,0.091121
6.614664,6.600559,1.002137,0.091706
6.634808,6.600559,1.005189,0.09229
6.635429,6.600559,1.005283,0.092874
6.732373,6.720026,1.001837,0.093458
6.737723,6.720026,1.002633,0.094042
6.791738,6.749893,1.006199,0.094626
6.791907,6.749893,1.006224,0.09521
6.913132,6.839493,1.010767,0.095794
6.913709,6.839493,1.010851,0.096379
6.963279,6.929093,1.004934,0.096963
6.963925,6.929093,1.005027,0.097547
6.97948,6.95896,1.002949,0.098131
6.982227,6.95896,1.003343,0.098715
7.039235,6.988827,1.007213,0.099299
7.039245,6.988827,1.007214,0.099883
7.241696,7.197894,1.006085,0.100467
7.261081,7.197894,1.008779,0.101051
7.261767,7.227761,1.004705,0.101636
7.299484,7.287495,1.001645,0.10222
7.309798,7.287495,1.00306,0.102804
7.353101,7.317361,1.004884,0.103388
7.35466,7.317361,1.005097,0.103972
7.488087,7.466695,1.002865,0.104556
7.493366,7.466695,1.003572,0.10514
7.523964,7.466695,1.00767,0.105724
7.524668,7.466695,1.007764,0.106308
7.730451,7.675763,1.007125,0.106893
7.730576,7.675763,1.007141,0.107477
7.799739,7.765363,1.004427,0.108061
7.802501,7.765363,1.004782,0.108645
7.849503,7.765363,1.010835,0.109229
7.8502,7.765363,1.010925,0.109813
7.887209,7.79523,1.011799,0.110397
7.887539,7.79523,1.011842,0.110981
7.929355,7.914697,1.001852,0.111565
7.940159,7.914697,1.003217,0.11215
7.998811,7.914697,1.010628,0.112734
7.999159,7.914697,1.010671,0.113318
8.055605,8.034164,1.002669,0.113902
8.065666,8.034164,1.003921,0.114486
8.22449,8.123765,1.012399,0.11507
8.224901,8.123765,1.012449,0.115654
8.242491,8.183498,1.007209,0.116238
8.244022,8.183498,1.007396,0.116822
8.309799,8.273099,1.004436,0.117407
8.314633,8.273099,1.00502,0.117991
8.486921,8.392566,1.011243,0.118575
8.487534,8.392566,1.011316,0.119159
8.627487,8.601633,1.003006,0.119743
8.681747,8.6315,1.005821,0.120327
8.68846,8.6315,1.006599,0.120911
8.689169,8.661367,1.00321,0.121495
8.701116,8.661367,1.004589,0.122079
8.729429,8.661367,1.007858,0.122664
8.72953,8.661367,1.00787,0.123248
8.808914,8.7211,1.010069,0.123832
8.809877,8.7211,1.01018,0.124416
8.877208,8.750967,1.014426,0.125
8.887483,8.750967,1.0156,0.125584
8.926187,8.840567,1.009685,0.126168
8.926385,8.840567,1.009707,0.126752
9.033727,8.900301,1.014991,0.127336
9.033778,8.900301,1.014997,0.127921
9.196078,9.109368,1.009519,0.128505
9.200181,9.109368,1.009969,0.129089
9.205279,9.109368,1.010529,0.129673
9.206337,9.109368,1.010645,0.130257
9.261229,9.139235,1.013348,0.130841
9.261657,9.139235,1.013395,0.131425
9.375162,9.348303,1.002873,0.132009
9.392186,9.348303,1.004694,0.132593
9.504215,9.378169,1.01344,0.133178
9.522729,9.378169,1.015414,0.133762
9.52423,9.46777,1.005963,0.134346
9.525258,9.46777,1.006072,0.13493
9.648145,9.55737,1.009498,0.135514
9.650596,9.55737,1.009754,0.136098
9.767483,9.706704,1.006262,0.136682
9.776462,9.706704,1.007187,0.137266
9.788971,9.706704,1.008475,0.13785
9.789096,9.706704,1.008488,0.138435
9.838907,9.706704,1.01362,0.139019
9.839309,9.706704,1.013661,0.139603
10.025139,9.796304,1.023359,0.140187
10.025809,9.796304,1.023428,0.140771
10.136405,9.945638,1.019181,0.141355
10.156437,9.945638,1.021195,0.141939
10.16065,10.065105,1.009493,0.142523
10.179761,10.065105,1.011391,0.143107
10.181313,10.094972,1.008553,0.143692
10.193868,10.094972,1.009797,0.144276
10.223346,10.094972,1.012717,0.14486
10.241214,10.154706,1.008519,0.145444
10.242877,10.154706,1.008683,0.146028
10.371332,10.154706,1.021333,0.146612
10.372353,10.154706,1.021433,0.147196
10.394385,10.333906,1.005852,0.14778
10.411318,10.333906,1.007491,0.148364
10.654119,10.423507,1.022124,0.148949
10.65641,10.423507,1.022344,0.149533
10.68077,10.542974,1.01307,0.150117
10.683176,10.542974,1.013298,0.150701
10.735263,10.632574,1.009658,0.151285
10.740527,10.632574,1.010153,0.151869
10.910407,10.752041,1.014729,0.152453
10.910537,10.752041,1.014741,0.153037
10.94487,10.811775,1.01231,0.153621
10.948022,10.811775,1.012602,0.154206
10.948418,10.901375,1.004315,0.15479
10.973004,10.901375,1.006571,0.155374
11.085522,10.901375,1.016892,0.155958
11.117054,10.901375,1.019785,0.156542
11.172627,11.020842,1.013772,0.157126
11.1734,11.020842,1.013843,0.15771
11.195503,11.050709,1.013103,0.158294
11.19733,11.050709,1.013268,0.158879
11.354583,11.050709,1.027498,0.159463
11.356238,11.050709,1.027648,0.160047
11.356721,11.14031,1.019426,0.160631
11.373586,11.14031,1.02094,0.161215
11.43941,11.259777,1.015954,0.161799
11.440059,11.259777,1.016011,0.162383
11.556898,11.259777,1.026388,0.162967
11.557223,11.259777,1.026417,0.163551
11.75884,11.528578,1.019973,0.164136
11.76573,11.528578,1.020571,0.16472
11.775903,11.588311,1.016188,0.165304
11.798445,11.588311,1.018133,0.165888
11.798905,11.618178,1.015556,0.166472
11.831107,11.618178,1.018327,0.167056
11.876902,11.707778,1.014445,0.16764
11.893239,11.767512,1.010684,0.168224
11.895032,11.767512,1.010837,0.168808
12.049574,11.857112,1.016232,0.169393
12.079956,11.857112,1.018794,0.169977
12.09422,11.946713,1.012347,0.170561
12.094411,11.946713,1.012363,0.171145
12.148727,11.976579,1.014374,0.171729
12.149767,11.976579,1.01446,0.172313
12.303368,12.06618,1.019657,0.172897
12.306601,12.06618,1.019925,0.173481
12.38698,12.096047,1.024052,0.174065
12.387698,12.096047,1.024111,0.17465
12.393132,12.215514,1.01454,0.175234
12.404836,12.215514,1.015498,0.175818
12.564956,12.24538,1.026098,0.176402
12.566035,12.24538,1.026186,0.176986
12.651756,12.24538,1.033186,0.17757
12.682422,12.24538,1.03569,0.178154
12.730275,12.424581,1.024604,0.178738
12.730783,12.424581,1.024645,0.179322
12.793886,12.573915,1.017494,0.179907
12.79651,12.573915,1.017703,0.180491
12.79726,12.663515,1.010561,0.181075
12.846404,12.663515,1.014442,0.181659
12.881533,12.693382,1.014823,0.182243
12.88612,12.693382,1.015184,0.182827
13.004183,12.693382,1.024485,0.183411
13.005853,12.693382,1.024617,0.183995
13.091601,12.693382,1.031372,0.184579
13.120455,12.693382,1.033645,0.185164
13.204924,12.932316,1.02108,0.185748
13.207221,12.932316,1.021257,0.186332
13.33993,13.021917,1.024421,0.186916
13.339996,13.021917,1.024426,0.1875
13.403529,13.201117,1.015333,0.188084
13.405263,13.201117,1.015464,0.188668
13.506793,13.201117,1.023155,0.189252
13.509504,13.201117,1.023361,0.189836
13.521299,13.290718,1.017349,0.190421
13.524619,13.290718,1.017599,0.191005
13.555473,13.290718,1.01992,0.191589
13.602634,13.290718,1.023469,0.192173
13.660064,13.410185,1.018634,0.192757
13.660312,13.410185,1.018652,0.193341
13.668987,13.440052,1.017034,0.193925
13.836954,13.440052,1.029531,0.194509
13.841023,13.440052,1.029834,0.195093
13.843597,13.499785,1.025468,0.195678
13.893878,13.499785,1.029193,0.196262
14.076279,13.649119,1.031296,0.196846
14.078878,13.649119,1.031486,0.19743
14.099979,13.678986,1.030777,0.198014
14.101754,13.678986,1.030906,0.198598
14.205293,13.768586,1.031718,0.199182
14.223305,13.768586,1.033026,0.199766
14.256343,13.858187,1.028731,0.20035
14.257232,13.858187,1.028795,0.200935
14.298408,13.91792,1.027338,0.201519
14.300962,13.91792,1.027521,0.202103
14.497525,13.977654,1.037193,0.202687
14.529469,13.977654,1.039478,0.203271
14.582646,14.246455,1.023598,0.203855
14.58382,14.246455,1.023681,0.204439
14.643901,14.365922,1.01935,0.205023
14.652526,14.365922,1.01995,0.205607
14.652531,14.365922,1.019951,0.206192
14.706268,14.365922,1.023691,0.206776
14.707673,14.395789,1.021665,0.20736
14.729196,14.395789,1.02316,0.207944
14.764689,14.485389,1.019281,0.208528
14.766552,14.485389,1.01941,0.209112
14.88065,14.485389,1.027287,0.209696
14.88213,14.485389,1.027389,0.21028
14.964463,14.574989,1.026722,0.210864
14.998617,14.574989,1.029065,0.211449
14.998872,14.634723,1.024883,0.212033
15.009706,14.634723,1.025623,0.212617
15.215409,14.724323,1.033352,0.213201
15.217314,14.724323,1.033481,0.213785
15.361598,14.724323,1.04328,0.214369
15.362463,14.724323,1.043339,0.214953
15.424298,14.933391,1.032873,0.215537
15.435935,14.933391,1.033652,0.216121
15.464428,14.933391,1.03556,0.216706
15.472449,14.933391,1.036097,0.21729
15.473904,15.082725,1.025936,0.217874
15.522586,15.082725,1.029163,0.218458
15.5997,15.082725,1.034276,0.219042
15.600605,15.082725,1.034336,0.219626
15.616249,15.202192,1.027237,0.22021
15.717597,15.202192,1.033903,0.220794
15.718466,15.291792,1.027902,0.221379
15.767408,15.351526,1.027091,0.221963
15.850143,15.351526,1.03248,0.222547
15.973769,15.530726,1.028527,0.223131
15.97651,15.530726,1.028703,0.223715
16.011321,15.530726,1.030945,0.224299
16.012751,15.530726,1.031037,0.224883
16.032418,15.560593,1.030322,0.225467
16.032641,15.560593,1.030336,0.226051
16.149138,15.59046,1.035835,0.226636
16.155825,15.59046,1.036264,0.22722
16.198475,15.829394,1.023316,0.227804
16.234174,15.829394,1.025571,0.228388
16.280875,15.829394,1.028522,0.228972
16.287807,15.829394,1.02896,0.229556
16.401851,15.918995,1.030332,0.23014
16.40222,15.918995,1.030355,0.230724
16.470988,15.918995,1.034675,0.231308
16.530303,15.918995,1.038401,0.231893
16.623895,16.068329,1.034575,0.232477
16.629924,16.068329,1.03495,0.233061
16.657887,16.157929,1.030942,0.233645
16.721692,16.157929,1.034891,0.234229
16.722215,16.247529,1.029216,0.234813
16.751997,16.247529,1.031049,0.235397
16.763979,16.277396,1.029893,0.235981
16.770449,16.277396,1.030291,0.236565
16.804728,16.277396,1.032397,0.23715
16.805517,16.277396,1.032445,0.237734
16.915291,16.366996,1.0335,0.238318
16.915847,16.366996,1.033534,0.238902
16.984245,16.396863,1.035823,0.239486
17.062,16.396863,1.040565,0.24007
17.16303,16.546197,1.037279,0.240654
17.171081,16.546197,1.037766,0.241238
17.359221,16.635797,1.043486,0.241822
17.363519,16.635797,1.043744,0.242407
17.455134,16.785131,1.039916,0.242991
17.458862,16.785131,1.040139,0.243575
17.469826,16.874732,1.035265,0.244159
17.473727,16.874732,1.035497,0.244743
17.500029,16.874732,1.037055,0.245327
17.508223,16.874732,1.037541,0.245911
17.531819,16.994199,1.031635,0.246495
17.560758,16.994199,1.033338,0.247079
17.562995,17.233133,1.019141,0.247664
17.58689,17.233133,1.020528,0.248248
17.608309,17.263,1.020003,0.248832
17.613405,17.263,1.020298,0.249416
17.70507,17.263,1.025608,0.25
17.868896,17.322733,1.031529,0.250584
17.869005,17.322733,1.031535,0.251168
17.87749,17.322733,1.032025,0.251752
17.988606,17.322733,1.038439,0.252336
18.061133,17.4422,1.035485,0.252921
18.063774,17.4422,1.035636,0.253505
18.175106,17.472067,1.040238,0.254089
18.179101,17.472067,1.040467,0.254673
18.228474,17.472067,1.043292,0.255257
18.232863,17.472067,1.043544,0.255841
18.285807,17.501934,1.044788,0.256425
18.346187,17.501934,1.048238,0.257009
18.427787,17.681135,1.042229,0.257593
18.428241,17.681135,1.042254,0.258178
18.610706,17.711001,1.050799,0.258762
18.613902,17.711001,1.05098,0.259346
18.630424,17.800602,1.046618,0.25993
18.657895,17.800602,1.048161,0.260514
18.782273,17.949936,1.04637,0.261098
18.783489,17.949936,1.046438,0.261682
18.80917,18.069403,1.04094,0.262266
18.911634,18.069403,1.046611,0.26285
18.913549,18.218737,1.038137,0.263435
18.937454,18.218737,1.039449,0.264019
18.94177,18.218737,1.039686,0.264603
18.958025,18.218737,1.040578,0.265187
18.980156,18.27847,1.038389,0.265771
18.980218,18.27847,1.038392,0.266355
19.041415,18.308337,1.040041,0.266939
19.045022,18.308337,1.040238,0.267523
19.093921,18.427804,1.036147,0.268107
19.09436,18.427804,1.036171,0.268692
19.17549,18.666738,1.027254,0.269276
19.299943,18.666738,1.033922,0.26986
19.410234,18.666738,1.03983,0.270444
19.410364,18.666738,1.039837,0.271028
19.445467,18.696605,1.040053,0.271612
19.453822,18.696605,1.0405,0.272196
19.564536,18.756339,1.043089,0.27278
19.566163,18.756339,1.043176,0.273364
19.671282,18.786206,1.047113,0.273949
19.721475,18.786206,1.049785,0.274533
19.77372,18.786206,1.052566,0.275117
19.792033,18.786206,1.053541,0.275701
19.795897,18.93554,1.045436,0.276285
19.799455,18.93554,1.045624,0.276869
19.873895,19.02514,1.044612,0.277453
19.881386,19.02514,1.045006,0.278037
19.938425,19.11474,1.043092,0.278621
20.018394,19.11474,1.047275,0.279206
20.018478,19.144607,1.045646,0.27979
20.11837,19.144607,1.050864,0.280374
20.269799,19.353674,1.047336,0.280958
20.270708,19.413408,1.04416,0.281542
20.290735,19.413408,1.045192,0.282126
20.294891,19.413408,1.045406,0.28271
20.302384,19.413408,1.045792,0.283294
20.543211,19.413408,1.058197,0.283879
20.552851,19.413408,1.058694,0.284463
20.562077,19.503008,1.054303,0.285047
20.56764,19.503008,1.054588,0.285631
20.603592,19.592609,1.0516,0.286215
20.652441,19.592609,1.054093,0.286799
20.683696,19.622476,1.054082,0.287383
20.689878,19.622476,1.054397,0.287967
20.768265,19.741943,1.051987,0.288551
20.772517,19.741943,1.052202,0.289136
20.95807,19.891277,1.053631,0.28972
20.961017,19.891277,1.053779,0.290304
21.013295,20.100344,1.04542,0.290888
21.014519,20.100344,1.045481,0.291472
21.019629,20.130211,1.044183,0.292056
21.02053,20.130211,1.044228,0.29264
21.112142,20.189944,1.045676,0.293224
21.173979,20.189944,1.048739,0.293808
21.174564,20.219811,1.047219,0.294393
21.285483,20.219811,1.052704,0.294977
21.415412,20.309411,1.054458,0.295561
21.422125,20.309411,1.054788,0.296145
21.516783,20.309411,1.059449,0.296729
21.531076,20.309411,1.060153,0.297313
21.557578,20.458745,1.05371,0.297897
21.679908,20.458745,1.059689,0.298481
21.680329,20.458745,1.05971,0.299065
21.698721,20.458745,1.060609,0.29965
21.767348,20.578213,1.057786,0.300234
21.774674,20.578213,1.058142,0.300818
22.040111,20.578213,1.071041,0.301402
22.123441,20.578213,1.07509,0.301986
22.155169,20.667813,1.071965,0.30257
22.181975,20.667813,1.073262,0.303154
22.194485,20.817147,1.066164,0.303738
22.199832,20.817147,1.06642,0.304322
22.203458,20.817147,1.066595,0.304907
22.204008,20.817147,1.066621,0.305491
22.28854,20.847014,1.069148,0.306075
22.29095,20.847014,1.069263,0.306659
22.387985,20.936614,1.069322,0.307243
22.45129,20.936614,1.072346,0.307827
22.451836,21.085948,1.064777,0.308411
22.482099,21.085948,1.066212,0.308995
22.581664,21.175548,1.066403,0.309579
22.593699,21.175548,1.066971,0.310164
22.65914,21.265148,1.065553,0.310748
22.69276,21.265148,1.067134,0.311332
22.692776,21.504083,1.055278,0.311916
22.745611,21.504083,1.057735,0.3125
22.773956,21.563816,1.056119,0.313084
23.014021,21.62355,1.064304,0.313668
23.034926,21.62355,1.06527,0.314252
23.066841,21.653417,1.065275,0.314836
23.152802,21.653417,1.069245,0.315421
23.160943,21.653417,1.069621,0.316005
23.19395,21.653417,1.071145,0.316589
23.279598,21.653417,1.0751,0.317173
23.283044,21.653417,1.07526,0.317757
23.377224,21.802751,1.072214,0.318341
23.415991,21.802751,1.073993,0.318925
23.41608,21.802751,1.073997,0.319509
23.463658,21.802751,1.076179,0.320093
23.47574,21.892351,1.072326,0.320678
23.525571,21.892351,1.074602,0.321262
23.54654,22.041685,1.068273,0.321846
23.555002,22.041685,1.068657,0.32243
23.699522,22.101418,1.072308,0.323014
23.72125,22.101418,1.073291,0.323598
23.797547,22.101418,1.076743,0.324182
23.812901,22.101418,1.077438,0.324766
23.941238,22.250752,1.075974,0.32535
23.941383,22.250752,1.075981,0.325935
23.97273,22.250752,1.07739,0.326519
24.069545,22.250752,1.081741,0.327103
24.070197,22.280619,1.08032,0.327687
24.186076,22.280619,1.085521,0.328271
24.202565,22.519553,1.074736,0.328855
24.208273,22.519553,1.074989,0.329439
24.296998,22.519553,1.078929,0.330023
24.301396,22.519553,1.079124,0.330607
24.38611,22.609154,1.078595,0.331192
24.43043,22.609154,1.080555,0.331776
24.457897,22.728621,1.076084,0.33236
24.458212,22.728621,1.076098,0.332944
24.539778,22.848088,1.074041,0.333528
24.638595,22.848088,1.078366,0.334112
24.683043,22.848088,1.080311,0.334696
24.777364,22.848088,1.084439,0.33528
24.797836,22.967555,1.07969,0.335864
24.832916,22.967555,1.081217,0.336449
24.980783,23.057155,1.083429,0.337033
24.986012,23.057155,1.083655,0.337617
25.029356,23.087022,1.084131,0.338201
25.088365,23.087022,1.086687,0.338785
25.158302,23.176623,1.085503,0.339369
25.162105,23.176623,1.085667,0.339953
25.229175,23.236356,1.085763,0.340537
25.253807,23.236356,1.086823,0.341121
25.254121,23.445424,1.077145,0.341706
25.355991,23.445424,1.08149,0.34229
25.381958,23.445424,1.082598,0.342874
25.42495,23.445424,1.084431,0.343458
25.524146,23.535024,1.084518,0.344042
25.54949,23.535024,1.085594,0.344626
25.732273,23.684358,1.086467,0.34521
25.750525,23.684358,1.087238,0.345794
25.750819,23.684358,1.08725,0.346379
25.922051,23.684358,1.09448,0.346963
25.926483,23.714225,1.093288,0.347547
26.066231,23.714225,1.099181,0.348131
26.087137,23.803825,1.095922,0.348715
26.11177,23.803825,1.096957,0.349299
26.118842,23.893425,1.093139,0.349883
26.152604,23.893425,1.094552,0.350467
26.155586,23.893425,1.094677,0.351051
26.295038,23.923292,1.09914,0.351636
26.295594,23.923292,1.099163,0.35222
26.298889,23.953159,1.09793,0.352804
26.355746,23.953159,1.100304,0.353388
26.367284,24.13236,1.092611,0.353972
26.443739,24.13236,1.095779,0.354556
26.455811,24.162226,1.094924,0.35514
26.576121,24.162226,1.099904,0.355724
26.577768,24.192093,1.098614,0.356308
26.839049,24.192093,1.109414,0.356893
26.863824,24.431027,1.099578,0.357477
26.869244,24.431027,1.0998,0.358061
27.024517,24.490761,1.103458,0.358645
27.03793,24.490761,1.104005,0.359229
27.107546,24.490761,1.106848,0.359813
27.11348,24.490761,1.10709,0.360397
27.203308,24.520628,1.109405,0.360981
27.211122,24.520628,1.109724,0.361565
27.390346,24.759562,1.106253,0.36215
27.43332,24.759562,1.107989,0.362734
27.449374,24.849162,1.10464,0.363318
27.512761,24.849162,1.107191,0.363902
27.514017,24.879029,1.105912,0.364486
27.61818,24.879029,1.110099,0.36507
27.618497,25.117963,1.099552,0.365654
27.624414,25.117963,1.099787,0.366238
27.659528,25.14783,1.099877,0.366822
27.763062,25.14783,1.103994,0.367407
27.848024,25.23743,1.103441,0.367991
27.852139,25.23743,1.103604,0.368575
27.929732,25.23743,1.106679,0.369159
27.935786,25.23743,1.106919,0.369743
27.980063,25.23743,1.108673,0.370327
28.032982,25.23743,1.11077,0.370911
28.092985,25.327031,1.10921,0.371495
28.095043,25.327031,1.109291,0.372079
28.126498,25.386764,1.10792,0.372664
28.195696,25.386764,1.110646,0.373248
28.196033,25.386764,1.110659,0.373832
28.277028,25.386764,1.113849,0.374416
28.282854,25.386764,1.114079,0.375
28.495236,25.386764,1.122445,0.375584
28.524473,25.476365,1.119645,0.376168
28.552231,25.476365,1.120734,0.376752
28.667918,25.595832,1.120023,0.377336
28.802034,25.595832,1.125263,0.377921
28.82952,25.834766,1.11592,0.378505
28.829614,25.834766,1.115923,0.379089
28.861644,25.834766,1.117163,0.379673
28.892133,25.834766,1.118343,0.380257
28.920746,25.864633,1.118158,0.380841
28.976286,25.864633,1.120305,0.381425
29.067765,26.043834,1.116109,0.382009
29.072957,26.043834,1.116309,0.382593
29.090916,26.0737,1.115719,0.383178
29.133185,26.0737,1.11734,0.383762
29.244388,26.193167,1.116489,0.384346
29.271833,26.193167,1.117537,0.38493
29.306318,26.312635,1.113774,0.385514
29.432815,26.312635,1.118581,0.386098
29.458449,26.342501,1.118286,0.386682
29.62245,26.402235,1.121968,0.387266
29.622706,26.402235,1.121977,0.38785
29.73256,26.402235,1.126138,0.388435
29.771755,26.402235,1.127623,0.389019
29.786963,26.581436,1.120593,0.389603
29.866211,26.581436,1.123574,0.390187
29.871179,26.581436,1.123761,0.390771
29.986756,26.581436,1.128109,0.391355
30.110388,26.82037,1.122669,0.391939
30.155562,26.82037,1.124353,0.392523
30.158965,26.880103,1.121981,0.393107
30.208338,26.880103,1.123818,0.393692
30.219222,26.90997,1.122975,0.394276
30.219262,26.90997,1.122976,0.39486
30.29083,26.90997,1.125636,0.395444
30.356432,26.90997,1.128074,0.396028
30.378069,26.999571,1.125132,0.396612
30.414359,26.999571,1.126476,0.397196
30.4879,27.029437,1.127952,0.39778
30.516351,27.029437,1.129004,0.398364
30.579014,27.029437,1.131323,0.398949
30.825116,27.029437,1.140428,0.399533
30.87179,27.148904,1.137128,0.400117
30.875743,27.148904,1.137274,0.400701
30.927352,27.298238,1.132943,0.401285
30.978892,27.298238,1.134831,0.401869
30.980344,27.357972,1.132406,0.402453
31.032756,27.357972,1.134322,0.403037
31.142327,27.537173,1.13092,0.403621
31.149393,27.537173,1.131176,0.404206
31.178239,27.626773,1.128552,0.40479
31.228548,27.626773,1.130373,0.405374
31.324938,27.626773,1.133862,0.405958
31.348223,27.626773,1.134704,0.406542
31.451991,27.626773,1.138461,0.407126
31.454454,27.626773,1.13855,0.40771
31.527319,27.716373,1.137498,0.408294
31.527826,27.716373,1.137516,0.408879
31.633579,27.74624,1.140103,0.409463
31.673469,27.74624,1.141541,0.410047
31.695961,27.83584,1.138674,0.410631
31.69634,27.83584,1.138688,0.411215
31.797864,27.955308,1.137454,0.411799
31.805303,27.955308,1.13772,0.412383
31.867061,27.985174,1.138712,0.412967
31.959548,27.985174,1.142017,0.413551
31.962389,28.104641,1.137264,0.414136
32.18073,28.104641,1.145033,0.41472
32.223247,28.343576,1.13688,0.415304
32.279949,28.343576,1.138881,0.415888
32.283295,28.343576,1.138999,0.416472
32.322399,28.343576,1.140378,0.417056
32.331774,28.463043,1.135921,0.41764
32.343532,28.463043,1.136334,0.418224
32.374378,28.49291,1.136226,0.418808
32.377158,28.49291,1.136323,0.419393
32.421369,28.731844,1.128412,0.419977
32.45336,28.731844,1.129526,0.420561
32.580752,28.731844,1.13396,0.421145
32.652017,28.731844,1.13644,0.421729
32.778208,28.791577,1.138465,0.422313
32.836036,28.791577,1.140474,0.422897
32.870705,28.821444,1.140495,0.423481
32.998563,28.821444,1.144931,0.424065
33.003832,28.821444,1.145114,0.42465
33.087784,28.821444,1.148027,0.425234
33.226859,28.911045,1.149279,0.425818
33.272818,28.970778,1.148496,0.426402
33.314061,28.970778,1.149919,0.426986
33.32711,28.970778,1.15037,0.42757
33.405523,28.970778,1.153076,0.428154
33.446307,29.149979,1.147387,0.428738
33.61409,29.149979,1.153143,0.429322
33.626499,29.179846,1.152388,0.429907
33.633991,29.179846,1.152645,0.430491
33.643021,29.269446,1.149425,0.431075
33.668489,29.269446,1.150295,0.431659
33.681392,29.299313,1.149563,0.432243
33.688964,29.299313,1.149821,0.432827
33.747589,29.41878,1.147144,0.433411
33.809209,29.41878,1.149239,0.433995
33.809417,29.41878,1.149246,0.434579
33.966748,29.41878,1.154594,0.435164
34.028194,29.448647,1.15551,0.435748
34.037355,29.448647,1.155821,0.436332
34.097997,29.448647,1.15788,0.436916
34.113326,29.448647,1.1584,0.4375
34.132239,29.777181,1.146255,0.438084
34.168722,29.777181,1.14748,0.438668
34.274448,29.866782,1.147578,0.439252
34.302161,29.866782,1.148505,0.439836
34.429172,29.866782,1.152758,0.440421
34.430019,29.866782,1.152786,0.441005
34.496342,30.135583,1.144705,0.441589
34.573466,30.135583,1.147264,0.442173
34.575127,30.165449,1.146183,0.442757
34.581934,30.165449,1.146409,0.443341
34.609251,30.165449,1.147314,0.443925
34.740018,30.165449,1.151649,0.444509
34.946059,30.25505,1.155049,0.445093
34.982754,30.25505,1.156262,0.445678
35.045382,30.374517,1.153776,0.446262
35.06176,30.374517,1.154315,0.446846
35.153318,30.404384,1.156192,0.44743
35.20183,30.404384,1.157788,0.448014
35.20453,30.493984,1.154475,0.448598
35.216426,30.493984,1.154865,0.449182
35.341247,30.613451,1.154435,0.449766
35.367265,30.613451,1.155285,0.45035
35.444423,30.613451,1.157806,0.450935
35.469461,30.613451,1.158623,0.451519
35.486999,30.613451,1.159196,0.452103
35.533107,30.613451,1.160702,0.452687
35.539981,30.703051,1.157539,0.453271
35.626128,30.703051,1.160345,0.453855
35.732582,30.852385,1.158179,0.454439
35.735711,30.852385,1.15828,0.455023
35.948245,30.971853,1.160675,0.455607
35.978876,30.971853,1.161664,0.456192
35.997619,30.971853,1.162269,0.456776
36.145699,30.971853,1.16705,0.45736
36.145699,31.061453,1.163683,0.457944
36.183617,31.061453,1.164904,0.458528
36.273179,31.061453,1.167788,0.459112
36.375279,31.061453,1.171075,0.459696
36.377215,31.121186,1.168889,0.46028
36.384273,31.121186,1.169116,0.460864
36.553001,31.18092,1.172287,0.461449
36.56457,31.18092,1.172658,0.462033
36.676508,31.330254,1.170642,0.462617
36.760123,31.330254,1.173311,0.463201
36.761251,31.449721,1.16889,0.463785
36.787528,31.449721,1.169725,0.464369
36.897305,31.599055,1.167671,0.464953
36.906624,31.658788,1.165762,0.465537
36.917433,31.658788,1.166104,0.466121
36.943299,31.658788,1.166921,0.466706
37.112913,31.658788,1.172278,0.46729
37.21974,31.688655,1.174545,0.467874
37.226141,31.688655,1.174747,0.468458
37.288079,31.837989,1.171182,0.469042
37.315086,31.837989,1.17203,0.469626
37.432906,31.837989,1.175731,0.47021
37.433693,31.837989,1.175756,0.470794
37.46361,31.92759,1.173393,0.471379
37.559279,31.92759,1.176389,0.471963
37.582637,32.047057,1.172733,0.472547
37.723436,32.047057,1.177126,0.473131
37.817996,32.047057,1.180077,0.473715
37.888939,32.047057,1.182291,0.474299
37.915021,32.136657,1.179806,0.474883
37.91768,32.136657,1.179889,0.475467
37.999516,32.315858,1.175878,0.476051
38.131199,32.315858,1.179953,0.476636
38.211808,32.495058,1.175927,0.47722
38.249495,32.495058,1.177087,0.477804
38.33462,32.554792,1.177542,0.478388
38.443216,32.554792,1.180877,0.478972
38.527185,32.554792,1.183457,0.479556
38.527274,32.554792,1.183459,0.48014
38.548227,32.644392,1.180853,0.480724
38.56948,32.644392,1.181504,0.481308
38.599612,32.733993,1.17919,0.481893
38.753114,32.733993,1.18388,0.482477
38.75968,32.763859,1.183001,0.483061
38.807034,32.763859,1.184446,0.483645
38.978794,32.793726,1.188605,0.484229
39.046086,32.793726,1.190657,0.484813
39.069412,33.002794,1.183821,0.485397
39.153074,33.002794,1.186356,0.485981
39.153479,33.002794,1.186369,0.486565
39.309893,33.002794,1.191108,0.48715
39.362921,33.002794,1.192715,0.487734
39.370517,33.002794,1.192945,0.488318
39.426028,33.002794,1.194627,0.488902
39.456997,33.002794,1.195565,0.489486
39.528127,33.092394,1.194478,0.49007
39.570958,33.092394,1.195772,0.490654
39.5858,33.122261,1.195142,0.491238
39.631892,33.122261,1.196533,0.491822
39.812463,33.271595,1.19659,0.492407
39.826632,33.271595,1.197016,0.492991
39.913128,33.361195,1.196394,0.493575
40.007663,33.361195,1.199228,0.494159
40.070851,33.570263,1.193641,0.494743
40.134396,33.570263,1.195534,0.495327
40.20078,33.600129,1.196447,0.495911
40.209849,33.600129,1.196717,0.496495
40.269645,33.600129,1.198497,0.497079
40.361227,33.600129,1.201222,0.497664
40.36302,33.719596,1.19702,0.498248
40.377343,33.719596,1.197444,0.498832
40.627382,33.749463,1.203793,0.499416
40.694256,33.749463,1.205775,0.5
40.72957,33.749463,1.206821,0.500584
40.775065,33.749463,1.208169,0.501168
40.779496,33.988397,1.199806,0.501752
40.807781,33.988397,1.200639,0.502336
40.88561,34.197465,1.195574,0.502921
40.902066,34.197465,1.196056,0.503505
40.905411,34.197465,1.196153,0.504089
41.025765,34.197465,1.199673,0.504673
41.106598,34.406532,1.194732,0.505257
41.150165,34.436399,1.194961,0.505841
41.18293,34.436399,1.195913,0.506425
41.189481,34.466266,1.195067,0.507009
41.282285,34.466266,1.197759,0.507593
41.355319,34.526,1.197802,0.508178
41.422962,34.526,1.199761,0.508762
41.490553,34.555866,1.20068,0.509346
41.537387,34.555866,1.202036,0.50993
41.54043,34.555866,1.202124,0.510514
41.592742,34.555866,1.203638,0.511098
41.621868,34.645467,1.201365,0.511682
41.69159,34.645467,1.203378,0.512266
41.754685,34.645467,1.205199,0.51285
41.904688,34.645467,1.209529,0.513435
41.959051,34.794801,1.2059,0.514019
41.975155,34.794801,1.206363,0.514603
42.089496,34.794801,1.209649,0.515187
42.093159,34.794801,1.209754,0.515771
42.232585,34.884401,1.210644,0.516355
42.262892,34.884401,1.211513,0.516939
42.288439,34.944134,1.210173,0.517523
42.352757,34.944134,1.212013,0.518107
42.383791,34.944134,1.212901,0.518692
42.51149,34.944134,1.216556,0.519276
42.539321,35.003868,1.215275,0.51986
42.556224,35.003868,1.215758,0.520444
42.657328,35.272669,1.209359,0.521028
42.846133,35.272669,1.214712,0.521612
42.87386,35.362269,1.212418,0.522196
42.899476,35.362269,1.213143,0.52278
42.950074,35.422003,1.212525,0.523364
43.020688,35.422003,1.214519,0.523949
43.156472,35.511603,1.215278,0.524533
43.301713,35.511603,1.219368,0.525117
43.328337,35.511603,1.220118,0.525701
43.382626,35.511603,1.221647,0.526285
43.634995,35.601204,1.225661,0.526869
43.638496,35.601204,1.225759,0.527453
43.672465,35.63107,1.225685,0.528037
43.708497,35.63107,1.226696,0.528621
43.749548,35.870005,1.219669,0.529206
43.775415,35.870005,1.220391,0.52979
43.792371,35.899871,1.219848,0.530374
44.00787,35.899871,1.22585,0.530958
44.083235,35.989472,1.224893,0.531542
44.127803,35.989472,1.226131,0.532126
44.133202,35.989472,1.226281,0.53271
44.228061,35.989472,1.228917,0.533294
44.252515,36.138806,1.224515,0.533879
44.285471,36.138806,1.225427,0.534463
44.33953,36.228406,1.223889,0.535047
44.384136,36.228406,1.22512,0.535631
44.384653,36.347873,1.221107,0.536215
44.543622,36.347873,1.225481,0.536799
44.565715,36.437474,1.223074,0.537383
44.645784,36.437474,1.225271,0.537967
44.772813,36.437474,1.228757,0.538551
44.831554,36.437474,1.230369,0.539136
44.900703,36.556941,1.22824,0.53972
44.998521,36.556941,1.230916,0.540304
45.011089,36.586807,1.230255,0.540888
45.165374,36.586807,1.234472,0.541472
45.28675,36.616674,1.236779,0.542056
45.297264,36.616674,1.237067,0.54264
45.384489,36.706275,1.236423,0.543224
45.497789,36.706275,1.23951,0.543808
45.532654,36.825742,1.236436,0.544393
45.640422,36.825742,1.239362,0.544977
45.723752,36.855608,1.240619,0.545561
45.81029,36.855608,1.242967,0.546145
45.864191,36.945209,1.241411,0.546729
46.016747,36.945209,1.24554,0.547313
46.074052,37.064676,1.243072,0.547897
46.164786,37.064676,1.24552,0.548481
46.184392,37.064676,1.246049,0.549065
46.34319,37.064676,1.250333,0.54965
46.353571,37.30361,1.242603,0.550234
46.371034,37.30361,1.243071,0.550818
46.401199,37.333477,1.242884,0.551402
46.436389,37.333477,1.243827,0.551986
46.495416,37.333477,1.245408,0.55257
46.523559,37.333477,1.246162,0.553154
46.534989,37.333477,1.246468,0.553738
46.657611,37.393211,1.247756,0.554322
46.675249,37.393211,1.248228,0.554907
46.765436,37.512678,1.246657,0.555491
46.903999,37.512678,1.250351,0.556075
46.956774,37.572411,1.249767,0.556659
46.972676,37.572411,1.250191,0.557243
47.021877,37.572411,1.2515,0.557827
47.03825,37.572411,1.251936,0.558411
47.116746,37.662012,1.251042,0.558995
47.186217,37.662012,1.252886,0.559579
47.394751,37.662012,1.258423,0.560164
47.439455,37.662012,1.25961,0.560748
47.500051,37.871079,1.254257,0.561332
47.594973,37.871079,1.256763,0.561916
47.676923,38.05028,1.252998,0.5625
47.704679,38.05028,1.253727,0.563084
47.787592,38.13988,1.252956,0.563668
47.833998,38.13988,1.254173,0.564252
47.83574,38.22948,1.251279,0.564836
47.942322,38.22948,1.254067,0.565421
47.944965,38.289214,1.252179,0.566005
48.093404,38.289214,1.256056,0.566589
48.146633,38.378814,1.254511,0.567173
48.214394,38.378814,1.256276,0.567757
48.2429,38.378814,1.257019,0.568341
48.334226,38.378814,1.259399,0.568925
48.398172,38.498281,1.257151,0.569509
48.478123,38.498281,1.259228,0.570093
48.506348,38.737216,1.25219,0.570678
48.545391,38.737216,1.253198,0.571262
48.744451,38.826816,1.255433,0.571846
48.79321,38.826816,1.256688,0.57243
48.853577,38.826816,1.258243,0.573014
48.890889,38.826816,1.259204,0.573598
48.954754,38.826816,1.260849,0.574182
48.958585,38.826816,1.260948,0.574766
49.096759,38.856683,1.263534,0.57535
49.124918,38.856683,1.264259,0.575935
49.238494,38.97615,1.263298,0.576519
49.265545,38.97615,1.263992,0.577103
49.37367,38.97615,1.266766,0.577687
49.503196,38.97615,1.270089,0.578271
49.55658,39.006017,1.270486,0.578855
49.586564,39.006017,1.271254,0.579439
49.615354,39.185217,1.266175,0.580023
49.646839,39.185217,1.266979,0.580607
49.736101,39.215084,1.26829,0.581192
49.756095,39.215084,1.2688,0.581776
49.789333,39.215084,1.269647,0.58236
49.789415,39.215084,1.26965,0.582944
49.899169,39.244951,1.27148,0.583528
49.989703,39.244951,1.273787,0.584112
50.034485,39.454018,1.268172,0.584696
50.212117,39.454018,1.272674,0.58528
50.351245,39.483885,1.275235,0.585864
50.43105,39.483885,1.277257,0.586449
50.454133,39.573486,1.274948,0.587033
50.491691,39.573486,1.275897,0.587617
50.557562,39.573486,1.277562,0.588201
50.815775,39.573486,1.284086,0.588785
50.831035,39.573486,1.284472,0.589369
50.841966,39.573486,1.284748,0.589953
50.881711,39.782553,1.278996,0.590537
50.930545,39.782553,1.280223,0.591121
51.009374,40.051354,1.273599,0.591706
51.049231,40.051354,1.274594,0.59229
51.121189,40.170821,1.272595,0.592874
51.189628,40.170821,1.274299,0.593458
51.292916,40.170821,1.27687,0.594042
51.343321,40.170821,1.278125,0.594626
51.447127,40.200688,1.279757,0.59521
51.61495,40.200688,1.283932,0.595794
51.62563,40.260422,1.282292,0.596379
51.74495,40.260422,1.285256,0.596963
51.879701,40.379889,1.284791,0.597547
51.893396,40.379889,1.28513,0.598131
52.046479,40.379889,1.288921,0.598715
52.092495,40.439622,1.288155,0.599299
52.10587,40.439622,1.288486,0.599883
52.142109,40.618823,1.283693,0.600467
52.214889,40.618823,1.285485,0.601051
52.283746,40.618823,1.28718,0.601636
52.372567,40.618823,1.289367,0.60222
52.397439,40.64869,1.289031,0.602804
52.571483,40.64869,1.293313,0.603388
52.580028,40.887624,1.285964,0.603972
52.611257,40.887624,1.286728,0.604556
52.70696,40.917491,1.288128,0.60514
52.707028,40.917491,1.28813,0.605724
52.799681,40.917491,1.290394,0.606308
52.835144,40.917491,1.291261,0.606893
53.019746,41.007091,1.292941,0.607477
53.054135,41.007091,1.29378,0.608061
53.086837,41.126558,1.290816,0.608645
53.170609,41.126558,1.292853,0.609229
53.25906,41.156425,1.294064,0.609813
53.387023,41.156425,1.297173,0.610397
53.388739,41.156425,1.297215,0.610981
53.518217,41.156425,1.300361,0.611565
53.597159,41.246025,1.29945,0.61215
53.72108,41.246025,1.302455,0.612734
53.767334,41.335626,1.30075,0.613318
53.912815,41.335626,1.30427,0.613902
53.917514,41.365493,1.303442,0.614486
54.054458,41.365493,1.306752,0.61507
54.176718,41.365493,1.309708,0.615654
54.197425,41.365493,1.310209,0.616238
54.32129,41.634294,1.304725,0.616822
54.371478,41.634294,1.30593,0.617407
54.47787,41.634294,1.308486,0.617991
54.581835,41.634294,1.310983,0.618575
54.657478,41.694027,1.310919,0.619159
54.766474,41.694027,1.313533,0.619743
54.981039,41.873228,1.313036,0.620327
55.045638,41.873228,1.314578,0.620911
55.054574,41.962828,1.311984,0.621495
55.107004,41.962828,1.313234,0.622079
55.194592,41.962828,1.315321,0.622664
55.221949,41.962828,1.315973,0.623248
55.326165,42.082295,1.314714,0.623832
55.351537,42.082295,1.315316,0.624416
55.405856,42.171896,1.31381,0.625
55.433006,42.171896,1.314454,0.625584
55.680048,42.201762,1.319377,0.626168
55.688029,42.201762,1.319566,0.626752
55.770391,42.32123,1.317788,0.627336
55.880316,42.32123,1.320385,0.627921
55.896425,42.32123,1.320766,0.628505
55.91897,42.32123,1.321298,0.629089
55.941226,42.351096,1.320892,0.629673
56.068562,42.351096,1.323899,0.630257
56.103422,42.440697,1.321925,0.630841
56.153607,42.440697,1.323108,0.631425
56.224623,42.530297,1.32199,0.632009
56.243267,42.530297,1.322428,0.632593
56.411041,42.679631,1.321732,0.633178
56.425337,42.679631,1.322067,0.633762
56.435314,42.799098,1.31861,0.634346
56.600377,42.799098,1.322467,0.63493
56.623176,43.008166,1.316568,0.635514
56.662453,43.008166,1.317481,0.636098
56.706844,43.157499,1.313951,0.636682
56.912898,43.157499,1.318726,0.637266
56.93486,43.157499,1.319234,0.63785
56.968149,43.157499,1.320006,0.638435
57.017142,43.157499,1.321141,0.639019
57.125838,43.157499,1.32366,0.639603
57.219984,43.2471,1.323094,0.640187
57.308434,43.2471,1.325139,0.640771
57.379963,43.306833,1.324963,0.641355
57.405564,43.306833,1.325554,0.641939
57.514239,43.306833,1.328064,0.642523
57.582224,43.306833,1.329634,0.643107
57.641138,43.306833,1.330994,0.643692
57.7311,43.306833,1.333071,0.644276
57.736092,43.396434,1.330434,0.64486
57.783494,43.396434,1.331526,0.645444
57.815296,43.545768,1.32769,0.646028
57.991619,43.605501,1.329915,0.646612
58.122479,43.605501,1.332916,0.647196
58.133813,43.605501,1.333176,0.64778
58.314245,43.605501,1.337314,0.648364
58.322058,43.754835,1.332928,0.648949
58.356447,43.754835,1.333714,0.649533
58.408188,43.754835,1.334897,0.650117
58.42462,43.754835,1.335272,0.650701
58.448763,43.784702,1.334913,0.651285
58.56052,43.784702,1.337465,0.651869
58.641713,43.874302,1.336585,0.652453
58.675814,43.874302,1.337362,0.653037
58.82473,43.874302,1.340756,0.653621
58.846864,43.874302,1.34126,0.654206
58.898092,44.08337,1.336061,0.65479
58.94205,44.08337,1.337059,0.655374
59.085582,44.202837,1.336692,0.655958
59.125828,44.202837,1.337603,0.656542
59.210872,44.202837,1.339527,0.657126
59.306002,44.202837,1.341679,0.65771
59.33634,44.232704,1.341459,0.658294
59.496272,44.232704,1.345074,0.658879
59.575683,44.471638,1.339633,0.659463
59.636769,44.471638,1.341007,0.660047
59.676063,44.501505,1.34099,0.660631
59.927662,44.501505,1.346644,0.661215
59.954202,44.501505,1.34724,0.661799
60.048162,44.501505,1.349351,0.662383
60.11771,44.561238,1.349103,0.662967
60.127205,44.561238,1.349316,0.663551
60.174238,44.591105,1.349467,0.664136
60.388332,44.591105,1.354269,0.66472
60.507809,45.039107,1.34345,0.665304
60.595371,45.039107,1.345395,0.665888
60.658471,45.039107,1.346796,0.666472
60.78259,45.039107,1.349551,0.667056
60.833073,45.188441,1.346209,0.66764
60.906099,45.188441,1.347825,0.668224
60.940896,45.188441,1.348595,0.668808
60.984247,45.188441,1.349554,0.669393
61.050607,45.218307,1.35013,0.669977
61.230654,45.218307,1.354112,0.670561
61.245288,45.307908,1.351757,0.671145
61.291585,45.307908,1.352779,0.671729
61.435052,45.307908,1.355945,0.672313
61.537088,45.307908,1.358198,0.672897
61.539995,45.427375,1.35469,0.673481
61.582645,45.427375,1.355629,0.674065
61.615939,45.457242,1.35547,0.67465
61.715191,45.457242,1.357654,0.675234
61.78938,45.546842,1.356612,0.675818
61.943596,45.546842,1.359998,0.676402
61.996934,45.546842,1.361169,0.676986
62.015101,45.546842,1.361568,0.67757
62.033293,45.546842,1.361967,0.678154
62.155062,45.546842,1.36464,0.678738
62.240431,45.696176,1.362049,0.679322
62.44581,45.696176,1.366543,0.679907
62.585956,45.696176,1.36961,0.680491
62.646212,45.696176,1.370929,0.681075
62.703875,45.905243,1.365941,0.681659
62.765909,45.905243,1.367293,0.682243
62.860582,45.905243,1.369355,0.682827
62.952143,45.905243,1.37135,0.683411
62.99471,45.93511,1.371385,0.683995
63.107184,45.93511,1.373833,0.684579
63.206611,46.114311,1.370651,0.685164
63.222779,46.114311,1.371001,0.685748
63.335522,46.174044,1.371669,0.686332
63.412915,46.174044,1.373345,0.686916
63.483932,46.263645,1.372221,0.6875
63.625705,46.263645,1.375285,0.688084
63.632108,46.353245,1.372765,0.688668
63.69518,46.353245,1.374126,0.689252
63.726681,46.383112,1.37392,0.689836
63.824431,46.383112,1.376027,0.690421
63.871874,46.472712,1.374395,0.691005
63.948715,46.472712,1.376049,0.691589
63.951814,46.502579,1.375232,0.692173
64.094376,46.502579,1.378297,0.692757
64.175943,46.741513,1.372997,0.693341
64.294052,46.741513,1.375524,0.693925
64.294142,46.741513,1.375525,0.694509
64.355357,46.741513,1.376835,0.695093
64.462505,46.831114,1.376489,0.695678
64.509415,46.890847,1.375736,0.696262
64.683386,46.890847,1.379446,0.696846
64.775887,46.890847,1.381419,0.69743
64.778935,46.890847,1.381484,0.698014
64.957042,46.980447,1.38264,0.698598
64.996631,46.980447,1.383483,0.699182
64.997225,47.070048,1.380862,0.699766
65.023304,47.070048,1.381416,0.70035
65.105434,47.338849,1.375307,0.700935
65.233508,47.338849,1.378012,0.701519
65.272085,47.338849,1.378827,0.702103
65.428672,47.338849,1.382135,0.702687
65.4522,47.368716,1.38176,0.703271
65.555589,47.368716,1.383943,0.703855
65.621296,47.368716,1.38533,0.704439
65.625677,47.368716,1.385422,0.705023
65.647771,47.428449,1.384143,0.705607
65.728392,47.428449,1.385843,0.706192
65.750592,47.60765,1.381093,0.706776
65.790563,47.60765,1.381933,0.70736
65.840696,47.69725,1.380388,0.707944
65.907325,47.69725,1.381785,0.708528
65.944507,47.786851,1.379972,0.709112
65.990645,47.786851,1.380937,0.709696
66.207127,47.816717,1.384602,0.71028
66.364152,47.816717,1.387886,0.710864
66.389633,47.846584,1.387552,0.711449
66.408167,47.846584,1.38794,0.712033
66.482216,47.906318,1.387755,0.712617
66.544684,47.906318,1.389059,0.713201
66.637197,48.055652,1.386667,0.713785
66.70617,48.055652,1.388103,0.714369
66.793282,48.175119,1.386468,0.714953
66.834133,48.175119,1.387316,0.715537
66.917106,48.264719,1.38646,0.716121
66.97132,48.264719,1.387583,0.716706
67.122656,48.324453,1.389,0.71729
67.156334,48.324453,1.389697,0.717874
67.17423,48.384186,1.388351,0.718458
67.261343,48.384186,1.390151,0.719042
67.357831,48.414053,1.391287,0.719626
67.407793,48.414053,1.392319,0.72021
67.456978,48.53352,1.389905,0.720794
67.527306,48.53352,1.391354,0.721379
67.565789,48.53352,1.392147,0.721963
67.61761,48.53352,1.393215,0.722547
67.687684,48.53352,1.394658,0.723131
67.778605,48.53352,1.396532,0.723715
67.872702,48.53352,1.398471,0.724299
67.904984,48.53352,1.399136,0.724883
67.908401,48.652987,1.39577,0.725467
67.982779,48.652987,1.397299,0.726051
68.041549,48.862055,1.392523,0.726636
68.090207,48.862055,1.393519,0.72722
68.11605,48.891921,1.393196,0.727804
68.201612,48.891921,1.394946,0.728388
68.273126,48.981522,1.393855,0.728972
68.482546,48.981522,1.39813,0.729556
68.492275,48.981522,1.398329,0.73014
68.550517,48.981522,1.399518,0.730724
68.669197,49.041255,1.400233,0.731308
68.733734,49.041255,1.401549,0.731893
68.772926,49.250323,1.396395,0.732477
68.829021,49.250323,1.397534,0.733061
68.883907,49.250323,1.398649,0.733645
69.015512,49.250323,1.401321,0.734229
69.072825,49.489257,1.395714,0.734813
69.12246,49.489257,1.396716,0.735397
69.141506,49.519124,1.396259,0.735981
69.1795,49.519124,1.397026,0.736565
69.233657,49.698325,1.393078,0.73715
69.307569,49.698325,1.394566,0.737734
69.431366,49.728191,1.396217,0.738318
69.51985,49.728191,1.397997,0.738902
69.580241,49.728191,1.399211,0.739486
69.667571,49.728191,1.400967,0.74007
69.73645,49.758058,1.401511,0.740654
69.895919,49.758058,1.404716,0.741238
69.999501,49.847658,1.404269,0.741822
70.061087,49.847658,1.405504,0.742407
70.156607,50.20606,1.397373,0.742991
70.172264,50.20606,1.397685,0.743575
70.221295,50.235927,1.39783,0.744159
70.357775,50.235927,1.400547,0.744743
70.410124,50.235927,1.401589,0.745327
70.429377,50.29566,1.400307,0.745911
70.451,50.29566,1.400737,0.746495
70.548785,50.325527,1.401849,0.747079
70.572928,50.325527,1.402329,0.747664
70.711781,50.325527,1.405088,0.748248
70.713367,50.325527,1.405119,0.748832
70.75081,50.474861,1.401704,0.749416
70.90066,50.474861,1.404673,0.75
70.951353,50.474861,1.405677,0.750584
70.994353,50.474861,1.406529,0.751168
71.020922,50.474861,1.407055,0.751752
71.072343,50.474861,1.408074,0.752336
71.135525,50.564461,1.406828,0.752921
71.24579,50.564461,1.409009,0.753505
71.303761,50.654062,1.407661,0.754089
71.305946,50.654062,1.407704,0.754673
71.331316,50.683928,1.407375,0.755257
71.562885,50.683928,1.411944,0.755841
71.62203,50.773529,1.410618,0.756425
71.758917,50.773529,1.413314,0.757009
71.794571,50.773529,1.414016,0.757593
72.159913,50.773529,1.421211,0.758178
72.186795,50.773529,1.421741,0.758762
72.381351,50.773529,1.425573,0.759346
72.487211,50.952729,1.422636,0.75993
72.640267,50.952729,1.42564,0.760514
72.795376,51.04233,1.426177,0.761098
72.820414,51.04233,1.426667,0.761682
72.900628,51.191664,1.424072,0.762266
72.996656,51.191664,1.425948,0.76285
73.046833,51.281264,1.424435,0.763435
73.239915,51.281264,1.4282,0.764019
73.312855,51.281264,1.429623,0.764603
73.378917,51.281264,1.430911,0.765187
73.458483,51.400731,1.429133,0.765771
73.509025,51.400731,1.430116,0.766355
73.531883,51.669532,1.423119,0.766939
73.5933,51.669532,1.424307,0.767523
73.5945,51.669532,1.424331,0.768107
73.696048,51.669532,1.426296,0.768692
73.783287,51.729266,1.426335,0.769276
73.824232,51.729266,1.427127,0.76986
73.879707,51.759133,1.427375,0.770444
74.151093,51.759133,1.432619,0.771028
74.207031,51.8786,1.430398,0.771612
74.305124,51.8786,1.432289,0.772196
74.308896,51.998067,1.42907,0.77278
74.613941,51.998067,1.434937,0.773364
74.650972,52.087667,1.433179,0.773949
74.815881,52.087667,1.436345,0.774533
74.817008,52.117534,1.435544,0.775117
75.185317,52.117534,1.442611,0.775701
75.305865,52.117534,1.444924,0.776285
75.32682,52.117534,1.445326,0.776869
75.471485,52.147401,1.447272,0.777453
75.479375,52.147401,1.447424,0.778037
75.505026,52.356468,1.442134,0.778621
75.583678,52.356468,1.443636,0.779206
75.625244,52.386335,1.443606,0.77979
75.687362,52.386335,1.444792,0.780374
75.856296,52.625269,1.441442,0.780958
75.876851,52.625269,1.441833,0.781542
76.157178,52.71487,1.4447,0.782126
76.27356,52.71487,1.446908,0.78271
76.326199,52.71487,1.447906,0.783294
76.626044,52.71487,1.453594,0.783879
76.627924,52.80447,1.451164,0.784463
76.802646,52.80447,1.454472,0.785047
76.829664,52.80447,1.454984,0.785631
77.049149,52.80447,1.459141,0.786215
77.1971,52.834337,1.461116,0.786799
77.200504,52.834337,1.461181,0.787383
77.454016,52.834337,1.465979,0.787967
77.459845,52.834337,1.466089,0.788551
77.710462,52.953804,1.467514,0.789136
77.710863,52.953804,1.467522,0.78972
77.871185,53.073271,1.467239,0.790304
77.952394,53.073271,1.468769,0.790888
77.980175,53.162871,1.466816,0.791472
78.083556,53.162871,1.468761,0.792056
78.175519,53.162871,1.470491,0.79264
78.372739,53.162871,1.474201,0.793224
78.448079,53.192738,1.474789,0.793808
78.47647,53.192738,1.475323,0.794393
78.575622,53.192738,1.477187,0.794977
78.618086,53.192738,1.477985,0.795561
78.797535,53.431672,1.474735,0.796145
78.804227,53.431672,1.47486,0.796729
79.108446,53.64074,1.474783,0.797313
79.141665,53.64074,1.475402,0.797897
79.157428,53.760207,1.472417,0.798481
79.355266,53.760207,1.476097,0.799065
79.368506,53.760207,1.476343,0.79965
79.506769,53.790074,1.478094,0.800234
79.578542,53.790074,1.479428,0.800818
79.639207,53.81994,1.479734,0.801402
79.680696,53.81994,1.480505,0.801986
79.761632,53.81994,1.482009,0.80257
79.89985,53.81994,1.484577,0.803154
79.924944,53.909541,1.482575,0.803738
80.241408,53.909541,1.488445,0.804322
80.542505,53.999141,1.491552,0.804907
80.763169,53.999141,1.495638,0.805491
80.88859,54.058875,1.496305,0.806075
81.079104,54.058875,1.49983,0.806659
81.1333,54.058875,1.500832,0.807243
81.264055,54.058875,1.503251,0.807827
81.370393,54.148475,1.502727,0.808411
81.515214,54.148475,1.505402,0.808995
81.560833,54.297809,1.502102,0.809579
81.764347,54.297809,1.50585,0.810164
81.815439,54.506876,1.501011,0.810748
82.00809,54.506876,1.504546,0.811332
82.155699,54.506876,1.507254,0.811916
82.156891,54.506876,1.507276,0.8125
82.474123,54.506876,1.513096,0.813084
82.516813,54.506876,1.513879,0.813668
82.574357,54.596477,1.512448,0.814252
82.682676,54.596477,1.514432,0.814836
82.952429,54.715944,1.516056,0.815421
82.96847,54.715944,1.516349,0.816005
83.123336,55.074345,1.509293,0.816589
83.412144,55.074345,1.514537,0.817173
83.571388,55.104212,1.516606,0.817757
83.61705,55.104212,1.517435,0.818341
83.702957,55.104212,1.518994,0.818925
83.816114,55.104212,1.521047,0.819509
83.885805,55.253546,1.518198,0.820093
83.972433,55.253546,1.519766,0.820678
83.999674,55.253546,1.520259,0.821262
84.128617,55.253546,1.522592,0.821846
84.647325,55.253546,1.53198,0.82243
84.841585,55.253546,1.535496,0.823014
84.924976,55.343146,1.534517,0.823598
85.057094,55.343146,1.536904,0.824182
85.143653,55.343146,1.538468,0.824766
85.328182,55.343146,1.541802,0.82535
85.377653,55.432747,1.540202,0.825935
85.810499,55.432747,1.548011,0.826519
85.820572,55.49248,1.546526,0.827103
86.307952,55.49248,1.555309,0.827687
86.500076,55.582081,1.556258,0.828271
86.538909,55.582081,1.556957,0.828855
86.582101,55.671681,1.555227,0.829439
87.027087,55.671681,1.56322,0.830023
87.254579,55.701548,1.566466,0.830607
87.37745,55.701548,1.568672,0.831192
87.498085,55.701548,1.570838,0.831776
87.569034,55.701548,1.572111,0.83236
87.645136,55.910615,1.567594,0.832944
87.823621,55.910615,1.570786,0.833528
87.909863,55.940482,1.571489,0.834112
88.025515,55.940482,1.573557,0.834696
88.265981,55.970349,1.577013,0.83528
88.427945,55.970349,1.579907,0.835864
88.486164,56.059949,1.57842,0.836449
88.662671,56.059949,1.581569,0.837033
88.883534,56.209283,1.581296,0.837617
88.891146,56.209283,1.581432,0.838201
89.255027,56.298883,1.585378,0.838785
89.261784,56.298883,1.585498,0.839369
89.679902,56.298883,1.592925,0.839953
89.851491,56.298883,1.595973,0.840537
90.030329,56.298883,1.599149,0.841121
90.287363,56.298883,1.603715,0.841706
90.349781,56.298883,1.604824,0.84229
90.468387,56.298883,1.60693,0.842874
90.794991,56.41835,1.609317,0.843458
90.892674,56.41835,1.611048,0.844042
90.906229,56.687151,1.603648,0.844626
91.10607,56.687151,1.607173,0.84521
91.26955,56.687151,1.610057,0.845794
91.517606,56.687151,1.614433,0.846379
91.69073,56.776752,1.614934,0.846963
91.763473,56.776752,1.616216,0.847547
91.91389,56.926086,1.614618,0.848131
92.26026,56.926086,1.620703,0.848715
92.598819,56.985819,1.624945,0.849299
92.636701,56.985819,1.62561,0.849883
92.940227,57.135153,1.626673,0.850467
93.018103,57.135153,1.628036,0.851051
93.194382,57.374087,1.624329,0.851636
93.455669,57.374087,1.628883,0.85222
93.617455,57.374087,1.631703,0.852804
93.728463,57.374087,1.633638,0.853388
93.898574,57.403954,1.635751,0.853972
94.24647,57.463688,1.640105,0.854556
94.701572,57.463688,1.648025,0.85514
94.847652,57.463688,1.650567,0.855724
95.073778,57.463688,1.654502,0.856308
95.241274,57.583155,1.653978,0.856893
95.655712,57.583155,1.661175,0.857477
95.750468,57.642888,1.661098,0.858061
95.873276,57.642888,1.663228,0.858645
96.043659,57.642888,1.666184,0.859229
96.156836,57.642888,1.668147,0.859813
96.272617,57.732489,1.667564,0.860397
96.562834,57.732489,1.672591,0.860981
96.636309,57.851956,1.670407,0.861565
97.026166,57.851956,1.677146,0.86215
97.412497,57.851956,1.683824,0.862734
97.457042,57.851956,1.684594,0.863318
97.927668,57.941556,1.690111,0.863902
98.00251,57.941556,1.691403,0.864486
98.445019,57.941556,1.69904,0.86507
98.513758,57.941556,1.700226,0.865654
98.839824,58.09089,1.701469,0.866238
98.871209,58.09089,1.702009,0.866822
99.073588,58.09089,1.705493,0.867407
99.204956,58.09089,1.707754,0.867991
99.670672,58.210357,1.71225,0.868575
100.314752,58.210357,1.723314,0.869159
100.740945,58.299958,1.727976,0.869743
101.07355,58.299958,1.733681,0.870327
101.391361,58.359691,1.737353,0.870911
101.4377,58.359691,1.738147,0.871495
101.562087,58.538892,1.734951,0.872079
101.863096,58.538892,1.740093,0.872664
101.87063,58.568759,1.739334,0.873248
102.055451,58.568759,1.74249,0.873832
102.561814,58.568759,1.751135,0.874416
103.055891,58.568759,1.759571,0.875
103.493273,58.598625,1.766138,0.875584
104.089484,58.598625,1.776313,0.876168
104.54347,58.83756,1.776815,0.876752
105.208849,58.83756,1.788124,0.877336
105.343932,58.83756,1.79042,0.877921
105.460893,58.83756,1.792408,0.878505
105.648775,58.897293,1.79378,0.879089
105.667937,58.897293,1.794105,0.879673
105.912501,58.897293,1.798258,0.880257
107.140335,58.897293,1.819105,0.880841
107.191397,58.92716,1.819049,0.881425
107.64484,58.92716,1.826744,0.882009
107.713855,59.285561,1.816865,0.882593
107.811703,59.285561,1.818515,0.883178
108.002043,59.285561,1.821726,0.883762
108.492922,59.285561,1.830006,0.884346
108.927761,59.405029,1.833645,0.88493
109.698079,59.405029,1.846613,0.885514
109.910413,59.405029,1.850187,0.886098
110.152413,59.405029,1.854261,0.886682
110.203355,59.524496,1.851395,0.887266
110.559484,59.524496,1.857378,0.88785
110.625887,59.554363,1.857561,0.888435
111.788421,59.554363,1.877082,0.889019
111.913637,59.643963,1.876362,0.889603
112.335824,59.643963,1.88344,0.890187
112.457271,59.733563,1.882648,0.890771
112.889349,59.733563,1.889881,0.891355
113.101742,59.733563,1.893437,0.891939
113.764502,59.733563,1.904532,0.892523
114.216969,59.882897,1.907339,0.893107
114.707708,59.882897,1.915534,0.893692
114.747203,59.882897,1.916193,0.894276
115.069483,59.882897,1.921575,0.89486
115.990837,60.002364,1.933104,0.895444
116.603616,60.002364,1.943317,0.896028
117.45265,60.241298,1.949703,0.896612
117.611112,60.241298,1.952334,0.897196
117.645667,60.271165,1.951939,0.89778
118.145287,60.271165,1.960229,0.898364
119.23623,60.330899,1.976371,0.898949
119.469187,60.330899,1.980232,0.899533
119.893914,60.330899,1.987272,0.900117
119.979931,60.330899,1.988698,0.900701
120.487695,60.480233,1.992183,0.901285
120.531157,60.480233,1.992902,0.901869
120.759738,60.5101,1.995696,0.902453
120.780969,60.5101,1.996046,0.903037
121.362126,60.5997,2.002685,0.903621
121.637334,60.5997,2.007227,0.904206
121.714285,60.749034,2.003559,0.90479
121.722884,60.749034,2.003701,0.905374
121.776949,60.808767,2.002622,0.905958
121.924211,60.808767,2.005043,0.906542
122.30973,60.958101,2.006456,0.907126
122.34381,60.958101,2.007015,0.90771
122.685307,60.958101,2.012617,0.908294
122.74352,60.958101,2.013572,0.908879
122.843873,60.987968,2.014231,0.909463
122.974956,60.987968,2.016381,0.910047
123.236103,61.077568,2.017698,0.910631
123.236571,61.077568,2.017706,0.911215
123.407783,61.077568,2.020509,0.911799
123.442375,61.077568,2.021075,0.912383
123.44474,61.167169,2.018154,0.912967
123.447105,61.226902,2.016223,0.913551
123.460896,61.226902,2.016449,0.914136
123.484846,61.226902,2.01684,0.91472
123.556694,61.226902,2.018013,0.915304
123.666433,61.226902,2.019805,0.915888
123.774518,61.226902,2.021571,0.916472
123.791767,61.316503,2.018898,0.917056
123.795948,61.316503,2.018966,0.91764
123.95987,61.406103,2.01869,0.918224
123.960821,61.406103,2.018705,0.918808
124.168854,61.43597,2.02111,0.919393
124.249877,61.43597,2.022429,0.919977
124.265673,61.555437,2.01876,0.920561
124.274163,61.555437,2.018898,0.921145
124.285794,61.704771,2.014201,0.921729
124.319224,61.704771,2.014743,0.922313
124.467726,61.794371,2.014224,0.922897
124.540868,61.794371,2.015408,0.923481
124.745873,61.943705,2.013859,0.924065
124.791633,61.943705,2.014597,0.92465
124.89394,61.943705,2.016249,0.925234
124.901644,61.943705,2.016373,0.925818
125.051186,62.122906,2.012964,0.926402
125.069502,62.122906,2.013259,0.926986
125.284653,62.122906,2.016722,0.92757
125.342122,62.122906,2.017647,0.928154
125.346334,62.152773,2.016746,0.928738
125.521382,62.152773,2.019562,0.929322
125.63733,62.242373,2.018518,0.929907
125.671954,62.242373,2.019074,0.930491
125.815571,62.36184,2.017509,0.931075
125.878363,62.36184,2.018516,0.931659
125.891031,62.391707,2.017753,0.932243
126.225305,62.391707,2.02311,0.932827
126.272235,62.630641,2.016142,0.933411
126.401076,62.630641,2.018199,0.933995
126.445387,62.660508,2.017944,0.934579
126.467537,62.660508,2.018297,0.935164
126.501226,62.869575,2.012122,0.935748
126.540017,62.869575,2.012739,0.936332
126.662898,62.869575,2.014693,0.936916
126.692871,62.869575,2.01517,0.9375
126.949107,62.899442,2.018287,0.938084
126.953964,62.899442,2.018364,0.938668
127.256363,63.10851,2.016469,0.939252
127.296325,63.10851,2.017102,0.939836
127.335603,63.227977,2.013912,0.940421
127.510248,63.227977,2.016675,0.941005
127.519919,63.227977,2.016827,0.941589
127.657626,63.227977,2.019005,0.942173
127.826632,63.317577,2.018818,0.942757
128.165353,63.317577,2.024167,0.943341
128.188846,63.317577,2.024538,0.943925
128.308823,63.317577,2.026433,0.944509
128.341493,63.377311,2.025038,0.945093
128.405017,63.377311,2.026041,0.945678
128.416648,63.466911,2.023364,0.946262
128.534151,63.466911,2.025215,0.946846
128.707643,63.466911,2.027949,0.94743
128.718715,63.466911,2.028123,0.948014
128.926778,63.466911,2.031402,0.948598
129.121523,63.466911,2.03447,0.949182
129.653277,63.466911,2.042848,0.949766
129.724442,63.466911,2.04397,0.95035
129.730622,63.586378,2.040227,0.950935
129.916899,63.586378,2.043156,0.951519
129.947818,63.675978,2.040767,0.952103
130.220614,63.675978,2.045051,0.952687
131.082779,63.675978,2.058591,0.953271
131.223445,63.675978,2.0608,0.953855
131.402395,63.825312,2.058782,0.954439
131.40864,63.825312,2.05888,0.955023
131.720855,63.855179,2.062806,0.955607
131.881708,63.855179,2.065325,0.956192
132.045582,63.944779,2.064994,0.956776
132.165295,63.944779,2.066866,0.95736
132.314843,64.094113,2.064384,0.957944
132.597142,64.094113,2.068788,0.958528
133.534818,64.094113,2.083418,0.959112
133.609728,64.094113,2.084587,0.959696
133.850473,64.273314,2.08252,0.96028
134.517234,64.273314,2.092894,0.960864
134.62716,64.303181,2.093631,0.961449
134.817544,64.303181,2.096592,0.962033
135.042279,64.542115,2.092313,0.962617
135.170913,64.542115,2.094306,0.963201
135.917532,64.631715,2.102954,0.963785
136.065846,64.631715,2.105249,0.964369
136.27589,64.661582,2.107525,0.964953
137.894605,64.661582,2.132558,0.965537
138.245792,64.661582,2.13799,0.966121
138.486833,64.661582,2.141717,0.966706
138.645201,64.781049,2.140212,0.96729
138.823448,64.781049,2.142964,0.967874
140.724375,64.900516,2.168309,0.968458
140.771966,64.900516,2.169042,0.969042
141.998354,64.900516,2.187939,0.969626
142.099173,64.900516,2.189492,0.97021
142.262045,64.990117,2.18898,0.970794
142.567337,64.990117,2.193677,0.971379
142.643234,65.04985,2.19283,0.971963
143.902596,65.109584,2.21016,0.972547
144.228586,65.109584,2.215167,0.973131
144.51628,65.109584,2.219585,0.973715
145.429833,65.109584,2.233616,0.974299
145.563508,65.288785,2.229533,0.974883
145.751891,65.288785,2.232419,0.975467
146.274706,65.467985,2.234294,0.976051
146.580454,65.467985,2.238964,0.976636
148.320689,65.527719,2.26348,0.97722
148.594427,65.527719,2.267658,0.977804
148.802038,65.587452,2.268758,0.978388
148.960778,65.587452,2.271178,0.978972
149.64533,65.617319,2.280577,0.979556
151.297072,65.617319,2.305749,0.98014
152.209395,65.617319,2.319653,0.980724
153.276975,65.617319,2.335923,0.981308
153.426651,65.856253,2.32972,0.981893
153.765861,65.856253,2.334871,0.982477
153.907668,66.005587,2.331737,0.983061
154.316458,66.005587,2.33793,0.983645
154.528927,66.005587,2.341149,0.984229
155.236738,66.005587,2.351873,0.984813
155.452914,66.005587,2.355148,0.985397
155.773774,66.005587,2.360009,0.985981
156.98144,66.005587,2.378305,0.986565
156.996116,66.005587,2.378528,0.98715
157.086033,66.095188,2.376664,0.987734
157.185724,66.095188,2.378172,0.988318
157.454451,66.184788,2.379013,0.988902
157.539747,66.184788,2.380301,0.989486
157.851884,66.244522,2.382867,0.99007
162.311713,66.244522,2.450191,0.990654
162.541625,66.334122,2.450347,0.991238
165.641937,66.334122,2.497085,0.991822
165.761971,66.453589,2.494402,0.992407
167.160758,66.453589,2.515451,0.992991
167.171793,66.453589,2.515617,0.993575
167.213121,66.453589,2.516239,0.994159
172.296061,66.453589,2.592728,0.994743
175.591316,66.453589,2.642315,0.995327
179.13064,66.543189,2.691946,0.995911
184.999679,66.543189,2.780144,0.996495
186.693851,66.72239,2.798069,0.997079
193.440734,66.72239,2.899188,0.997664
207.08777,66.81199,3.09956,0.998248
208.177413,66.81199,3.115869,0.998832
233.081831,67.050925,3.476191,0.999416
240.914998,67.050925,3.593015,1


==> Data/Biharmonic_eigenvalue/DPatch_p2_s1.csv <==
Num,An,Eff,n/N
0.060038,0.059734,1.005098,0
0.150065,0.149334,1.004894,0.000651
0.150757,0.149334,1.00953,0.001303
0.240142,0.238934,1.005054,0.001954
0.300726,0.298668,1.006892,0.002606
0.301084,0.298668,1.008091,0.003257
0.389306,0.388268,1.002673,0.003909
0.392036,0.388268,1.009705,0.00456
0.515206,0.507735,1.014715,0.005212
0.517165,0.507735,1.018571,0.005863
0.543502,0.537602,1.010974,0.006515
0.603106,0.597336,1.00966,0.007166
0.605597,0.597336,1.01383,0.007818
0.750057,0.74667,1.004537,0.008469
0.754479,0.74667,1.010459,0.009121
0.788632,0.776536,1.015576,0.009772
0.79148,0.776536,1.019244,0.010423
0.876345,0.866137,1.011786,0.011075
0.878019,0.866137,1.013719,0.011726
0.965284,0.955737,1.009989,0.012378
1.023143,1.015471,1.007555,0.013029
1.030646,1.015471,1.014944,0.013681
1.12419,1.105071,1.017302,0.014332
1.127965,1.105071,1.020717,0.014984
1.212157,1.194671,1.014636,0.015635
1.214801,1.194671,1.01685,0.016287
1.232125,1.224538,1.006195,0.016938
1.243518,1.224538,1.0155,0.01759
1.360384,1.344005,1.012186,0.018241
1.37304,1.344005,1.021603,0.018893
1.509498,1.493339,1.010821,0.019544
1.531531,1.493339,1.025575,0.020195
1.539864,1.493339,1.031155,0.020847
1.568525,1.553073,1.009949,0.021498
1.579155,1.553073,1.016794,0.02215
1.626714,1.582939,1.027654,0.022801
1.629295,1.582939,1.029284,0.023453
1.764588,1.732273,1.018654,0.024104
1.765604,1.732273,1.019241,0.024756
1.837325,1.821874,1.008481,0.025407
1.856897,1.821874,1.019224,0.026059
1.976279,1.941341,1.017997,0.02671
1.985826,1.941341,1.022915,0.027362
2.000224,1.941341,1.030331,0.028013
2.004057,1.941341,1.032305,0.028664
2.089324,2.030941,1.028747,0.029316
2.092552,2.030941,1.030336,0.029967
2.185927,2.150408,1.016517,0.030619
2.231334,2.180275,1.023418,0.03127
2.237897,2.180275,1.026429,0.031922
2.239337,2.210142,1.01321,0.032573
2.260866,2.210142,1.022951,0.033225
2.444907,2.389343,1.023255,0.033876
2.45409,2.389343,1.027098,0.034528
2.524771,2.449076,1.030908,0.035179
2.533826,2.449076,1.034605,0.035831
2.5679,2.538676,1.011511,0.036482
2.589789,2.538676,1.020134,0.037134
2.637731,2.538676,1.039018,0.037785
2.638528,2.538676,1.039332,0.038436
2.705645,2.658144,1.01787,0.039088
2.723357,2.658144,1.024534,0.039739
2.771271,2.68801,1.030975,0.040391
2.778573,2.68801,1.033691,0.041042
2.974961,2.897078,1.026883,0.041694
2.984879,2.897078,1.030307,0.042345
2.996316,2.926945,1.023701,0.042997
3.031523,2.986678,1.015015,0.043648
3.074541,2.986678,1.029418,0.0443
3.126909,3.016545,1.036586,0.044951
3.138044,3.016545,1.040278,0.045603
3.243643,3.106145,1.044266,0.046254
3.254507,3.106145,1.047764,0.046906
3.287925,3.165879,1.03855,0.047557
3.29323,3.165879,1.040226,0.048208
3.377313,3.255479,1.037424,0.04886
3.383066,3.255479,1.039191,0.049511
3.42506,3.374946,1.014849,0.050163
3.457839,3.374946,1.024561,0.050814
3.571901,3.464547,1.030986,0.051466
3.617242,3.464547,1.044074,0.052117
3.620487,3.494413,1.036079,0.052769
3.622675,3.494413,1.036705,0.05342
3.78881,3.643747,1.039811,0.054072
3.79792,3.643747,1.042311,0.054723
3.865163,3.733348,1.035308,0.055375
3.875551,3.733348,1.03809,0.056026
3.905074,3.733348,1.045998,0.056678
3.951096,3.733348,1.058325,0.057329
3.957074,3.822948,1.035084,0.05798
3.958769,3.882682,1.019597,0.058632
4.005753,3.882682,1.031698,0.059283
4.061348,3.882682,1.046016,0.059935
4.065632,3.882682,1.04712,0.060586
4.185906,4.061882,1.030534,0.061238
4.203299,4.061882,1.034816,0.061889
4.28735,4.091749,1.047804,0.062541
4.28876,4.091749,1.048148,0.063192
4.413406,4.330683,1.019102,0.063844
4.462652,4.330683,1.030473,0.064495
4.513307,4.330683,1.04217,0.065147
4.52368,4.330683,1.044565,0.065798
4.537436,4.36055,1.040565,0.06645
4.549809,4.36055,1.043403,0.067101
4.577744,4.420284,1.035622,0.067752
4.629188,4.420284,1.04726,0.068404
4.741482,4.45015,1.065466,0.069055
4.756381,4.45015,1.068814,0.069707
4.834163,4.569618,1.057892,0.070358
4.837876,4.569618,1.058705,0.07101
4.86591,4.689085,1.03771,0.071661
4.913792,4.689085,1.047921,0.072313
4.972786,4.778685,1.040618,0.072964
5.011667,4.778685,1.048754,0.073616
5.064056,4.838419,1.046634,0.074267
5.071918,4.898152,1.035476,0.074919
5.079604,4.898152,1.037045,0.07557
5.255525,5.047486,1.041216,0.076221
5.292136,5.047486,1.04847,0.076873
5.317388,5.077353,1.047276,0.077524
5.317611,5.077353,1.04732,0.078176
5.33189,5.077353,1.050132,0.078827
5.334003,5.077353,1.050548,0.079479
5.534491,5.166953,1.071132,0.08013
5.572289,5.166953,1.078448,0.080782
5.590554,5.316287,1.05159,0.081433
5.601858,5.316287,1.053716,0.082085
5.632471,5.376021,1.047703,0.082736
5.654674,5.376021,1.051833,0.083388
5.697244,5.405887,1.053896,0.084039
5.698684,5.405887,1.054162,0.084691
5.714911,5.525355,1.034307,0.085342
5.787511,5.525355,1.047446,0.085993
5.913654,5.525355,1.070276,0.086645
5.931818,5.525355,1.073563,0.087296
6.029053,5.764289,1.045932,0.087948
6.058645,5.764289,1.051065,0.088599
6.145256,5.794156,1.060596,0.089251
6.187204,5.794156,1.067835,0.089902
6.190578,5.883756,1.052147,0.090554
6.197751,5.883756,1.053366,0.091205
6.199925,5.973356,1.03793,0.091857
6.219238,5.973356,1.041163,0.092508
6.310952,5.973356,1.056517,0.09316
6.457144,6.03309,1.070288,0.093811
6.471652,6.03309,1.072693,0.094463
6.483863,6.12269,1.058989,0.095114
6.486713,6.12269,1.059455,0.095765
6.495007,6.12269,1.060809,0.096417
6.555823,6.12269,1.070742,0.097068
6.649488,6.212291,1.070376,0.09772
6.662386,6.212291,1.072452,0.098371
6.792203,6.331758,1.07272,0.099023
6.829524,6.331758,1.078614,0.099674
6.839597,6.510958,1.050475,0.100326
6.852284,6.510958,1.052423,0.100977
6.88785,6.600559,1.043525,0.101629
6.924719,6.600559,1.049111,0.10228
6.981837,6.600559,1.057765,0.102932
7.074172,6.600559,1.071753,0.103583
7.107035,6.720026,1.05759,0.104235
7.117986,6.720026,1.05922,0.104886
7.130723,6.749893,1.05642,0.105537
7.132039,6.749893,1.056615,0.106189
7.309328,6.839493,1.068694,0.10684
7.349576,6.839493,1.074579,0.107492
7.405111,6.929093,1.068698,0.108143
7.419641,6.929093,1.070795,0.108795
7.450737,6.95896,1.070668,0.109446
7.467191,6.95896,1.073033,0.110098
7.508944,6.988827,1.074421,0.110749
7.533641,6.988827,1.077955,0.111401
7.649469,7.197894,1.062737,0.112052
7.735143,7.197894,1.07464,0.112704
7.761714,7.227761,1.073875,0.113355
7.794321,7.287495,1.069547,0.114007
7.821122,7.287495,1.073225,0.114658
7.838999,7.317361,1.071288,0.115309
7.839832,7.317361,1.071402,0.115961
7.864045,7.466695,1.053216,0.116612
7.926016,7.466695,1.061516,0.117264
8.145572,7.466695,1.090921,0.117915
8.153221,7.466695,1.091945,0.118567
8.187992,7.675763,1.066733,0.119218
8.192134,7.675763,1.067273,0.11987
8.226742,7.765363,1.059415,0.120521
8.259054,7.765363,1.063576,0.121173
8.261157,7.765363,1.063847,0.121824
8.315028,7.765363,1.070784,0.122476
8.397673,7.79523,1.077284,0.123127
8.411527,7.79523,1.079061,0.123779
8.433603,7.914697,1.065562,0.12443
8.499311,7.914697,1.073864,0.125081
8.51675,7.914697,1.076068,0.125733
8.545361,7.914697,1.079683,0.126384
8.744031,8.034164,1.088356,0.127036
8.852459,8.034164,1.101852,0.127687
8.868966,8.123765,1.091731,0.128339
8.879373,8.123765,1.093012,0.12899
8.901046,8.183498,1.087682,0.129642
8.913498,8.183498,1.089204,0.130293
8.939501,8.273099,1.080551,0.130945
8.947692,8.273099,1.081541,0.131596
8.990771,8.392566,1.071278,0.132248
9.00123,8.392566,1.072524,0.132899
9.154823,8.601633,1.064312,0.13355
9.23882,8.6315,1.070361,0.134202
9.243452,8.6315,1.070898,0.134853
9.250474,8.661367,1.068016,0.135505
9.271966,8.661367,1.070497,0.136156
9.343252,8.661367,1.078727,0.136808
9.36625,8.661367,1.081382,0.137459
9.379681,8.7211,1.075516,0.138111
9.452053,8.7211,1.083814,0.138762
9.544559,8.750967,1.090686,0.139414
9.546131,8.750967,1.090866,0.140065
9.62233,8.840567,1.088429,0.140717
9.636996,8.840567,1.090088,0.141368
9.739234,8.900301,1.094259,0.14202
9.775659,8.900301,1.098352,0.142671
9.801228,9.109368,1.07595,0.143322
9.829106,9.109368,1.079011,0.143974
9.954144,9.109368,1.092737,0.144625
9.957159,9.109368,1.093068,0.145277
9.982356,9.139235,1.092253,0.145928
10.079355,9.139235,1.102866,0.14658
10.094413,9.348303,1.079812,0.147231
10.156322,9.348303,1.086435,0.147883
10.219527,9.378169,1.089715,0.148534
10.225896,9.378169,1.090394,0.149186
10.32698,9.46777,1.090751,0.149837
10.382847,9.46777,1.096652,0.150489
10.40182,9.55737,1.088356,0.15114
10.410393,9.55737,1.089253,0.151792
10.436724,9.706704,1.075208,0.152443
10.485512,9.706704,1.080234,0.153094
10.571637,9.706704,1.089107,0.153746
10.593108,9.706704,1.091319,0.154397
10.610207,9.706704,1.09308,0.155049
10.624806,9.706704,1.094584,0.1557
10.774563,9.796304,1.09986,0.156352
10.778201,9.796304,1.100231,0.157003
10.811975,9.945638,1.087107,0.157655
10.814592,9.945638,1.08737,0.158306
10.820708,10.065105,1.075071,0.158958
10.884056,10.065105,1.081365,0.159609
10.995634,10.094972,1.089219,0.160261
11.002228,10.094972,1.089872,0.160912
11.140171,10.094972,1.103537,0.161564
11.214547,10.154706,1.104369,0.162215
11.223227,10.154706,1.105224,0.162866
11.32741,10.154706,1.115484,0.163518
11.331587,10.154706,1.115895,0.164169
11.433825,10.333906,1.106438,0.164821
11.458465,10.333906,1.108822,0.165472
11.484695,10.423507,1.101807,0.166124
11.508579,10.423507,1.104099,0.166775
11.561607,10.542974,1.096617,0.167427
11.589421,10.542974,1.099255,0.168078
11.629059,10.632574,1.09372,0.16873
11.646515,10.632574,1.095362,0.169381
11.66187,10.752041,1.084619,0.170033
11.668741,10.752041,1.085258,0.170684
11.722263,10.811775,1.084213,0.171336
11.829367,10.811775,1.094119,0.171987
11.884394,10.901375,1.090174,0.172638
11.905637,10.901375,1.092123,0.17329
12.043576,10.901375,1.104776,0.173941
12.084139,10.901375,1.108497,0.174593
12.097487,11.020842,1.097692,0.175244
12.111507,11.020842,1.098964,0.175896
12.159203,11.050709,1.10031,0.176547
12.172403,11.050709,1.101504,0.177199
12.19386,11.050709,1.103446,0.17785
12.31807,11.050709,1.114686,0.178502
12.396944,11.14031,1.112801,0.179153
12.399828,11.14031,1.11306,0.179805
12.50245,11.259777,1.110364,0.180456
12.550117,11.259777,1.114597,0.181107
12.618646,11.259777,1.120684,0.181759
12.650779,11.259777,1.123537,0.18241
12.653308,11.528578,1.09756,0.183062
12.694121,11.528578,1.1011,0.183713
12.753959,11.588311,1.100588,0.184365
12.825988,11.588311,1.106804,0.185016
12.923925,11.618178,1.112388,0.185668
13.004234,11.618178,1.119301,0.186319
13.011071,11.707778,1.111318,0.186971
13.079758,11.767512,1.111514,0.187622
13.084035,11.767512,1.111878,0.188274
13.09097,11.857112,1.104061,0.188925
13.091413,11.857112,1.104098,0.189577
13.207719,11.946713,1.105553,0.190228
13.221428,11.946713,1.1067,0.190879
13.272582,11.976579,1.108211,0.191531
13.335884,11.976579,1.113497,0.192182
13.366559,12.06618,1.107771,0.192834
13.3859,12.06618,1.109373,0.193485
13.429989,12.096047,1.110279,0.194137
13.46455,12.096047,1.113136,0.194788
13.475928,12.215514,1.103181,0.19544
13.535358,12.215514,1.108047,0.196091
13.578925,12.24538,1.108902,0.196743
13.636486,12.24538,1.113602,0.197394
13.651337,12.24538,1.114815,0.198046
13.804398,12.24538,1.127315,0.198697
13.910749,12.424581,1.119615,0.199349
13.912585,12.424581,1.119763,0.2
13.961257,12.573915,1.110335,0.200651
14.065928,12.573915,1.118659,0.201303
14.0727,12.663515,1.111279,0.201954
14.090613,12.663515,1.112694,0.202606
14.135271,12.693382,1.113594,0.203257
14.268558,12.693382,1.124094,0.203909
14.323111,12.693382,1.128392,0.20456
14.327866,12.693382,1.128767,0.205212
14.412023,12.693382,1.135397,0.205863
14.422874,12.693382,1.136251,0.206515
14.424557,12.932316,1.115388,0.207166
14.431644,12.932316,1.115937,0.207818
14.557234,13.021917,1.117903,0.208469
14.55831,13.021917,1.117985,0.209121
14.608382,13.201117,1.106602,0.209772
14.623636,13.201117,1.107757,0.210423
14.660923,13.201117,1.110582,0.211075
14.692926,13.201117,1.113006,0.211726
14.705112,13.290718,1.10642,0.212378
14.815826,13.290718,1.11475,0.213029
14.849325,13.290718,1.11727,0.213681
14.877619,13.290718,1.119399,0.214332
14.904129,13.410185,1.111404,0.214984
14.904808,13.410185,1.111454,0.215635
15.049988,13.440052,1.119786,0.216287
15.164615,13.440052,1.128315,0.216938
15.192164,13.440052,1.130365,0.21759
15.294024,13.499785,1.132909,0.218241
15.337016,13.499785,1.136093,0.218893
15.358689,13.649119,1.125251,0.219544
15.380757,13.649119,1.126868,0.220195
15.415723,13.678986,1.126964,0.220847
15.444841,13.678986,1.129093,0.221498
15.529174,13.768586,1.12787,0.22215
15.531991,13.768586,1.128074,0.222801
15.565705,13.858187,1.123214,0.223453
15.626546,13.858187,1.127604,0.224104
15.643528,13.91792,1.123985,0.224756
15.856529,13.91792,1.139289,0.225407
15.93476,13.977654,1.140017,0.226059
15.937385,13.977654,1.140205,0.22671
15.950384,14.246455,1.119604,0.227362
15.983296,14.246455,1.121914,0.228013
16.012641,14.365922,1.114627,0.228664
16.013175,14.365922,1.114664,0.229316
16.136171,14.365922,1.123226,0.229967
16.143424,14.365922,1.12373,0.230619
16.195974,14.395789,1.125049,0.23127
16.199143,14.395789,1.12527,0.231922
16.269294,14.485389,1.123152,0.232573
16.336786,14.485389,1.127811,0.233225
16.351394,14.485389,1.12882,0.233876
16.404985,14.485389,1.132519,0.234528
16.441076,14.574989,1.128033,0.235179
16.448954,14.574989,1.128574,0.235831
16.453779,14.634723,1.124297,0.236482
16.473096,14.634723,1.125617,0.237134
16.616097,14.724323,1.128479,0.237785
16.652683,14.724323,1.130964,0.238436
16.748874,14.724323,1.137497,0.239088
16.77114,14.724323,1.139009,0.239739
16.902781,14.933391,1.131878,0.240391
16.941732,14.933391,1.134487,0.241042
16.969743,14.933391,1.136362,0.241694
16.973637,14.933391,1.136623,0.242345
17.048448,15.082725,1.130329,0.242997
17.1518,15.082725,1.137182,0.243648
17.165613,15.082725,1.138098,0.2443
17.17432,15.082725,1.138675,0.244951
17.256379,15.202192,1.135124,0.245603
17.407492,15.202192,1.145065,0.246254
17.460376,15.291792,1.141814,0.246906
17.51619,15.351526,1.141006,0.247557
17.550393,15.351526,1.143234,0.248208
17.560988,15.530726,1.130726,0.24886
17.566503,15.530726,1.131081,0.249511
17.638844,15.530726,1.135739,0.250163
17.677697,15.530726,1.13824,0.250814
17.705878,15.560593,1.137866,0.251466
17.730545,15.560593,1.139452,0.252117
17.733578,15.59046,1.137463,0.252769
17.760225,15.59046,1.139173,0.25342
17.791453,15.829394,1.12395,0.254072
17.855696,15.829394,1.128009,0.254723
17.903731,15.829394,1.131043,0.255375
17.924302,15.829394,1.132343,0.256026
17.925144,15.918995,1.126022,0.256678
18.090226,15.918995,1.136392,0.257329
18.09077,15.918995,1.136427,0.25798
18.144252,15.918995,1.139786,0.258632
18.24045,16.068329,1.13518,0.259283
18.320824,16.068329,1.140182,0.259935
18.325237,16.157929,1.134133,0.260586
18.384739,16.157929,1.137815,0.261238
18.447854,16.247529,1.135425,0.261889
18.506673,16.247529,1.139045,0.262541
18.571561,16.277396,1.140942,0.263192
18.669168,16.277396,1.146938,0.263844
18.679819,16.277396,1.147593,0.264495
18.693546,16.277396,1.148436,0.265147
18.715376,16.366996,1.143483,0.265798
18.748843,16.366996,1.145527,0.26645
18.829023,16.396863,1.148331,0.267101
18.85452,16.396863,1.149886,0.267752
18.936854,16.546197,1.144484,0.268404
18.943182,16.546197,1.144866,0.269055
18.967228,16.635797,1.140145,0.269707
19.031921,16.635797,1.144034,0.270358
19.124062,16.785131,1.139345,0.27101
19.180742,16.785131,1.142722,0.271661
19.186237,16.874732,1.13698,0.272313
19.254249,16.874732,1.141011,0.272964
19.258043,16.874732,1.141236,0.273616
19.269214,16.874732,1.141897,0.274267
19.292024,16.994199,1.135212,0.274919
19.30981,16.994199,1.136259,0.27557
19.359567,17.233133,1.123392,0.276221
19.405882,17.233133,1.12608,0.276873
19.440741,17.263,1.126151,0.277524
19.495492,17.263,1.129322,0.278176
19.540458,17.263,1.131927,0.278827
19.554338,17.322733,1.128825,0.279479
19.616475,17.322733,1.132412,0.28013
19.634304,17.322733,1.133441,0.280782
19.654125,17.322733,1.134586,0.281433
19.779523,17.4422,1.134004,0.282085
19.798048,17.4422,1.135066,0.282736
19.802901,17.472067,1.133403,0.283388
19.854573,17.472067,1.136361,0.284039
19.878016,17.472067,1.137703,0.284691
19.936813,17.472067,1.141068,0.285342
19.936955,17.501934,1.139129,0.285993
20.010694,17.501934,1.143342,0.286645
20.029981,17.681135,1.132845,0.287296
20.185921,17.681135,1.141664,0.287948
20.256342,17.711001,1.143715,0.288599
20.306362,17.711001,1.146539,0.289251
20.355923,17.800602,1.143553,0.289902
20.38772,17.800602,1.145339,0.290554
20.408879,17.949936,1.136989,0.291205
20.481208,17.949936,1.141018,0.291857
20.517391,18.069403,1.135477,0.292508
20.585161,18.069403,1.139228,0.29316
20.587487,18.218737,1.130017,0.293811
20.608048,18.218737,1.131146,0.294463
20.69664,18.218737,1.136008,0.295114
20.799556,18.218737,1.141657,0.295765
20.808791,18.27847,1.138432,0.296417
20.850164,18.27847,1.140695,0.297068
20.882756,18.308337,1.140615,0.29772
21.056559,18.308337,1.150108,0.298371
21.065708,18.427804,1.143148,0.299023
21.070261,18.427804,1.143395,0.299674
21.138928,18.666738,1.132438,0.300326
21.147287,18.666738,1.132886,0.300977
21.152912,18.666738,1.133187,0.301629
21.215359,18.666738,1.136533,0.30228
21.227411,18.696605,1.135362,0.302932
21.286249,18.696605,1.138509,0.303583
21.4328,18.756339,1.142696,0.304235
21.439246,18.756339,1.14304,0.304886
21.475505,18.786206,1.143153,0.305537
21.559112,18.786206,1.147603,0.306189
21.595563,18.786206,1.149544,0.30684
21.610468,18.786206,1.150337,0.307492
21.667553,18.93554,1.14428,0.308143
21.687745,18.93554,1.145346,0.308795
21.740709,19.02514,1.142736,0.309446
21.781051,19.02514,1.144856,0.310098
21.871029,19.11474,1.144197,0.310749
21.877931,19.11474,1.144558,0.311401
22.050427,19.144607,1.151783,0.312052
22.126666,19.144607,1.155765,0.312704
22.153637,19.353674,1.144673,0.313355
22.284071,19.413408,1.14787,0.314007
22.315368,19.413408,1.149482,0.314658
22.335414,19.413408,1.150515,0.315309
22.411853,19.413408,1.154452,0.315961
22.422864,19.413408,1.155019,0.316612
22.451678,19.413408,1.156504,0.317264
22.484267,19.503008,1.152861,0.317915
22.534952,19.503008,1.15546,0.318567
22.561138,19.592609,1.151513,0.319218
22.624779,19.592609,1.154761,0.31987
22.768238,19.622476,1.160314,0.320521
22.822295,19.622476,1.163069,0.321173
22.88033,19.741943,1.158971,0.321824
22.982545,19.741943,1.164148,0.322476
22.988758,19.891277,1.155721,0.323127
23.081369,19.891277,1.160376,0.323779
23.115504,20.100344,1.150005,0.32443
23.143091,20.100344,1.151378,0.325081
23.156854,20.130211,1.150353,0.325733
23.236609,20.130211,1.154315,0.326384
23.341947,20.189944,1.156117,0.327036
23.375489,20.189944,1.157779,0.327687
23.419239,20.219811,1.158232,0.328339
23.464315,20.219811,1.160462,0.32899
23.548414,20.309411,1.159483,0.329642
23.558245,20.309411,1.159967,0.330293
23.559616,20.309411,1.160034,0.330945
23.653446,20.309411,1.164654,0.331596
23.668803,20.458745,1.156904,0.332248
23.735994,20.458745,1.160188,0.332899
23.747668,20.458745,1.160759,0.33355
23.76178,20.458745,1.161449,0.334202
23.831861,20.578213,1.158111,0.334853
23.83548,20.578213,1.158287,0.335505
23.994842,20.578213,1.166031,0.336156
24.069835,20.578213,1.169676,0.336808
24.07556,20.667813,1.164882,0.337459
24.179828,20.667813,1.169927,0.338111
24.216437,20.817147,1.163293,0.338762
24.253306,20.817147,1.165064,0.339414
24.269295,20.817147,1.165832,0.340065
24.34005,20.817147,1.169231,0.340717
24.390836,20.847014,1.169992,0.341368
24.426893,20.847014,1.171721,0.34202
24.51639,20.936614,1.170982,0.342671
24.549129,20.936614,1.172545,0.343322
24.618794,21.085948,1.167545,0.343974
24.694978,21.085948,1.171158,0.344625
24.779894,21.175548,1.170213,0.345277
24.871186,21.175548,1.174524,0.345928
24.985853,21.265148,1.174967,0.34658
25.002845,21.265148,1.175766,0.347231
25.00649,21.504083,1.162872,0.347883
25.010716,21.504083,1.163068,0.348534
25.079675,21.563816,1.163044,0.349186
25.128387,21.62355,1.162084,0.349837
25.147235,21.62355,1.162956,0.350489
25.150387,21.653417,1.161497,0.35114
25.197936,21.653417,1.163693,0.351792
25.291824,21.653417,1.168029,0.352443
25.363678,21.653417,1.171348,0.353094
25.417422,21.653417,1.17383,0.353746
25.498183,21.653417,1.177559,0.354397
25.499847,21.802751,1.16957,0.355049
25.543572,21.802751,1.171576,0.3557
25.548621,21.802751,1.171807,0.356352
25.595257,21.802751,1.173946,0.357003
25.642264,21.892351,1.171289,0.357655
25.735974,21.892351,1.175569,0.358306
25.744884,22.041685,1.168009,0.358958
25.880401,22.041685,1.174157,0.359609
25.909843,22.101418,1.172316,0.360261
26.113513,22.101418,1.181531,0.360912
26.153442,22.101418,1.183338,0.361564
26.154589,22.101418,1.18339,0.362215
26.257238,22.250752,1.180061,0.362866
26.272892,22.250752,1.180764,0.363518
26.394636,22.250752,1.186236,0.364169
26.458055,22.250752,1.189086,0.364821
26.47969,22.280619,1.188463,0.365472
26.564933,22.280619,1.192289,0.366124
26.61266,22.519553,1.181758,0.366775
26.640972,22.519553,1.183015,0.367427
26.686219,22.519553,1.185024,0.368078
26.823624,22.519553,1.191126,0.36873
26.828101,22.609154,1.186603,0.369381
26.865268,22.609154,1.188247,0.370033
27.090958,22.728621,1.191931,0.370684
27.114654,22.728621,1.192974,0.371336
27.130938,22.848088,1.187449,0.371987
27.142218,22.848088,1.187943,0.372638
27.22508,22.848088,1.191569,0.37329
27.226694,22.848088,1.19164,0.373941
27.27886,22.967555,1.187713,0.374593
27.410177,22.967555,1.19343,0.375244
27.439296,23.057155,1.190056,0.375896
27.535986,23.057155,1.194249,0.376547
27.539127,23.087022,1.19284,0.377199
27.646777,23.087022,1.197503,0.37785
27.670436,23.176623,1.193894,0.378502
27.701798,23.176623,1.195247,0.379153
27.712593,23.236356,1.192639,0.379805
27.809563,23.236356,1.196813,0.380456
27.946485,23.445424,1.19198,0.381107
27.958968,23.445424,1.192513,0.381759
28.003609,23.445424,1.194417,0.38241
28.10312,23.445424,1.198661,0.383062
28.169276,23.535024,1.196909,0.383713
28.191158,23.535024,1.197839,0.384365
28.278288,23.684358,1.193965,0.385016
28.293522,23.684358,1.194608,0.385668
28.30941,23.684358,1.195279,0.386319
28.426973,23.684358,1.200243,0.386971
28.541698,23.714225,1.203569,0.387622
28.597172,23.714225,1.205908,0.388274
28.7466,23.803825,1.207646,0.388925
28.827175,23.803825,1.211031,0.389577
28.830234,23.893425,1.206618,0.390228
28.849896,23.893425,1.207441,0.390879
28.998811,23.893425,1.213673,0.391531
29.145461,23.923292,1.218288,0.392182
29.277323,23.923292,1.2238,0.392834
29.301169,23.953159,1.223269,0.393485
29.322571,23.953159,1.224163,0.394137
29.341296,24.13236,1.215849,0.394788
29.355872,24.13236,1.216453,0.39544
29.369999,24.162226,1.215534,0.396091
29.423979,24.162226,1.217768,0.396743
29.429108,24.192093,1.216476,0.397394
29.516579,24.192093,1.220092,0.398046
29.557222,24.431027,1.209823,0.398697
29.702816,24.431027,1.215783,0.399349
29.740913,24.490761,1.214373,0.4
29.806374,24.490761,1.217046,0.400651
29.812653,24.490761,1.217302,0.401303
29.876101,24.490761,1.219893,0.401954
29.935615,24.520628,1.220834,0.402606
29.94771,24.520628,1.221327,0.403257
30.011871,24.759562,1.212133,0.403909
30.024867,24.759562,1.212657,0.40456
30.030664,24.849162,1.208518,0.405212
30.232515,24.849162,1.216641,0.405863
30.310008,24.879029,1.218295,0.406515
30.384335,24.879029,1.221283,0.407166
30.419522,25.117963,1.211066,0.407818
30.460908,25.117963,1.212714,0.408469
30.544614,25.14783,1.214602,0.409121
30.556571,25.14783,1.215078,0.409772
30.573712,25.23743,1.211443,0.410423
30.622021,25.23743,1.213357,0.411075
30.763785,25.23743,1.218975,0.411726
30.766172,25.23743,1.219069,0.412378
30.835184,25.23743,1.221804,0.413029
30.926734,25.23743,1.225431,0.413681
31.048737,25.327031,1.225913,0.414332
31.051611,25.327031,1.226026,0.414984
31.106175,25.386764,1.225291,0.415635
31.159178,25.386764,1.227379,0.416287
31.214422,25.386764,1.229555,0.416938
31.264558,25.386764,1.23153,0.41759
31.405854,25.386764,1.237096,0.418241
31.441163,25.386764,1.238486,0.418893
31.605682,25.476365,1.240588,0.419544
31.654816,25.476365,1.242517,0.420195
31.703598,25.595832,1.238623,0.420847
31.709301,25.595832,1.238846,0.421498
31.730793,25.834766,1.228221,0.42215
31.791483,25.834766,1.23057,0.422801
31.796062,25.834766,1.230747,0.423453
31.877684,25.834766,1.233906,0.424104
32.050935,25.864633,1.23918,0.424756
32.103108,25.864633,1.241197,0.425407
32.149506,26.043834,1.234438,0.426059
32.239673,26.043834,1.2379,0.42671
32.242446,26.0737,1.236589,0.427362
32.288671,26.0737,1.238362,0.428013
32.307685,26.193167,1.233439,0.428664
32.329397,26.193167,1.234268,0.429316
32.388442,26.312635,1.230908,0.429967
32.537726,26.312635,1.236582,0.430619
32.575259,26.342501,1.236605,0.43127
32.598761,26.402235,1.234697,0.431922
32.833816,26.402235,1.2436,0.432573
32.874026,26.402235,1.245123,0.433225
32.91141,26.402235,1.246539,0.433876
32.919466,26.581436,1.238438,0.434528
33.074285,26.581436,1.244263,0.435179
33.166605,26.581436,1.247736,0.435831
33.189426,26.581436,1.248594,0.436482
33.226241,26.82037,1.238844,0.437134
33.365606,26.82037,1.24404,0.437785
33.39832,26.880103,1.242492,0.438436
33.453035,26.880103,1.244528,0.439088
33.469079,26.90997,1.243743,0.439739
33.60969,26.90997,1.248968,0.440391
33.635206,26.90997,1.249916,0.441042
33.703779,26.90997,1.252464,0.441694
33.779998,26.999571,1.251131,0.442345
33.935133,26.999571,1.256877,0.442997
34.037877,27.029437,1.259289,0.443648
34.075445,27.029437,1.260679,0.4443
34.142969,27.029437,1.263177,0.444951
34.168518,27.029437,1.264122,0.445603
34.243243,27.148904,1.261312,0.446254
34.264219,27.148904,1.262085,0.446906
34.277045,27.298238,1.25565,0.447557
34.277174,27.298238,1.255655,0.448208
34.439085,27.357972,1.258832,0.44886
34.453711,27.357972,1.259366,0.449511
34.521615,27.537173,1.253637,0.450163
34.599202,27.537173,1.256454,0.450814
34.788236,27.626773,1.259222,0.451466
34.795965,27.626773,1.259502,0.452117
34.79985,27.626773,1.259642,0.452769
34.913086,27.626773,1.263741,0.45342
34.950817,27.626773,1.265107,0.454072
34.964931,27.626773,1.265618,0.454723
35.25862,27.716373,1.272122,0.455375
35.360718,27.716373,1.275806,0.456026
35.386391,27.74624,1.275358,0.456678
35.436581,27.74624,1.277167,0.457329
35.457401,27.83584,1.273804,0.45798
35.637861,27.83584,1.280287,0.458632
35.673911,27.955308,1.276105,0.459283
35.692993,27.955308,1.276788,0.459935
35.716715,27.985174,1.276273,0.460586
35.770549,27.985174,1.278196,0.461238
35.895559,28.104641,1.277211,0.461889
35.954291,28.104641,1.279301,0.462541
36.064915,28.343576,1.272419,0.463192
36.130142,28.343576,1.274721,0.463844
36.280811,28.343576,1.280036,0.464495
36.357053,28.343576,1.282726,0.465147
36.454206,28.463043,1.280756,0.465798
36.523576,28.463043,1.283193,0.46645
36.552384,28.49291,1.282859,0.467101
36.586213,28.49291,1.284046,0.467752
36.641486,28.731844,1.275292,0.468404
36.759525,28.731844,1.2794,0.469055
36.819656,28.731844,1.281493,0.469707
36.880538,28.731844,1.283612,0.470358
36.880871,28.791577,1.28096,0.47101
36.921919,28.791577,1.282386,0.471661
36.923067,28.821444,1.281097,0.472313
37.007453,28.821444,1.284025,0.472964
37.06363,28.821444,1.285974,0.473616
37.130131,28.821444,1.288281,0.474267
37.204249,28.911045,1.286852,0.474919
37.395689,28.970778,1.290807,0.47557
37.398503,28.970778,1.290904,0.476221
37.40759,28.970778,1.291218,0.476873
37.412561,28.970778,1.29139,0.477524
37.434839,29.149979,1.284215,0.478176
37.513053,29.149979,1.286898,0.478827
37.524298,29.179846,1.285966,0.479479
37.614645,29.179846,1.289063,0.48013
37.708201,29.269446,1.288313,0.480782
37.781239,29.269446,1.290808,0.481433
37.931185,29.299313,1.29461,0.482085
37.983335,29.299313,1.29639,0.482736
38.057946,29.41878,1.293662,0.483388
38.153922,29.41878,1.296924,0.484039
38.239693,29.41878,1.29984,0.484691
38.253361,29.41878,1.300304,0.485342
38.318214,29.448647,1.301188,0.485993
38.357794,29.448647,1.302532,0.486645
38.503426,29.448647,1.307477,0.487296
38.529137,29.448647,1.30835,0.487948
38.582451,29.777181,1.295705,0.488599
38.71936,29.777181,1.300303,0.489251
38.743591,29.866782,1.297213,0.489902
38.81889,29.866782,1.299735,0.490554
38.891357,29.866782,1.302161,0.491205
38.946336,29.866782,1.304002,0.491857
39.012567,30.135583,1.294568,0.492508
39.212098,30.135583,1.301189,0.49316
39.256647,30.165449,1.301378,0.493811
39.289073,30.165449,1.302453,0.494463
39.34189,30.165449,1.304204,0.495114
39.537878,30.165449,1.310701,0.495765
39.548769,30.25505,1.307179,0.496417
39.5958,30.25505,1.308734,0.497068
39.60058,30.374517,1.303744,0.49772
39.673004,30.374517,1.306128,0.498371
39.673757,30.404384,1.30487,0.499023
39.715133,30.404384,1.306231,0.499674
39.830592,30.493984,1.306179,0.500326
39.97281,30.493984,1.310843,0.500977
40.068195,30.613451,1.308843,0.501629
40.113085,30.613451,1.310309,0.50228
40.139797,30.613451,1.311182,0.502932
40.139901,30.613451,1.311185,0.503583
40.25856,30.613451,1.315061,0.504235
40.345804,30.613451,1.317911,0.504886
40.405593,30.703051,1.316012,0.505537
40.460957,30.703051,1.317815,0.506189
40.60985,30.852385,1.316263,0.50684
40.740556,30.852385,1.320499,0.507492
40.758475,30.971853,1.315984,0.508143
40.762221,30.971853,1.316105,0.508795
40.871055,30.971853,1.319619,0.509446
41.046236,30.971853,1.325275,0.510098
41.059103,31.061453,1.321867,0.510749
41.092413,31.061453,1.322939,0.511401
41.139245,31.061453,1.324447,0.512052
41.262788,31.061453,1.328424,0.512704
41.320994,31.121186,1.327745,0.513355
41.357283,31.121186,1.328911,0.514007
41.57634,31.18092,1.33339,0.514658
41.64829,31.18092,1.335698,0.515309
41.771882,31.330254,1.333276,0.515961
41.795372,31.330254,1.334026,0.516612
41.82085,31.449721,1.329769,0.517264
41.965216,31.449721,1.334359,0.517915
42.012066,31.599055,1.329536,0.518567
42.059064,31.658788,1.328511,0.519218
42.092641,31.658788,1.329572,0.51987
42.298006,31.658788,1.336059,0.520521
42.326668,31.658788,1.336964,0.521173
42.405336,31.688655,1.338187,0.521824
42.462808,31.688655,1.34,0.522476
42.475205,31.837989,1.334104,0.523127
42.643147,31.837989,1.339379,0.523779
42.714119,31.837989,1.341609,0.52443
42.782407,31.837989,1.343753,0.525081
42.849939,31.92759,1.342098,0.525733
42.947585,31.92759,1.345156,0.526384
42.960237,32.047057,1.340536,0.527036
43.016006,32.047057,1.342276,0.527687
43.054424,32.047057,1.343475,0.528339
43.122606,32.047057,1.345603,0.52899
43.246582,32.136657,1.345709,0.529642
43.291138,32.136657,1.347095,0.530293
43.396654,32.315858,1.34289,0.530945
43.448699,32.315858,1.344501,0.531596
43.534753,32.495058,1.339735,0.532248
43.619711,32.495058,1.342349,0.532899
43.815546,32.554792,1.345902,0.53355
43.830526,32.554792,1.346362,0.534202
43.901518,32.554792,1.348542,0.534853
43.975106,32.554792,1.350803,0.535505
44.060878,32.644392,1.349723,0.536156
44.081438,32.644392,1.350353,0.536808
44.09008,32.733993,1.34692,0.537459
44.418784,32.733993,1.356962,0.538111
44.47092,32.763859,1.357316,0.538762
44.499212,32.763859,1.35818,0.539414
44.608319,32.793726,1.36027,0.540065
44.854902,32.793726,1.367789,0.540717
44.890938,33.002794,1.360216,0.541368
44.910313,33.002794,1.360803,0.54202
44.94928,33.002794,1.361984,0.542671
45.099413,33.002794,1.366533,0.543322
45.123409,33.002794,1.36726,0.543974
45.179009,33.002794,1.368945,0.544625
45.243906,33.002794,1.370911,0.545277
45.26363,33.002794,1.371509,0.545928
45.302461,33.092394,1.368969,0.54658
45.38916,33.092394,1.371589,0.547231
45.404056,33.122261,1.370802,0.547883
45.441121,33.122261,1.371921,0.548534
45.569449,33.271595,1.36962,0.549186
45.629071,33.271595,1.371412,0.549837
45.737084,33.361195,1.370967,0.550489
45.755268,33.361195,1.371512,0.55114
45.778924,33.570263,1.363675,0.551792
45.826489,33.570263,1.365092,0.552443
45.869782,33.600129,1.365167,0.553094
45.937159,33.600129,1.367172,0.553746
45.938166,33.600129,1.367202,0.554397
46.094916,33.600129,1.371867,0.555049
46.13531,33.719596,1.368205,0.5557
46.264587,33.719596,1.372039,0.556352
46.291193,33.749463,1.371613,0.557003
46.430008,33.749463,1.375726,0.557655
46.482858,33.749463,1.377292,0.558306
46.503648,33.749463,1.377908,0.558958
46.647171,33.988397,1.372444,0.559609
46.784812,33.988397,1.376494,0.560261
46.814068,34.197465,1.368934,0.560912
46.853201,34.197465,1.370078,0.561564
46.860903,34.197465,1.370303,0.562215
46.940406,34.197465,1.372628,0.562866
47.099011,34.406532,1.368897,0.563518
47.124874,34.436399,1.368461,0.564169
47.3145,34.436399,1.373968,0.564821
47.335716,34.466266,1.373393,0.565472
47.366597,34.466266,1.374289,0.566124
47.638687,34.526,1.379792,0.566775
47.660522,34.526,1.380424,0.567427
47.818458,34.555866,1.383801,0.568078
47.820045,34.555866,1.383847,0.56873
47.912532,34.555866,1.386524,0.569381
47.94294,34.555866,1.387404,0.570033
48.055945,34.645467,1.387077,0.570684
48.134138,34.645467,1.389334,0.571336
48.187921,34.645467,1.390887,0.571987
48.307725,34.645467,1.394345,0.572638
48.346434,34.794801,1.389473,0.57329
48.410113,34.794801,1.391303,0.573941
48.417676,34.794801,1.39152,0.574593
48.630836,34.794801,1.397647,0.575244
48.682754,34.884401,1.395545,0.575896
48.707253,34.884401,1.396247,0.576547
48.807704,34.944134,1.396735,0.577199
48.905821,34.944134,1.399543,0.57785
48.912992,34.944134,1.399748,0.578502
48.991803,34.944134,1.402004,0.579153
49.140783,35.003868,1.403867,0.579805
49.200513,35.003868,1.405574,0.580456
49.251331,35.272669,1.396303,0.581107
49.318366,35.272669,1.398203,0.581759
49.354201,35.362269,1.395674,0.58241
49.442978,35.362269,1.398185,0.583062
49.497319,35.422003,1.397361,0.583713
49.63049,35.422003,1.40112,0.584365
49.728081,35.511603,1.400333,0.585016
49.82478,35.511603,1.403056,0.585668
50.024132,35.511603,1.40867,0.586319
50.02584,35.511603,1.408718,0.586971
50.118268,35.601204,1.407769,0.587622
50.129248,35.601204,1.408077,0.588274
50.254777,35.63107,1.41042,0.588925
50.304991,35.63107,1.411829,0.589577
50.337014,35.870005,1.403318,0.590228
50.417793,35.870005,1.40557,0.590879
50.560451,35.899871,1.408374,0.591531
50.754327,35.899871,1.413775,0.592182
50.815507,35.989472,1.411955,0.592834
50.862613,35.989472,1.413264,0.593485
50.968548,35.989472,1.416207,0.594137
50.979574,35.989472,1.416514,0.594788
51.172119,36.138806,1.415988,0.59544
51.290612,36.138806,1.419267,0.596091
51.384372,36.228406,1.418345,0.596743
51.435796,36.228406,1.419764,0.597394
51.507699,36.347873,1.417076,0.598046
51.525155,36.347873,1.417556,0.598697
51.550519,36.437474,1.414767,0.599349
51.620959,36.437474,1.4167,0.6
51.742499,36.437474,1.420035,0.600651
51.796025,36.437474,1.421504,0.601303
51.972544,36.556941,1.421687,0.601954
51.988369,36.556941,1.42212,0.602606
52.067251,36.586807,1.423115,0.603257
52.075397,36.586807,1.423338,0.603909
52.216604,36.616674,1.426034,0.60456
52.341852,36.616674,1.429454,0.605212
52.401364,36.706275,1.427586,0.605863
52.473135,36.706275,1.429541,0.606515
52.600295,36.825742,1.428357,0.607166
52.646327,36.825742,1.429607,0.607818
52.650932,36.855608,1.428573,0.608469
52.82077,36.855608,1.433181,0.609121
52.953334,36.945209,1.433294,0.609772
53.06109,36.945209,1.43621,0.610423
53.103577,37.064676,1.432727,0.611075
53.127356,37.064676,1.433369,0.611726
53.258428,37.064676,1.436905,0.612378
53.352313,37.064676,1.439438,0.613029
53.410411,37.30361,1.431776,0.613681
53.571522,37.30361,1.436095,0.614332
53.77016,37.333477,1.440267,0.614984
53.898807,37.333477,1.443712,0.615635
53.987748,37.333477,1.446095,0.616287
54.011847,37.333477,1.44674,0.616938
54.04563,37.333477,1.447645,0.61759
54.111418,37.393211,1.447092,0.618241
54.155131,37.393211,1.448261,0.618893
54.245046,37.512678,1.446046,0.619544
54.397437,37.512678,1.450108,0.620195
54.517576,37.572411,1.451,0.620847
54.535772,37.572411,1.451484,0.621498
54.543274,37.572411,1.451684,0.62215
54.672841,37.572411,1.455133,0.622801
54.688116,37.662012,1.452076,0.623453
54.690696,37.662012,1.452145,0.624104
54.742243,37.662012,1.453514,0.624756
54.761524,37.662012,1.454025,0.625407
54.808514,37.871079,1.447239,0.626059
54.835586,37.871079,1.447954,0.62671
54.888925,38.05028,1.442537,0.627362
55.070841,38.05028,1.447318,0.628013
55.144502,38.13988,1.445849,0.628664
55.186775,38.13988,1.446957,0.629316
55.38717,38.22948,1.448808,0.629967
55.549548,38.22948,1.453055,0.630619
55.595954,38.289214,1.452,0.63127
55.670758,38.289214,1.453954,0.631922
55.744677,38.378814,1.452486,0.632573
55.824161,38.378814,1.454557,0.633225
55.912521,38.378814,1.456859,0.633876
55.930539,38.378814,1.457328,0.634528
55.99041,38.498281,1.454361,0.635179
56.035309,38.498281,1.455528,0.635831
56.08184,38.737216,1.447751,0.636482
56.213783,38.737216,1.451157,0.637134
56.243527,38.826816,1.448574,0.637785
56.400938,38.826816,1.452628,0.638436
56.429308,38.826816,1.453359,0.639088
56.530877,38.826816,1.455975,0.639739
56.6275,38.826816,1.458464,0.640391
56.709173,38.826816,1.460567,0.641042
56.873587,38.856683,1.463676,0.641694
56.984519,38.856683,1.466531,0.642345
57.089916,38.97615,1.46474,0.642997
57.117183,38.97615,1.465439,0.643648
57.156824,38.97615,1.466456,0.6443
57.18386,38.97615,1.46715,0.644951
57.281478,39.006017,1.468529,0.645603
57.402952,39.006017,1.471644,0.646254
57.479855,39.185217,1.466876,0.646906
57.484911,39.185217,1.467005,0.647557
57.601013,39.215084,1.468848,0.648208
57.780228,39.215084,1.473418,0.64886
57.836754,39.215084,1.47486,0.649511
57.869185,39.215084,1.475687,0.650163
57.918556,39.244951,1.475822,0.650814
57.927381,39.244951,1.476047,0.651466
58.064489,39.454018,1.4717,0.652117
58.064988,39.454018,1.471713,0.652769
58.163408,39.483885,1.473092,0.65342
58.311993,39.483885,1.476855,0.654072
58.316282,39.573486,1.47362,0.654723
58.364178,39.573486,1.47483,0.655375
58.471449,39.573486,1.477541,0.656026
58.746726,39.573486,1.484497,0.656678
58.764838,39.573486,1.484955,0.657329
58.982557,39.573486,1.490456,0.65798
59.062023,39.782553,1.484621,0.658632
59.096628,39.782553,1.485491,0.659283
59.125785,40.051354,1.476249,0.659935
59.267467,40.051354,1.479787,0.660586
59.28597,40.170821,1.475847,0.661238
59.400253,40.170821,1.478692,0.661889
59.477719,40.170821,1.48062,0.662541
59.524306,40.170821,1.48178,0.663192
59.562696,40.200688,1.481634,0.663844
59.729654,40.200688,1.485787,0.664495
59.885951,40.260422,1.487465,0.665147
59.928201,40.260422,1.488514,0.665798
60.080155,40.379889,1.487873,0.66645
60.147767,40.379889,1.489548,0.667101
60.355719,40.379889,1.494697,0.667752
60.382259,40.439622,1.493146,0.668404
60.573157,40.439622,1.497867,0.669055
60.588846,40.618823,1.491645,0.669707
60.682338,40.618823,1.493946,0.670358
60.88401,40.618823,1.498911,0.67101
60.979291,40.618823,1.501257,0.671661
60.989333,40.64869,1.500401,0.672313
61.001478,40.64869,1.5007,0.672964
61.114753,40.887624,1.494701,0.673616
61.204461,40.887624,1.496895,0.674267
61.255291,40.917491,1.497044,0.674919
61.26655,40.917491,1.497319,0.67557
61.347493,40.917491,1.499298,0.676221
61.414791,40.917491,1.500942,0.676873
61.515535,41.007091,1.500119,0.677524
61.581038,41.007091,1.501717,0.678176
61.60314,41.126558,1.497892,0.678827
61.723345,41.126558,1.500815,0.679479
61.778221,41.156425,1.501059,0.68013
62.040182,41.156425,1.507424,0.680782
62.070689,41.156425,1.508165,0.681433
62.237017,41.156425,1.512207,0.682085
62.320287,41.246025,1.51094,0.682736
62.365674,41.246025,1.512041,0.683388
62.372372,41.335626,1.508925,0.684039
62.530748,41.335626,1.512757,0.684691
62.593096,41.365493,1.513172,0.685342
62.599405,41.365493,1.513324,0.685993
62.81284,41.365493,1.518484,0.686645
62.974023,41.365493,1.522381,0.687296
63.138587,41.634294,1.516504,0.687948
63.169449,41.634294,1.517246,0.688599
63.217807,41.634294,1.518407,0.689251
63.254528,41.634294,1.519289,0.689902
63.260111,41.694027,1.517246,0.690554
63.335542,41.694027,1.519056,0.691205
63.571644,41.873228,1.518193,0.691857
63.581272,41.873228,1.518423,0.692508
63.617166,41.962828,1.516036,0.69316
63.689366,41.962828,1.517757,0.693811
63.71918,41.962828,1.518467,0.694463
63.839687,41.962828,1.521339,0.695114
63.858539,42.082295,1.517468,0.695765
63.999574,42.082295,1.520819,0.696417
64.029628,42.171896,1.518301,0.697068
64.031987,42.171896,1.518357,0.69772
64.070371,42.201762,1.518192,0.698371
64.157711,42.201762,1.520261,0.699023
64.312588,42.32123,1.519629,0.699674
64.391743,42.32123,1.5215,0.700326
64.43125,42.32123,1.522433,0.700977
64.596114,42.32123,1.526329,0.701629
64.65592,42.351096,1.526665,0.70228
64.695483,42.351096,1.527599,0.702932
64.812583,42.440697,1.527133,0.703583
64.819221,42.440697,1.527289,0.704235
64.907871,42.530297,1.526156,0.704886
64.919563,42.530297,1.526431,0.705537
65.024565,42.679631,1.52355,0.706189
65.20904,42.679631,1.527873,0.70684
65.255159,42.799098,1.524685,0.707492
65.263072,42.799098,1.52487,0.708143
65.328123,43.008166,1.51897,0.708795
65.489651,43.008166,1.522726,0.709446
65.520141,43.157499,1.518164,0.710098
65.686637,43.157499,1.522021,0.710749
65.714517,43.157499,1.522667,0.711401
65.758605,43.157499,1.523689,0.712052
65.853366,43.157499,1.525885,0.712704
66.066705,43.157499,1.530828,0.713355
66.084092,43.2471,1.528058,0.714007
66.255564,43.2471,1.532023,0.714658
66.313955,43.306833,1.531258,0.715309
66.36878,43.306833,1.532524,0.715961
66.499541,43.306833,1.535544,0.716612
66.556176,43.306833,1.536852,0.717264
66.649831,43.306833,1.539014,0.717915
66.789274,43.306833,1.542234,0.718567
66.870042,43.396434,1.540911,0.719218
66.959118,43.396434,1.542964,0.71987
66.960175,43.545768,1.537697,0.720521
66.961904,43.605501,1.53563,0.721173
67.088765,43.605501,1.538539,0.721824
67.248769,43.605501,1.542208,0.722476
67.34522,43.605501,1.54442,0.723127
67.361882,43.754835,1.53953,0.723779
67.391135,43.754835,1.540199,0.72443
67.439457,43.754835,1.541303,0.725081
67.548096,43.754835,1.543786,0.725733
67.657163,43.784702,1.545224,0.726384
67.784995,43.784702,1.548143,0.727036
67.875124,43.874302,1.547036,0.727687
67.932114,43.874302,1.548335,0.728339
68.033696,43.874302,1.55065,0.72899
68.039218,43.874302,1.550776,0.729642
68.298781,44.08337,1.549309,0.730293
68.39228,44.08337,1.55143,0.730945
68.469088,44.202837,1.548975,0.731596
68.471724,44.202837,1.549035,0.732248
68.744998,44.202837,1.555217,0.732899
68.775024,44.202837,1.555896,0.73355
68.887152,44.232704,1.557381,0.734202
68.928351,44.232704,1.558312,0.734853
68.928764,44.471638,1.549949,0.735505
69.070011,44.471638,1.553125,0.736156
69.083459,44.501505,1.552385,0.736808
69.170843,44.501505,1.554348,0.737459
69.392771,44.501505,1.559335,0.738111
69.444238,44.501505,1.560492,0.738762
69.468455,44.561238,1.558944,0.739414
69.593437,44.561238,1.561748,0.740065
69.656178,44.591105,1.562109,0.740717
69.664518,44.591105,1.562296,0.741368
69.702421,45.039107,1.547598,0.74202
69.787271,45.039107,1.549482,0.742671
69.85265,45.039107,1.550933,0.743322
70.023943,45.039107,1.554737,0.743974
70.074393,45.188441,1.550715,0.744625
70.090904,45.188441,1.55108,0.745277
70.135243,45.188441,1.552062,0.745928
70.141353,45.188441,1.552197,0.74658
70.23352,45.218307,1.55321,0.747231
70.242337,45.218307,1.553405,0.747883
70.539134,45.307908,1.556883,0.748534
70.583333,45.307908,1.557859,0.749186
70.58652,45.307908,1.557929,0.749837
70.624647,45.307908,1.558771,0.750489
70.958167,45.427375,1.562013,0.75114
71.057204,45.427375,1.564193,0.751792
71.121637,45.457242,1.564583,0.752443
71.148745,45.457242,1.56518,0.753094
71.160461,45.546842,1.562358,0.753746
71.164273,45.546842,1.562441,0.754397
71.202322,45.546842,1.563277,0.755049
71.286514,45.546842,1.565125,0.7557
71.500972,45.546842,1.569834,0.756352
71.544003,45.546842,1.570779,0.757003
71.703104,45.696176,1.569127,0.757655
71.734873,45.696176,1.569822,0.758306
71.780803,45.696176,1.570827,0.758958
71.81305,45.696176,1.571533,0.759609
71.909246,45.905243,1.566471,0.760261
71.95918,45.905243,1.567559,0.760912
71.988928,45.905243,1.568207,0.761564
72.035836,45.905243,1.569229,0.762215
72.048203,45.93511,1.568478,0.762866
72.16287,45.93511,1.570974,0.763518
72.232395,46.114311,1.566377,0.764169
72.35036,46.114311,1.568935,0.764821
72.441813,46.174044,1.568886,0.765472
72.466012,46.174044,1.56941,0.766124
72.488035,46.263645,1.566847,0.766775
72.540619,46.263645,1.567983,0.767427
72.673927,46.353245,1.567828,0.768078
72.698291,46.353245,1.568354,0.76873
72.806986,46.383112,1.569687,0.769381
72.845335,46.383112,1.570514,0.770033
72.94436,46.472712,1.569617,0.770684
73.053834,46.472712,1.571973,0.771336
73.14901,46.502579,1.57301,0.771987
73.159488,46.502579,1.573235,0.772638
73.245492,46.741513,1.567033,0.77329
73.383336,46.741513,1.569982,0.773941
73.44872,46.741513,1.571381,0.774593
73.533432,46.741513,1.573193,0.775244
73.549355,46.831114,1.570523,0.775896
73.553059,46.890847,1.568602,0.776547
73.599976,46.890847,1.569602,0.777199
73.668773,46.890847,1.571069,0.77785
73.888314,46.890847,1.575751,0.778502
73.88997,46.980447,1.572781,0.779153
73.915204,46.980447,1.573318,0.779805
73.926785,47.070048,1.57057,0.780456
74.136784,47.070048,1.575031,0.781107
74.145226,47.338849,1.566266,0.781759
74.27968,47.338849,1.569106,0.78241
74.366998,47.338849,1.570951,0.783062
74.455614,47.338849,1.572823,0.783713
74.496694,47.368716,1.572698,0.784365
74.544141,47.368716,1.5737,0.785016
74.595156,47.368716,1.574777,0.785668
74.718636,47.368716,1.577384,0.786319
74.740768,47.428449,1.575864,0.786971
74.840911,47.428449,1.577975,0.787622
74.965484,47.60765,1.574652,0.788274
74.973999,47.60765,1.574831,0.788925
74.979748,47.69725,1.571993,0.789577
75.209773,47.69725,1.576816,0.790228
75.265391,47.786851,1.575023,0.790879
75.342303,47.786851,1.576633,0.791531
75.36077,47.816717,1.576034,0.792182
75.375341,47.816717,1.576339,0.792834
75.467704,47.846584,1.577285,0.793485
75.549514,47.846584,1.578995,0.794137
75.574849,47.906318,1.577555,0.794788
75.609396,47.906318,1.578276,0.79544
75.715224,48.055652,1.575574,0.796091
75.725098,48.055652,1.575779,0.796743
75.791414,48.175119,1.573248,0.797394
75.870055,48.175119,1.57488,0.798046
75.900999,48.264719,1.572598,0.798697
75.902982,48.264719,1.572639,0.799349
75.939166,48.324453,1.571444,0.8
76.044538,48.324453,1.573624,0.800651
76.052344,48.384186,1.571843,0.801303
76.092269,48.384186,1.572668,0.801954
76.166794,48.414053,1.573237,0.802606
76.194225,48.414053,1.573804,0.803257
76.212264,48.53352,1.570302,0.803909
76.239893,48.53352,1.570871,0.80456
76.251751,48.53352,1.571115,0.805212
76.280109,48.53352,1.571699,0.805863
76.358144,48.53352,1.573307,0.806515
76.389958,48.53352,1.573963,0.807166
76.415112,48.53352,1.574481,0.807818
76.482422,48.53352,1.575868,0.808469
76.534358,48.652987,1.573066,0.809121
76.539702,48.652987,1.573176,0.809772
76.580721,48.862055,1.567284,0.810423
76.589362,48.862055,1.567461,0.811075
76.593623,48.891921,1.566591,0.811726
76.646377,48.891921,1.56767,0.812378
76.697408,48.981522,1.565844,0.813029
76.713775,48.981522,1.566178,0.813681
76.834102,48.981522,1.568634,0.814332
76.892661,48.981522,1.56983,0.814984
76.90829,49.041255,1.568237,0.815635
76.986521,49.041255,1.569832,0.816287
77.043965,49.250323,1.564334,0.816938
77.096575,49.250323,1.565402,0.81759
77.138596,49.250323,1.566256,0.818241
77.279142,49.250323,1.569109,0.818893
77.315933,49.489257,1.562277,0.819544
77.336734,49.489257,1.562697,0.820195
77.386139,49.519124,1.562753,0.820847
77.420649,49.519124,1.563449,0.821498
77.435004,49.698325,1.558101,0.82215
77.540541,49.698325,1.560224,0.822801
77.597051,49.728191,1.560424,0.823453
77.786622,49.728191,1.564236,0.824104
77.80538,49.728191,1.564613,0.824756
77.901857,49.728191,1.566553,0.825407
77.941341,49.758058,1.566406,0.826059
77.96219,49.758058,1.566825,0.82671
78.025504,49.847658,1.565279,0.827362
78.068767,49.847658,1.566147,0.828013
78.075255,50.20606,1.555096,0.828664
78.239236,50.20606,1.558362,0.829316
78.265481,50.235927,1.557958,0.829967
78.333841,50.235927,1.559319,0.830619
78.373937,50.235927,1.560117,0.83127
78.455021,50.29566,1.559877,0.831922
78.484113,50.29566,1.560455,0.832573
78.604764,50.325527,1.561926,0.833225
78.624743,50.325527,1.562323,0.833876
78.711668,50.325527,1.564051,0.834528
78.746762,50.325527,1.564748,0.835179
78.776935,50.474861,1.560716,0.835831
78.825121,50.474861,1.561671,0.836482
78.870502,50.474861,1.56257,0.837134
78.907866,50.474861,1.56331,0.837785
78.971447,50.474861,1.56457,0.838436
79.040608,50.474861,1.56594,0.839088
79.041197,50.564461,1.563177,0.839739
79.121886,50.564461,1.564773,0.840391
79.237687,50.654062,1.564291,0.841042
79.306882,50.654062,1.565657,0.841694
79.311602,50.683928,1.564827,0.842345
79.414795,50.683928,1.566863,0.842997
79.514371,50.773529,1.56606,0.843648
79.559824,50.773529,1.566955,0.8443
79.775109,50.773529,1.571195,0.844951
79.863496,50.773529,1.572936,0.845603
79.939081,50.773529,1.574424,0.846254
79.962824,50.773529,1.574892,0.846906
79.988894,50.952729,1.569865,0.847557
80.239903,50.952729,1.574791,0.848208
80.255527,51.04233,1.572333,0.84886
80.393606,51.04233,1.575038,0.849511
80.443424,51.191664,1.571416,0.850163
80.469414,51.191664,1.571924,0.850814
80.550391,51.281264,1.570757,0.851466
80.662353,51.281264,1.57294,0.852117
80.682587,51.281264,1.573335,0.852769
80.93482,51.281264,1.578253,0.85342
81.023493,51.400731,1.57631,0.854072
81.033074,51.400731,1.576497,0.854723
81.053906,51.669532,1.568698,0.855375
81.156188,51.669532,1.570678,0.856026
81.268584,51.669532,1.572853,0.856678
81.358202,51.669532,1.574588,0.857329
81.479335,51.729266,1.575111,0.85798
81.583686,51.729266,1.577128,0.858632
81.657122,51.759133,1.577637,0.859283
81.713684,51.759133,1.57873,0.859935
81.733884,51.8786,1.575484,0.860586
81.831123,51.8786,1.577358,0.861238
82.084424,51.998067,1.578605,0.861889
82.136455,51.998067,1.579606,0.862541
82.213104,52.087667,1.57836,0.863192
82.265532,52.087667,1.579367,0.863844
82.34064,52.117534,1.579903,0.864495
82.454745,52.117534,1.582092,0.865147
82.560409,52.117534,1.58412,0.865798
82.596007,52.117534,1.584803,0.86645
82.714914,52.147401,1.586175,0.867101
82.988034,52.147401,1.591413,0.867752
83.010191,52.356468,1.585481,0.868404
83.138987,52.356468,1.587941,0.869055
83.171939,52.386335,1.587665,0.869707
83.256282,52.386335,1.589275,0.870358
83.360237,52.625269,1.584034,0.87101
83.407439,52.625269,1.584931,0.871661
83.554206,52.71487,1.585022,0.872313
83.712522,52.71487,1.588025,0.872964
83.784842,52.71487,1.589397,0.873616
83.85548,52.71487,1.590737,0.874267
83.894034,52.80447,1.588768,0.874919
84.079454,52.80447,1.592279,0.87557
84.162243,52.80447,1.593847,0.876221
84.174856,52.80447,1.594086,0.876873
84.315308,52.834337,1.595843,0.877524
84.386109,52.834337,1.597183,0.878176
84.6109,52.834337,1.601438,0.878827
84.720139,52.834337,1.603505,0.879479
84.896807,52.953804,1.603224,0.88013
84.896991,52.953804,1.603227,0.880782
84.918101,53.073271,1.600016,0.881433
85.076989,53.073271,1.60301,0.882085
85.086284,53.162871,1.600483,0.882736
85.170057,53.162871,1.602059,0.883388
85.183316,53.162871,1.602308,0.884039
85.340174,53.162871,1.605259,0.884691
85.381783,53.192738,1.60514,0.885342
85.557994,53.192738,1.608453,0.885993
85.722697,53.192738,1.611549,0.886645
85.804619,53.192738,1.613089,0.887296
86.043012,53.431672,1.610337,0.887948
86.256938,53.431672,1.614341,0.888599
86.391055,53.64074,1.610549,0.889251
86.544782,53.64074,1.613415,0.889902
86.705479,53.760207,1.612819,0.890554
86.766192,53.760207,1.613948,0.891205
86.786841,53.760207,1.614332,0.891857
86.863539,53.790074,1.614862,0.892508
87.008149,53.790074,1.61755,0.89316
87.21114,53.81994,1.620424,0.893811
87.3837,53.81994,1.623631,0.894463
87.402053,53.81994,1.623972,0.895114
87.580002,53.81994,1.627278,0.895765
87.621375,53.909541,1.625341,0.896417
87.826331,53.909541,1.629143,0.897068
87.956737,53.999141,1.628854,0.89772
87.969273,53.999141,1.629087,0.898371
88.117238,54.058875,1.630024,0.899023
88.32577,54.058875,1.633881,0.899674
88.472581,54.058875,1.636597,0.900326
88.545941,54.058875,1.637954,0.900977
88.646998,54.148475,1.63711,0.901629
88.871409,54.148475,1.641254,0.90228
89.03012,54.297809,1.639663,0.902932
89.07522,54.297809,1.640494,0.903583
89.226757,54.506876,1.636982,0.904235
89.38103,54.506876,1.639812,0.904886
89.406316,54.506876,1.640276,0.905537
89.580358,54.506876,1.643469,0.906189
89.863724,54.506876,1.648668,0.90684
90.006286,54.506876,1.651283,0.907492
90.198255,54.596477,1.652089,0.908143
90.465013,54.596477,1.656975,0.908795
90.54687,54.715944,1.654853,0.909446
90.592078,54.715944,1.65568,0.910098
90.662464,55.074345,1.646183,0.910749
90.897714,55.074345,1.650455,0.911401
91.048184,55.104212,1.652291,0.912052
91.319999,55.104212,1.657224,0.912704
91.379487,55.104212,1.658303,0.913355
91.568376,55.104212,1.661731,0.914007
91.891645,55.253546,1.66309,0.914658
91.945181,55.253546,1.664059,0.915309
92.096129,55.253546,1.666791,0.915961
92.114444,55.253546,1.667123,0.916612
92.166004,55.253546,1.668056,0.917264
92.265848,55.253546,1.669863,0.917915
92.427921,55.343146,1.670088,0.918567
92.496061,55.343146,1.671319,0.919218
92.745042,55.343146,1.675818,0.91987
93.058735,55.343146,1.681486,0.920521
93.146495,55.432747,1.680351,0.921173
93.602754,55.432747,1.688582,0.921824
93.753042,55.49248,1.689473,0.922476
93.790399,55.49248,1.690146,0.923127
94.016455,55.582081,1.691489,0.923779
94.153483,55.582081,1.693954,0.92443
94.322886,55.671681,1.69427,0.925081
94.324549,55.671681,1.6943,0.925733
94.47531,55.701548,1.696098,0.926384
94.662241,55.701548,1.699454,0.927036
95.237348,55.701548,1.709779,0.927687
95.333831,55.701548,1.711511,0.928339
95.626681,55.910615,1.710349,0.92899
95.740827,55.910615,1.712391,0.929642
95.946267,55.940482,1.715149,0.930293
95.963262,55.940482,1.715453,0.930945
96.066486,55.970349,1.716382,0.931596
96.427893,55.970349,1.722839,0.932248
96.451308,56.059949,1.720503,0.932899
97.16874,56.059949,1.733301,0.93355
97.769169,56.209283,1.739378,0.934202
97.771575,56.209283,1.73942,0.934853
98.087992,56.298883,1.742272,0.935505
98.209818,56.298883,1.744436,0.936156
99.065369,56.298883,1.759633,0.936808
99.360711,56.298883,1.764879,0.937459
99.440717,56.298883,1.7663,0.938111
100.026896,56.298883,1.776712,0.938762
100.157369,56.298883,1.779029,0.939414
100.197538,56.298883,1.779743,0.940065
100.363419,56.41835,1.778914,0.940717
100.73873,56.41835,1.785567,0.941368
100.741393,56.687151,1.777147,0.94202
100.98904,56.687151,1.781516,0.942671
100.989324,56.687151,1.781521,0.943322
101.141266,56.687151,1.784201,0.943974
101.240211,56.776752,1.783128,0.944625
101.501289,56.776752,1.787726,0.945277
101.78052,56.926086,1.787942,0.945928
102.063964,56.926086,1.792921,0.94658
102.189794,56.985819,1.79325,0.947231
102.47735,56.985819,1.798296,0.947883
102.990239,57.135153,1.802572,0.948534
103.415403,57.135153,1.810014,0.949186
104.183237,57.374087,1.815859,0.949837
104.341321,57.374087,1.818614,0.950489
104.804463,57.374087,1.826686,0.95114
105.384273,57.374087,1.836792,0.951792
105.831007,57.403954,1.843619,0.952443
105.953436,57.463688,1.843833,0.953094
106.442361,57.463688,1.852341,0.953746
106.893544,57.463688,1.860193,0.954397
107.044164,57.463688,1.862814,0.955049
107.155175,57.583155,1.860877,0.9557
107.291577,57.583155,1.863246,0.956352
107.902946,57.642888,1.871921,0.957003
108.357325,57.642888,1.879804,0.957655
108.640318,57.642888,1.884713,0.958306
108.874414,57.642888,1.888774,0.958958
109.351005,57.732489,1.894098,0.959609
109.537982,57.732489,1.897337,0.960261
109.724456,57.851956,1.896642,0.960912
109.925662,57.851956,1.90012,0.961564
110.225383,57.851956,1.905301,0.962215
110.244908,57.851956,1.905638,0.962866
111.285726,57.941556,1.920655,0.963518
112.42558,57.941556,1.940327,0.964169
113.167611,57.941556,1.953134,0.964821
113.378991,57.941556,1.956782,0.965472
113.583628,58.09089,1.955274,0.966124
113.975201,58.09089,1.962015,0.966775
114.3283,58.09089,1.968093,0.967427
114.48158,58.09089,1.970732,0.968078
114.573025,58.210357,1.968258,0.96873
115.556703,58.210357,1.985157,0.969381
115.587132,58.299958,1.982628,0.970033
115.895832,58.299958,1.987923,0.970684
116.650241,58.359691,1.998815,0.971336
117.555014,58.359691,2.014319,0.971987
117.973025,58.538892,2.015293,0.972638
118.489714,58.538892,2.02412,0.97329
118.762411,58.568759,2.027743,0.973941
119.071728,58.568759,2.033025,0.974593
119.625137,58.568759,2.042473,0.975244
120.700611,58.568759,2.060836,0.975896
120.759112,58.598625,2.060784,0.976547
121.553915,58.598625,2.074348,0.977199
122.893229,58.83756,2.088687,0.97785
122.90013,58.83756,2.088804,0.978502
122.93843,58.83756,2.089455,0.979153
123.055287,58.83756,2.091441,0.979805
123.542707,58.897293,2.097596,0.980456
123.687936,58.897293,2.100061,0.981107
124.858924,58.897293,2.119943,0.981759
125.992285,58.897293,2.139186,0.98241
126.884195,58.92716,2.153238,0.983062
127.207701,58.92716,2.158728,0.983713
127.22059,59.285561,2.145895,0.984365
130.078953,59.285561,2.194108,0.985016
130.358175,59.285561,2.198818,0.985668
131.413387,59.285561,2.216617,0.986319
131.657585,59.405029,2.21627,0.986971
131.83327,59.405029,2.219227,0.987622
131.861696,59.405029,2.219706,0.988274
132.71802,59.405029,2.234121,0.988925
133.676336,59.524496,2.245737,0.989577
134.97382,59.524496,2.267534,0.990228
135.203235,59.554363,2.270249,0.990879
136.392066,59.554363,2.290211,0.991531
137.824707,59.643963,2.310791,0.992182
139.902171,59.643963,2.345622,0.992834
139.910751,59.733563,2.342247,0.993485
140.858337,59.733563,2.35811,0.994137
141.526578,59.733563,2.369297,0.994788
142.033207,59.733563,2.377779,0.99544
144.890219,59.882897,2.419559,0.996091
145.287693,59.882897,2.426197,0.996743
145.369539,59.882897,2.427564,0.997394
146.710127,59.882897,2.44995,0.998046
156.09413,60.002364,2.601466,0.998697
162.817997,60.002364,2.713526,0.999349
174.246094,60.241298,2.892469,1


==> Data/Biharmonic_eigenvalue/DPatch_p3_s1.csv <==
Num,An,Eff,n/N
0.059818,0.059734,1.001417,0
0.149571,0.149334,1.001588,0.000651
0.149814,0.149334,1.003217,0.001303
0.239266,0.238934,1.00139,0.001954
0.298927,0.298668,1.000868,0.002606
0.299128,0.298668,1.001542,0.003257
0.388383,0.388268,1.000295,0.003909
0.38944,0.388268,1.003017,0.00456
0.509449,0.507735,1.003374,0.005212
0.510628,0.507735,1.005696,0.005863
0.539684,0.537602,1.003873,0.006515
0.59876,0.597336,1.002385,0.007166
0.599581,0.597336,1.003759,0.007818
0.747147,0.74667,1.00064,0.008469
0.748095,0.74667,1.001909,0.009121
0.77897,0.776536,1.003133,0.009772
0.780131,0.776536,1.00463,0.010423
0.868171,0.866137,1.002349,0.011075
0.868822,0.866137,1.003101,0.011726
0.957782,0.955737,1.00214,0.012378
1.016694,1.015471,1.001204,0.013029
1.019254,1.015471,1.003726,0.013681
1.107719,1.105071,1.002396,0.014332
1.110149,1.105071,1.004595,0.014984
1.197757,1.194671,1.002583,0.015635
1.19886,1.194671,1.003506,0.016287
1.225611,1.224538,1.000876,0.016938
1.229357,1.224538,1.003935,0.01759
1.346358,1.344005,1.00175,0.018241
1.35184,1.344005,1.005829,0.018893
1.496577,1.493339,1.002168,0.019544
1.502457,1.493339,1.006106,0.020195
1.507073,1.493339,1.009197,0.020847
1.555702,1.553073,1.001693,0.021498
1.5573,1.553073,1.002722,0.02215
1.593203,1.582939,1.006484,0.022801
1.594546,1.582939,1.007333,0.023453
1.738541,1.732273,1.003618,0.024104
1.73887,1.732273,1.003808,0.024756
1.824264,1.821874,1.001312,0.025407
1.831967,1.821874,1.00554,0.026059
1.94916,1.941341,1.004028,0.02671
1.95017,1.941341,1.004548,0.027362
1.956343,1.941341,1.007728,0.028013
1.95839,1.941341,1.008782,0.028664
2.044851,2.030941,1.006849,0.029316
2.044968,2.030941,1.006907,0.029967
2.159928,2.150408,1.004427,0.030619
2.19112,2.180275,1.004974,0.03127
2.193502,2.180275,1.006067,0.031922
2.216177,2.210142,1.002731,0.032573
2.222137,2.210142,1.005427,0.033225
2.402449,2.389343,1.005486,0.033876
2.404,2.389343,1.006135,0.034528
2.467514,2.449076,1.007528,0.035179
2.474619,2.449076,1.01043,0.035831
2.544313,2.538676,1.00222,0.036482
2.549025,2.538676,1.004076,0.037134
2.562176,2.538676,1.009257,0.037785
2.56384,2.538676,1.009912,0.038436
2.66779,2.658144,1.003629,0.039088
2.674655,2.658144,1.006212,0.039739
2.707482,2.68801,1.007244,0.040391
2.711541,2.68801,1.008754,0.041042
2.917937,2.897078,1.0072,0.041694
2.920112,2.897078,1.007951,0.042345
2.940091,2.926945,1.004491,0.042997
2.995797,2.986678,1.003053,0.043648
3.010875,2.986678,1.008102,0.0443
3.050816,3.016545,1.011361,0.044951
3.058652,3.016545,1.013959,0.045603
3.157821,3.106145,1.016637,0.046254
3.166766,3.106145,1.019516,0.046906
3.185632,3.165879,1.006239,0.047557
3.195426,3.165879,1.009333,0.048208
3.291252,3.255479,1.010989,0.04886
3.294398,3.255479,1.011955,0.049511
3.385544,3.374946,1.00314,0.050163
3.396576,3.374946,1.006409,0.050814
3.510866,3.464547,1.013369,0.051466
3.511078,3.464547,1.013431,0.052117
3.514724,3.494413,1.005812,0.052769
3.531861,3.494413,1.010716,0.05342
3.688161,3.643747,1.012189,0.054072
3.695096,3.643747,1.014092,0.054723
3.773376,3.733348,1.010722,0.055375
3.776419,3.733348,1.011537,0.056026
3.793514,3.733348,1.016116,0.056678
3.796269,3.733348,1.016854,0.057329
3.846106,3.822948,1.006058,0.05798
3.901221,3.882682,1.004775,0.058632
3.911888,3.882682,1.007522,0.059283
3.929568,3.882682,1.012076,0.059935
3.929705,3.882682,1.012111,0.060586
4.09884,4.061882,1.009099,0.061238
4.100606,4.061882,1.009533,0.061889
4.145491,4.091749,1.013134,0.062541
4.150129,4.091749,1.014268,0.063192
4.352377,4.330683,1.005009,0.063844
4.37089,4.330683,1.009284,0.064495
4.393929,4.330683,1.014604,0.065147
4.403167,4.330683,1.016737,0.065798
4.40917,4.36055,1.01115,0.06645
4.418628,4.36055,1.013319,0.067101
4.486743,4.420284,1.015035,0.067752
4.503426,4.420284,1.018809,0.068404
4.568187,4.45015,1.026524,0.069055
4.586413,4.45015,1.03062,0.069707
4.734089,4.569618,1.035992,0.070358
4.736418,4.569618,1.036502,0.07101
4.744983,4.689085,1.011921,0.071661
4.7535,4.689085,1.013737,0.072313
4.879472,4.778685,1.021091,0.072964
4.920432,4.778685,1.029662,0.073616
4.923419,4.838419,1.017568,0.074267
4.932597,4.898152,1.007032,0.074919
4.951854,4.898152,1.010964,0.07557
5.126483,5.047486,1.015651,0.076221
5.134559,5.047486,1.017251,0.076873
5.164374,5.077353,1.017139,0.077524
5.169753,5.077353,1.018199,0.078176
5.195004,5.077353,1.023172,0.078827
5.198976,5.077353,1.023954,0.079479
5.363558,5.166953,1.03805,0.08013
5.382611,5.166953,1.041738,0.080782
5.444121,5.316287,1.024046,0.081433
5.464286,5.316287,1.027839,0.082085
5.483867,5.376021,1.020061,0.082736
5.487364,5.376021,1.020711,0.083388
5.511891,5.405887,1.019609,0.084039
5.519836,5.405887,1.021079,0.084691
5.569884,5.525355,1.008059,0.085342
5.609369,5.525355,1.015205,0.085993
5.695673,5.525355,1.030825,0.086645
5.711706,5.525355,1.033727,0.087296
5.892943,5.764289,1.022319,0.087948
5.898807,5.764289,1.023336,0.088599
5.970921,5.794156,1.030508,0.089251
5.97539,5.794156,1.031279,0.089902
5.993693,5.883756,1.018685,0.090554
5.999605,5.883756,1.01969,0.091205
6.038238,5.973356,1.010862,0.091857
6.082232,5.973356,1.018227,0.092508
6.133998,5.973356,1.026893,0.09316
6.211111,6.03309,1.029507,0.093811
6.23015,6.03309,1.032663,0.094463
6.268366,6.12269,1.023793,0.095114
6.271427,6.12269,1.024293,0.095765
6.346783,6.12269,1.0366,0.096417
6.367343,6.12269,1.039958,0.097068
6.395971,6.212291,1.029567,0.09772
6.399807,6.212291,1.030185,0.098371
6.576461,6.331758,1.038647,0.099023
6.578695,6.331758,1.039,0.099674
6.660043,6.510958,1.022898,0.100326
6.679283,6.510958,1.025852,0.100977
6.685319,6.600559,1.012841,0.101629
6.693518,6.600559,1.014084,0.10228
6.834143,6.600559,1.035389,0.102932
6.834883,6.600559,1.035501,0.103583
6.853101,6.720026,1.019803,0.104235
6.885263,6.720026,1.024589,0.104886
6.887446,6.749893,1.020379,0.105537
6.896051,6.749893,1.021653,0.106189
7.097274,6.839493,1.03769,0.10684
7.10452,6.839493,1.038749,0.107492
7.152954,6.929093,1.032307,0.108143
7.15445,6.929093,1.032523,0.108795
7.183917,6.95896,1.032326,0.109446
7.185392,6.95896,1.032538,0.110098
7.326143,6.988827,1.048265,0.110749
7.396906,6.988827,1.05839,0.111401
7.407149,7.197894,1.029072,0.112052
7.426467,7.197894,1.031755,0.112704
7.459617,7.227761,1.032079,0.113355
7.525104,7.287495,1.032605,0.114007
7.531062,7.287495,1.033423,0.114658
7.554097,7.317361,1.032353,0.115309
7.558713,7.317361,1.032983,0.115961
7.619522,7.466695,1.020468,0.116612
7.63893,7.466695,1.023067,0.117264
7.820964,7.466695,1.047446,0.117915
7.843546,7.466695,1.050471,0.118567
7.854882,7.675763,1.023336,0.119218
7.858714,7.675763,1.023835,0.11987
7.991941,7.765363,1.029178,0.120521
8.004335,7.765363,1.030774,0.121173
8.063724,7.765363,1.038422,0.121824
8.071783,7.765363,1.03946,0.122476
8.110715,7.79523,1.040472,0.123127
8.115113,7.79523,1.041036,0.123779
8.157213,7.914697,1.030641,0.12443
8.170531,7.914697,1.032324,0.125081
8.208277,7.914697,1.037093,0.125733
8.237619,7.914697,1.0408,0.126384
8.47524,8.034164,1.0549,0.127036
8.476298,8.034164,1.055032,0.127687
8.502409,8.123765,1.04661,0.128339
8.506562,8.123765,1.047121,0.12899
8.527532,8.183498,1.04204,0.129642
8.552893,8.183498,1.045139,0.130293
8.609776,8.273099,1.040695,0.130945
8.616032,8.273099,1.041452,0.131596
8.778697,8.392566,1.046009,0.132248
8.81953,8.392566,1.050874,0.132899
8.851564,8.601633,1.029056,0.13355
8.885603,8.6315,1.029439,0.134202
8.889418,8.6315,1.029881,0.134853
8.904989,8.661367,1.028127,0.135505
8.913206,8.661367,1.029076,0.136156
8.972292,8.661367,1.035898,0.136808
8.972686,8.661367,1.035943,0.137459
9.083484,8.7211,1.041553,0.138111
9.087038,8.7211,1.04196,0.138762
9.182685,8.750967,1.049334,0.139414
9.184857,8.750967,1.049582,0.140065
9.217454,8.840567,1.042632,0.140717
9.231711,8.840567,1.044244,0.141368
9.432851,8.900301,1.059835,0.14202
9.465201,8.900301,1.06347,0.142671
9.539668,9.109368,1.047237,0.143322
9.558836,9.109368,1.049341,0.143974
9.562644,9.109368,1.049759,0.144625
9.574466,9.109368,1.051057,0.145277
9.601346,9.139235,1.050563,0.145928
9.631885,9.139235,1.053905,0.14658
9.723742,9.348303,1.040161,0.147231
9.786727,9.348303,1.046899,0.147883
9.864086,9.378169,1.051814,0.148534
9.867942,9.378169,1.052225,0.149186
9.982093,9.46777,1.054324,0.149837
9.990934,9.46777,1.055257,0.150489
9.996889,9.55737,1.045987,0.15114
10.014957,9.55737,1.047878,0.151792
10.031394,9.706704,1.03345,0.152443
10.045684,9.706704,1.034922,0.153094
10.092117,9.706704,1.039706,0.153746
10.101672,9.706704,1.04069,0.154397
10.321075,9.706704,1.063293,0.155049
10.336563,9.706704,1.064889,0.1557
10.343835,9.796304,1.055892,0.156352
10.382168,9.796304,1.059805,0.157003
10.398667,9.945638,1.045551,0.157655
10.415486,9.945638,1.047242,0.158306
10.472962,10.065105,1.040522,0.158958
10.498464,10.065105,1.043056,0.159609
10.533466,10.094972,1.043437,0.160261
10.646704,10.094972,1.054654,0.160912
10.707227,10.094972,1.060649,0.161564
10.733174,10.154706,1.056966,0.162215
10.73766,10.154706,1.057407,0.162866
10.802931,10.154706,1.063835,0.163518
10.807905,10.154706,1.064325,0.164169
11.079958,10.333906,1.072195,0.164821
11.085453,10.333906,1.072726,0.165472
11.158105,10.423507,1.070475,0.166124
11.165483,10.423507,1.071183,0.166775
11.166546,10.542974,1.059146,0.167427
11.169025,10.542974,1.059381,0.168078
11.206262,10.632574,1.053956,0.16873
11.210011,10.632574,1.054308,0.169381
11.222196,10.752041,1.043727,0.170033
11.239742,10.752041,1.045359,0.170684
11.277088,10.811775,1.043038,0.171336
11.302633,10.811775,1.0454,0.171987
11.417008,10.901375,1.0473,0.172638
11.457158,10.901375,1.050983,0.17329
11.541682,10.901375,1.058736,0.173941
11.560026,10.901375,1.060419,0.174593
11.636332,11.020842,1.055848,0.175244
11.681915,11.020842,1.059984,0.175896
11.707074,11.050709,1.059396,0.176547
11.715757,11.050709,1.060181,0.177199
11.795074,11.050709,1.067359,0.17785
11.82822,11.050709,1.070358,0.178502
11.947115,11.14031,1.072422,0.179153
11.975312,11.14031,1.074953,0.179805
12.022642,11.259777,1.067751,0.180456
12.035177,11.259777,1.068865,0.181107
12.080159,11.259777,1.07286,0.181759
12.096159,11.259777,1.074281,0.18241
12.213228,11.528578,1.059387,0.183062
12.242681,11.528578,1.061942,0.183713
12.25309,11.588311,1.057366,0.184365
12.396981,11.588311,1.069783,0.185016
12.411336,11.618178,1.068269,0.185668
12.417455,11.618178,1.068795,0.186319
12.419573,11.707778,1.060797,0.186971
12.492362,11.767512,1.061598,0.187622
12.519071,11.767512,1.063867,0.188274
12.58024,11.857112,1.060987,0.188925
12.604995,11.857112,1.063075,0.189577
12.825307,11.946713,1.073543,0.190228
12.826873,11.946713,1.073674,0.190879
12.833687,11.976579,1.071565,0.191531
12.84486,11.976579,1.072498,0.192182
12.897964,12.06618,1.068935,0.192834
12.90907,12.06618,1.069856,0.193485
12.95144,12.096047,1.070717,0.194137
12.959229,12.096047,1.071361,0.194788
12.992104,12.215514,1.063574,0.19544
13.01908,12.215514,1.065782,0.196091
13.072428,12.24538,1.06754,0.196743
13.120756,12.24538,1.071486,0.197394
13.214036,12.24538,1.079104,0.198046
13.279066,12.24538,1.084414,0.198697
13.328579,12.424581,1.072759,0.199349
13.357742,12.424581,1.075106,0.2
13.397291,12.573915,1.065483,0.200651
13.416076,12.573915,1.066977,0.201303
13.492283,12.663515,1.065445,0.201954
13.533708,12.663515,1.068716,0.202606
13.610933,12.693382,1.072286,0.203257
13.674095,12.693382,1.077262,0.203909
13.72872,12.693382,1.081565,0.20456
13.736692,12.693382,1.082193,0.205212
13.821612,12.693382,1.088883,0.205863
13.825277,12.693382,1.089172,0.206515
13.920464,12.932316,1.076409,0.207166
13.941388,12.932316,1.078027,0.207818
13.964186,13.021917,1.07236,0.208469
13.976347,13.021917,1.073294,0.209121
14.129534,13.201117,1.070329,0.209772
14.150114,13.201117,1.071888,0.210423
14.169102,13.201117,1.073326,0.211075
14.178432,13.201117,1.074033,0.211726
14.187171,13.290718,1.06745,0.212378
14.291575,13.290718,1.075305,0.213029
14.324063,13.290718,1.077749,0.213681
14.340295,13.290718,1.078971,0.214332
14.446929,13.410185,1.07731,0.214984
14.451173,13.410185,1.077627,0.215635
14.45462,13.440052,1.075488,0.216287
14.573117,13.440052,1.084305,0.216938
14.631471,13.440052,1.088647,0.21759
14.745154,13.499785,1.092251,0.218241
14.760858,13.499785,1.093414,0.218893
14.829276,13.649119,1.086464,0.219544
14.865431,13.649119,1.089113,0.220195
14.924978,13.678986,1.091088,0.220847
14.929594,13.678986,1.091426,0.221498
14.950625,13.768586,1.08585,0.22215
14.964765,13.768586,1.086877,0.222801
15.005501,13.858187,1.08279,0.223453
15.051538,13.858187,1.086112,0.224104
15.13688,13.91792,1.087582,0.224756
15.138609,13.91792,1.087706,0.225407
15.207486,13.977654,1.087986,0.226059
15.219748,13.977654,1.088863,0.22671
15.259466,14.246455,1.071106,0.227362
15.36358,14.246455,1.078414,0.228013
15.385505,14.365922,1.070972,0.228664
15.468619,14.365922,1.076758,0.229316
15.524738,14.365922,1.080664,0.229967
15.533924,14.365922,1.081304,0.230619
15.601858,14.395789,1.083779,0.23127
15.617738,14.395789,1.084882,0.231922
15.639961,14.485389,1.079706,0.232573
15.65868,14.485389,1.080998,0.233225
15.928943,14.485389,1.099656,0.233876
15.958621,14.485389,1.101705,0.234528
15.962334,14.574989,1.095187,0.235179
16.009109,14.574989,1.098396,0.235831
16.018935,14.634723,1.094584,0.236482
16.060119,14.634723,1.097398,0.237134
16.202628,14.724323,1.100399,0.237785
16.22623,14.724323,1.102002,0.238436
16.239133,14.724323,1.102878,0.239088
16.268067,14.724323,1.104843,0.239739
16.278136,14.933391,1.09005,0.240391
16.30521,14.933391,1.091863,0.241042
16.326181,14.933391,1.093267,0.241694
16.398848,14.933391,1.098133,0.242345
16.411326,15.082725,1.088088,0.242997
16.455547,15.082725,1.091019,0.243648
16.569128,15.082725,1.09855,0.2443
16.572486,15.082725,1.098773,0.244951
16.595556,15.202192,1.091655,0.245603
16.686421,15.202192,1.097633,0.246254
16.702067,15.291792,1.092224,0.246906
16.839183,15.351526,1.096906,0.247557
16.857388,15.351526,1.098092,0.248208
16.932245,15.530726,1.090242,0.24886
16.979491,15.530726,1.093284,0.249511
16.988249,15.530726,1.093848,0.250163
17.00315,15.530726,1.094807,0.250814
17.065956,15.560593,1.096742,0.251466
17.091849,15.560593,1.098406,0.252117
17.104115,15.59046,1.097089,0.252769
17.124055,15.59046,1.098368,0.25342
17.132766,15.829394,1.082339,0.254072
17.143916,15.829394,1.083043,0.254723
17.431033,15.829394,1.101181,0.255375
17.502956,15.829394,1.105725,0.256026
17.537524,15.918995,1.101673,0.256678
17.591969,15.918995,1.105093,0.257329
17.665645,15.918995,1.109721,0.25798
17.699417,15.918995,1.111843,0.258632
17.727974,16.068329,1.103287,0.259283
17.748239,16.068329,1.104548,0.259935
17.798071,16.157929,1.101507,0.260586
17.815187,16.157929,1.102566,0.261238
17.844869,16.247529,1.098313,0.261889
17.917306,16.247529,1.102771,0.262541
18.020759,16.277396,1.107103,0.263192
18.12685,16.277396,1.113621,0.263844
18.212132,16.277396,1.11886,0.264495
18.22306,16.277396,1.119532,0.265147
18.428955,16.366996,1.125983,0.265798
18.488439,16.366996,1.129617,0.26645
18.541362,16.396863,1.130787,0.267101
18.550183,16.396863,1.131325,0.267752
18.570362,16.546197,1.122334,0.268404
18.611859,16.546197,1.124842,0.269055
18.656502,16.635797,1.121467,0.269707
18.669084,16.635797,1.122224,0.270358
18.712102,16.785131,1.114802,0.27101
18.718179,16.785131,1.115164,0.271661
18.722343,16.874732,1.10949,0.272313
18.785205,16.874732,1.113215,0.272964
19.002586,16.874732,1.126097,0.273616
19.130679,16.874732,1.133688,0.274267
19.205109,16.994199,1.130098,0.274919
19.205521,16.994199,1.130122,0.27557
19.221378,17.233133,1.115373,0.276221
19.258076,17.233133,1.117503,0.276873
19.287238,17.263,1.117259,0.277524
19.386802,17.263,1.123026,0.278176
19.391447,17.263,1.123295,0.278827
19.406372,17.322733,1.120283,0.279479
19.406618,17.322733,1.120298,0.28013
19.49111,17.322733,1.125175,0.280782
19.492827,17.322733,1.125274,0.281433
19.591558,17.4422,1.123227,0.282085
19.625599,17.4422,1.125179,0.282736
19.665306,17.472067,1.125528,0.283388
19.705837,17.472067,1.127848,0.284039
19.829883,17.472067,1.134948,0.284691
19.848824,17.472067,1.136032,0.285342
20.046986,17.501934,1.145415,0.285993
20.04974,17.501934,1.145573,0.286645
20.113896,17.681135,1.137591,0.287296
20.118623,17.681135,1.137858,0.287948
20.131039,17.711001,1.13664,0.288599
20.140255,17.711001,1.137161,0.289251
20.19933,17.800602,1.134755,0.289902
20.206752,17.800602,1.135172,0.290554
20.282199,17.949936,1.129932,0.291205
20.290986,17.949936,1.130421,0.291857
20.298393,18.069403,1.123357,0.292508
20.358268,18.069403,1.126671,0.29316
20.440908,18.218737,1.121972,0.293811
20.451893,18.218737,1.122575,0.294463
20.606269,18.218737,1.131048,0.295114
20.610986,18.218737,1.131307,0.295765
20.639056,18.27847,1.129146,0.296417
20.675091,18.27847,1.131117,0.297068
20.683852,18.308337,1.12975,0.29772
20.72571,18.308337,1.132037,0.298371
20.726167,18.427804,1.124723,0.299023
20.755224,18.427804,1.126299,0.299674
20.901528,18.666738,1.11972,0.300326
20.928636,18.666738,1.121173,0.300977
20.972169,18.666738,1.123505,0.301629
20.974496,18.666738,1.123629,0.30228
21.126224,18.696605,1.12995,0.302932
21.136831,18.696605,1.130517,0.303583
21.202118,18.756339,1.130397,0.304235
21.270398,18.756339,1.134038,0.304886
21.31826,18.786206,1.134783,0.305537
21.411375,18.786206,1.139739,0.306189
21.417024,18.786206,1.14004,0.30684
21.437536,18.786206,1.141132,0.307492
21.589672,18.93554,1.140167,0.308143
21.708369,18.93554,1.146435,0.308795
21.709389,19.02514,1.14109,0.309446
21.761733,19.02514,1.143841,0.310098
21.770517,19.11474,1.138939,0.310749
21.775135,19.11474,1.13918,0.311401
21.794808,19.144607,1.138431,0.312052
21.850936,19.144607,1.141362,0.312704
21.892908,19.353674,1.131202,0.313355
21.9325,19.413408,1.12976,0.314007
21.976764,19.413408,1.132041,0.314658
22.020452,19.413408,1.134291,0.315309
22.030959,19.413408,1.134832,0.315961
22.074317,19.413408,1.137066,0.316612
22.10292,19.413408,1.138539,0.317264
22.119662,19.503008,1.134167,0.317915
22.236202,19.503008,1.140142,0.318567
22.254258,19.592609,1.13585,0.319218
22.271396,19.592609,1.136724,0.31987
22.359224,19.622476,1.13947,0.320521
22.371458,19.622476,1.140094,0.321173
22.408662,19.741943,1.135079,0.321824
22.501311,19.741943,1.139772,0.322476
22.536354,19.891277,1.132977,0.323127
22.544775,19.891277,1.1334,0.323779
22.649321,20.100344,1.126813,0.32443
22.715586,20.100344,1.130109,0.325081
22.812436,20.130211,1.133244,0.325733
22.872105,20.130211,1.136208,0.326384
22.880717,20.189944,1.133273,0.327036
22.919407,20.189944,1.135189,0.327687
22.964948,20.219811,1.135765,0.328339
23.017419,20.219811,1.13836,0.32899
23.036347,20.309411,1.13427,0.329642
23.092007,20.309411,1.13701,0.330293
23.159821,20.309411,1.140349,0.330945
23.177834,20.309411,1.141236,0.331596
23.195341,20.458745,1.133762,0.332248
23.197146,20.458745,1.13385,0.332899
23.232636,20.458745,1.135585,0.33355
23.272327,20.458745,1.137525,0.334202
23.351035,20.578213,1.134746,0.334853
23.389399,20.578213,1.13661,0.335505
23.469277,20.578213,1.140492,0.336156
23.504442,20.578213,1.1422,0.336808
23.653228,20.667813,1.144448,0.337459
23.7302,20.667813,1.148172,0.338111
23.750149,20.817147,1.140894,0.338762
23.822971,20.817147,1.144392,0.339414
23.8368,20.817147,1.145056,0.340065
23.861639,20.817147,1.146249,0.340717
23.904202,20.847014,1.146649,0.341368
23.928201,20.847014,1.1478,0.34202
23.945485,20.936614,1.143713,0.342671
23.976339,20.936614,1.145187,0.343322
24.012237,21.085948,1.138779,0.343974
24.017629,21.085948,1.139035,0.344625
24.132311,21.175548,1.139631,0.345277
24.264891,21.175548,1.145892,0.345928
24.346405,21.265148,1.144897,0.34658
24.381112,21.265148,1.146529,0.347231
24.388957,21.504083,1.134155,0.347883
24.451536,21.504083,1.137065,0.348534
24.458318,21.563816,1.13423,0.349186
24.528502,21.62355,1.134342,0.349837
24.529516,21.62355,1.134389,0.350489
24.582039,21.653417,1.13525,0.35114
24.622345,21.653417,1.137111,0.351792
24.716929,21.653417,1.141479,0.352443
24.722214,21.653417,1.141723,0.353094
24.84371,21.653417,1.147334,0.353746
24.870512,21.653417,1.148572,0.354397
24.920685,21.802751,1.143006,0.355049
24.929612,21.802751,1.143416,0.3557
25.060997,21.802751,1.149442,0.356352
25.077238,21.802751,1.150187,0.357003
25.244382,21.892351,1.153114,0.357655
25.256387,21.892351,1.153663,0.358306
25.306017,22.041685,1.148098,0.358958
25.318202,22.041685,1.148651,0.359609
25.412021,22.101418,1.149791,0.360261
25.436349,22.101418,1.150892,0.360912
25.494369,22.101418,1.153517,0.361564
25.562352,22.101418,1.156593,0.362215
25.637419,22.250752,1.152205,0.362866
25.663271,22.250752,1.153366,0.363518
25.866682,22.250752,1.162508,0.364169
25.869127,22.250752,1.162618,0.364821
25.925071,22.280619,1.16357,0.365472
25.960698,22.280619,1.16517,0.366124
25.98143,22.519553,1.153728,0.366775
26.005283,22.519553,1.154787,0.367427
26.019987,22.519553,1.15544,0.368078
26.053381,22.519553,1.156923,0.36873
26.189092,22.609154,1.15834,0.369381
26.193452,22.609154,1.158533,0.370033
26.259941,22.728621,1.155369,0.370684
26.295107,22.728621,1.156916,0.371336
26.36811,22.848088,1.154062,0.371987
26.393912,22.848088,1.155191,0.372638
26.48869,22.848088,1.159339,0.37329
26.499549,22.848088,1.159815,0.373941
26.588044,22.967555,1.157635,0.374593
26.627034,22.967555,1.159333,0.375244
26.719046,23.057155,1.158818,0.375896
26.776522,23.057155,1.161311,0.376547
26.891413,23.087022,1.164785,0.377199
26.931372,23.087022,1.166516,0.37785
27.005174,23.176623,1.16519,0.378502
27.006408,23.176623,1.165243,0.379153
27.063836,23.236356,1.164719,0.379805
27.206078,23.236356,1.170841,0.380456
27.292074,23.445424,1.164068,0.381107
27.322173,23.445424,1.165352,0.381759
27.382201,23.445424,1.167912,0.38241
27.472872,23.445424,1.17178,0.383062
27.503665,23.535024,1.168627,0.383713
27.576581,23.535024,1.171725,0.384365
27.638924,23.684358,1.16697,0.385016
27.648863,23.684358,1.167389,0.385668
27.654447,23.684358,1.167625,0.386319
27.836015,23.684358,1.175291,0.386971
27.902319,23.714225,1.176607,0.387622
27.945682,23.714225,1.178435,0.388274
28.04989,23.803825,1.178377,0.388925
28.07463,23.803825,1.179417,0.389577
28.111425,23.893425,1.176534,0.390228
28.195649,23.893425,1.180059,0.390879
28.200305,23.893425,1.180254,0.391531
28.261535,23.923292,1.18134,0.392182
28.288485,23.923292,1.182466,0.392834
28.352833,23.953159,1.183678,0.393485
28.358655,23.953159,1.183921,0.394137
28.438269,24.13236,1.178429,0.394788
28.438498,24.13236,1.178438,0.39544
28.456792,24.162226,1.177739,0.396091
28.526431,24.162226,1.180621,0.396743
28.625412,24.192093,1.183255,0.397394
28.689618,24.192093,1.185909,0.398046
28.707296,24.431027,1.175034,0.398697
28.724055,24.431027,1.17572,0.399349
28.872334,24.490761,1.178907,0.4
28.897236,24.490761,1.179924,0.400651
28.912567,24.490761,1.18055,0.401303
28.939596,24.490761,1.181654,0.401954
29.063898,24.520628,1.185284,0.402606
29.096153,24.520628,1.186599,0.403257
29.177237,24.759562,1.178423,0.403909
29.179456,24.759562,1.178513,0.40456
29.223037,24.849162,1.176017,0.405212
29.254672,24.849162,1.17729,0.405863
29.373316,24.879029,1.180646,0.406515
29.384,24.879029,1.181075,0.407166
29.47012,25.117963,1.173269,0.407818
29.511051,25.117963,1.174898,0.408469
29.587429,25.14783,1.17654,0.409121
29.600873,25.14783,1.177075,0.409772
29.807266,25.23743,1.181074,0.410423
29.851479,25.23743,1.182826,0.411075
29.866453,25.23743,1.183419,0.411726
30.048876,25.23743,1.190647,0.412378
30.050661,25.23743,1.190718,0.413029
30.072829,25.23743,1.191596,0.413681
30.208398,25.327031,1.192734,0.414332
30.26701,25.327031,1.195048,0.414984
30.334851,25.386764,1.194908,0.415635
30.33518,25.386764,1.194921,0.416287
30.36498,25.386764,1.196095,0.416938
30.414671,25.386764,1.198052,0.41759
30.446524,25.386764,1.199307,0.418241
30.517962,25.386764,1.202121,0.418893
30.532874,25.476365,1.198478,0.419544
30.673864,25.476365,1.204013,0.420195
30.702324,25.595832,1.199505,0.420847
30.770367,25.595832,1.202163,0.421498
30.813666,25.834766,1.192721,0.42215
30.874793,25.834766,1.195087,0.422801
30.902501,25.834766,1.196159,0.423453
30.98469,25.834766,1.199341,0.424104
30.994035,25.864633,1.198317,0.424756
31.151646,25.864633,1.204411,0.425407
31.1675,26.043834,1.196732,0.426059
31.273633,26.043834,1.200808,0.42671
31.345187,26.0737,1.202176,0.427362
31.380224,26.0737,1.20352,0.428013
31.390963,26.193167,1.198441,0.428664
31.502273,26.193167,1.20269,0.429316
31.545812,26.312635,1.198885,0.429967
31.633628,26.312635,1.202222,0.430619
31.673926,26.342501,1.202389,0.43127
31.741758,26.402235,1.202238,0.431922
31.777772,26.402235,1.203602,0.432573
31.83548,26.402235,1.205787,0.433225
31.974762,26.402235,1.211063,0.433876
32.003502,26.581436,1.203979,0.434528
32.026089,26.581436,1.204829,0.435179
32.274392,26.581436,1.21417,0.435831
32.316259,26.581436,1.215745,0.436482
32.347766,26.82037,1.206089,0.437134
32.465028,26.82037,1.210462,0.437785
32.468096,26.880103,1.207886,0.438436
32.558329,26.880103,1.211243,0.439088
32.64198,26.90997,1.213007,0.439739
32.671054,26.90997,1.214087,0.440391
32.723142,26.90997,1.216023,0.441042
32.842688,26.90997,1.220465,0.441694
32.874546,26.999571,1.217595,0.442345
32.899746,26.999571,1.218528,0.442997
33.019191,27.029437,1.221601,0.443648
33.021489,27.029437,1.221686,0.4443
33.085316,27.029437,1.224048,0.444951
33.143358,27.029437,1.226195,0.445603
33.214888,27.148904,1.223434,0.446254
33.394838,27.148904,1.230062,0.446906
33.427762,27.298238,1.224539,0.447557
33.47568,27.298238,1.226295,0.448208
33.503634,27.357972,1.224639,0.44886
33.574393,27.357972,1.227225,0.449511
33.605714,27.537173,1.220376,0.450163
33.645201,27.537173,1.22181,0.450814
33.864881,27.626773,1.225799,0.451466
33.899284,27.626773,1.227045,0.452117
33.958879,27.626773,1.229202,0.452769
33.98414,27.626773,1.230116,0.45342
34.006216,27.626773,1.230915,0.454072
34.052131,27.626773,1.232577,0.454723
34.260894,27.716373,1.236125,0.455375
34.276233,27.716373,1.236678,0.456026
34.384621,27.74624,1.239253,0.456678
34.385014,27.74624,1.239268,0.457329
34.45858,27.83584,1.237921,0.45798
34.484727,27.83584,1.238861,0.458632
34.598274,27.955308,1.237628,0.459283
34.728533,27.955308,1.242288,0.459935
34.769695,27.985174,1.242433,0.460586
34.880482,27.985174,1.246391,0.461238
34.987142,28.104641,1.244888,0.461889
35.08513,28.104641,1.248375,0.462541
35.133157,28.343576,1.239546,0.463192
35.158581,28.343576,1.240443,0.463844
35.294376,28.343576,1.245234,0.464495
35.376862,28.343576,1.248144,0.465147
35.397446,28.463043,1.243628,0.465798
35.430899,28.463043,1.244804,0.46645
35.465391,28.49291,1.244709,0.467101
35.596751,28.49291,1.24932,0.467752
35.683755,28.731844,1.241958,0.468404
35.687043,28.731844,1.242073,0.469055
35.737619,28.731844,1.243833,0.469707
35.764501,28.731844,1.244769,0.470358
35.838132,28.791577,1.244744,0.47101
35.893523,28.791577,1.246667,0.471661
35.936678,28.821444,1.246873,0.472313
35.943559,28.821444,1.247112,0.472964
35.963641,28.821444,1.247808,0.473616
36.057974,28.821444,1.251081,0.474267
36.112905,28.911045,1.249104,0.474919
36.178086,28.970778,1.248779,0.47557
36.183464,28.970778,1.248964,0.476221
36.235203,28.970778,1.25075,0.476873
36.327184,28.970778,1.253925,0.477524
36.424942,29.149979,1.24957,0.478176
36.509211,29.149979,1.252461,0.478827
36.534688,29.179846,1.252052,0.479479
36.657444,29.179846,1.256259,0.48013
36.777246,29.269446,1.256506,0.480782
36.838034,29.269446,1.258583,0.481433
36.901591,29.299313,1.259469,0.482085
36.994682,29.299313,1.262647,0.482736
37.059575,29.41878,1.259725,0.483388
37.061368,29.41878,1.259786,0.484039
37.106185,29.41878,1.261309,0.484691
37.110885,29.41878,1.261469,0.485342
37.332563,29.448647,1.267717,0.485993
37.348516,29.448647,1.268259,0.486645
37.409908,29.448647,1.270344,0.487296
37.471487,29.448647,1.272435,0.487948
37.618179,29.777181,1.263322,0.488599
37.676357,29.777181,1.265276,0.489251
37.71304,29.866782,1.262709,0.489902
37.752852,29.866782,1.264042,0.490554
37.93191,29.866782,1.270037,0.491205
37.953189,29.866782,1.270749,0.491857
37.969017,30.135583,1.25994,0.492508
37.980323,30.135583,1.260315,0.49316
38.111368,30.165449,1.263411,0.493811
38.271535,30.165449,1.268721,0.494463
38.320858,30.165449,1.270356,0.495114
38.348134,30.165449,1.27126,0.495765
38.486098,30.25505,1.272055,0.496417
38.505208,30.25505,1.272687,0.497068
38.507673,30.374517,1.267762,0.49772
38.562321,30.374517,1.269562,0.498371
38.664697,30.404384,1.271682,0.499023
38.711178,30.404384,1.27321,0.499674
38.821521,30.493984,1.273088,0.500326
38.929251,30.493984,1.276621,0.500977
38.970338,30.613451,1.272981,0.501629
39.046078,30.613451,1.275455,0.50228
39.068776,30.613451,1.276196,0.502932
39.198878,30.613451,1.280446,0.503583
39.283977,30.613451,1.283226,0.504235
39.295147,30.613451,1.283591,0.504886
39.302127,30.703051,1.280072,0.505537
39.505903,30.703051,1.286709,0.506189
39.599311,30.852385,1.283509,0.50684
39.754914,30.852385,1.288552,0.507492
39.814258,30.971853,1.285498,0.508143
39.836124,30.971853,1.286204,0.508795
39.8403,30.971853,1.286339,0.509446
39.890128,30.971853,1.287948,0.510098
39.937501,31.061453,1.285758,0.510749
40.055768,31.061453,1.289565,0.511401
40.202695,31.061453,1.294295,0.512052
40.27077,31.061453,1.296487,0.512704
40.32898,31.121186,1.295869,0.513355
40.493726,31.121186,1.301163,0.514007
40.514503,31.18092,1.299336,0.514658
40.57071,31.18092,1.301139,0.515309
40.65157,31.330254,1.297518,0.515961
40.776549,31.330254,1.301507,0.516612
40.790052,31.449721,1.296992,0.517264
40.824446,31.449721,1.298086,0.517915
40.962757,31.599055,1.296329,0.518567
41.060914,31.658788,1.296983,0.519218
41.116973,31.658788,1.298754,0.51987
41.189613,31.658788,1.301048,0.520521
41.268896,31.658788,1.303553,0.521173
41.392102,31.688655,1.306212,0.521824
41.484418,31.688655,1.309125,0.522476
41.535796,31.837989,1.304599,0.523127
41.537386,31.837989,1.304649,0.523779
41.671054,31.837989,1.308847,0.52443
41.720134,31.837989,1.310388,0.525081
41.88269,31.92759,1.311802,0.525733
41.925262,31.92759,1.313136,0.526384
41.964307,32.047057,1.309459,0.527036
42.015522,32.047057,1.311057,0.527687
42.101106,32.047057,1.313728,0.528339
42.13121,32.047057,1.314667,0.52899
42.167157,32.136657,1.31212,0.529642
42.191983,32.136657,1.312893,0.530293
42.442642,32.315858,1.313369,0.530945
42.577781,32.315858,1.317551,0.531596
42.631385,32.495058,1.311934,0.532248
42.706145,32.495058,1.314235,0.532899
42.839027,32.554792,1.315905,0.53355
42.870037,32.554792,1.316858,0.534202
42.962752,32.554792,1.319706,0.534853
43.082435,32.554792,1.323382,0.535505
43.129136,32.644392,1.321181,0.536156
43.189166,32.644392,1.323019,0.536808
43.28688,32.733993,1.322383,0.537459
43.351817,32.733993,1.324367,0.538111
43.567499,32.763859,1.329743,0.538762
43.573587,32.763859,1.329928,0.539414
43.775398,32.793726,1.334871,0.540065
43.784668,32.793726,1.335154,0.540717
43.851139,33.002794,1.32871,0.541368
44.046226,33.002794,1.334621,0.54202
44.07467,33.002794,1.335483,0.542671
44.134338,33.002794,1.337291,0.543322
44.149887,33.002794,1.337762,0.543974
44.197599,33.002794,1.339208,0.544625
44.212029,33.002794,1.339645,0.545277
44.334584,33.002794,1.343359,0.545928
44.409722,33.092394,1.341992,0.54658
44.463626,33.092394,1.343621,0.547231
44.537526,33.122261,1.34464,0.547883
44.665059,33.122261,1.348491,0.548534
44.671386,33.271595,1.342628,0.549186
44.731422,33.271595,1.344433,0.549837
44.751556,33.361195,1.341425,0.550489
44.756707,33.361195,1.34158,0.55114
44.772526,33.570263,1.333696,0.551792
45.004581,33.570263,1.340609,0.552443
45.065505,33.600129,1.34123,0.553094
45.08266,33.600129,1.341741,0.553746
45.188305,33.600129,1.344885,0.554397
45.258944,33.600129,1.346987,0.555049
45.301545,33.719596,1.343478,0.5557
45.337413,33.719596,1.344542,0.556352
45.342611,33.749463,1.343506,0.557003
45.53757,33.749463,1.349283,0.557655
45.591229,33.749463,1.350873,0.558306
45.63384,33.749463,1.352135,0.558958
45.764841,33.988397,1.346484,0.559609
45.812767,33.988397,1.347894,0.560261
45.921239,34.197465,1.342826,0.560912
45.950524,34.197465,1.343682,0.561564
46.082271,34.197465,1.347535,0.562215
46.112619,34.197465,1.348422,0.562866
46.167526,34.406532,1.341824,0.563518
46.20664,34.436399,1.341797,0.564169
46.376208,34.436399,1.346721,0.564821
46.540958,34.466266,1.350334,0.565472
46.611925,34.466266,1.352393,0.566124
46.642314,34.526,1.350933,0.566775
46.702155,34.526,1.352666,0.567427
46.817276,34.555866,1.354829,0.568078
46.919667,34.555866,1.357792,0.56873
47.075577,34.555866,1.362303,0.569381
47.175839,34.555866,1.365205,0.570033
47.244477,34.645467,1.363655,0.570684
47.34364,34.645467,1.366518,0.571336
47.409749,34.645467,1.368426,0.571987
47.416539,34.645467,1.368622,0.572638
47.489571,34.794801,1.364847,0.57329
47.552033,34.794801,1.366642,0.573941
47.626484,34.794801,1.368782,0.574593
47.831171,34.794801,1.374664,0.575244
47.957708,34.884401,1.374761,0.575896
47.964631,34.884401,1.374959,0.576547
48.053429,34.944134,1.37515,0.577199
48.139369,34.944134,1.377609,0.57785
48.187864,34.944134,1.378997,0.578502
48.283522,34.944134,1.381735,0.579153
48.312214,35.003868,1.380196,0.579805
48.432294,35.003868,1.383627,0.580456
48.504719,35.272669,1.375136,0.581107
48.535423,35.272669,1.376007,0.581759
48.659538,35.362269,1.37603,0.58241
48.72409,35.362269,1.377855,0.583062
48.739533,35.422003,1.375968,0.583713
48.830931,35.422003,1.378548,0.584365
48.869458,35.511603,1.376155,0.585016
48.988329,35.511603,1.379502,0.585668
49.0237,35.511603,1.380498,0.586319
49.02944,35.511603,1.38066,0.586971
49.273812,35.601204,1.384049,0.587622
49.313779,35.601204,1.385172,0.588274
49.46957,35.63107,1.388383,0.588925
49.475248,35.63107,1.388542,0.589577
49.614218,35.870005,1.383167,0.590228
49.724581,35.870005,1.386244,0.590879
49.842013,35.899871,1.388362,0.591531
49.874476,35.899871,1.389266,0.592182
49.957799,35.989472,1.388123,0.592834
50.020062,35.989472,1.389853,0.593485
50.177165,35.989472,1.394218,0.594137
50.191125,35.989472,1.394606,0.594788
50.45634,36.138806,1.396182,0.59544
50.638487,36.138806,1.401222,0.596091
50.705923,36.228406,1.399618,0.596743
50.706578,36.228406,1.399636,0.597394
50.719566,36.347873,1.395393,0.598046
50.848989,36.347873,1.398954,0.598697
50.921389,36.437474,1.397501,0.599349
51.179779,36.437474,1.404592,0.6
51.189213,36.437474,1.404851,0.600651
51.29105,36.437474,1.407646,0.601303
51.506334,36.556941,1.408934,0.601954
51.604004,36.556941,1.411606,0.602606
51.693784,36.586807,1.412908,0.603257
51.775286,36.586807,1.415135,0.603909
51.775993,36.616674,1.414,0.60456
51.834428,36.616674,1.415596,0.605212
51.867973,36.706275,1.413055,0.605863
52.045285,36.706275,1.417885,0.606515
52.088426,36.825742,1.414457,0.607166
52.093062,36.825742,1.414583,0.607818
52.140807,36.855608,1.414732,0.608469
52.311676,36.855608,1.419368,0.609121
52.348162,36.945209,1.416913,0.609772
52.382115,36.945209,1.417832,0.610423
52.561759,37.064676,1.418109,0.611075
52.569989,37.064676,1.418331,0.611726
52.799478,37.064676,1.424523,0.612378
52.854456,37.064676,1.426006,0.613029
53.020337,37.30361,1.421319,0.613681
53.112651,37.30361,1.423794,0.614332
53.155823,37.333477,1.423811,0.614984
53.288015,37.333477,1.427352,0.615635
53.41159,37.333477,1.430662,0.616287
53.456114,37.333477,1.431855,0.616938
53.536229,37.333477,1.434001,0.61759
53.703023,37.393211,1.43617,0.618241
53.796419,37.393211,1.438668,0.618893
53.956056,37.512678,1.438342,0.619544
54.099145,37.512678,1.442156,0.620195
54.221926,37.572411,1.443131,0.620847
54.265528,37.572411,1.444292,0.621498
54.279988,37.572411,1.444677,0.62215
54.42751,37.572411,1.448603,0.622801
54.508387,37.662012,1.447304,0.623453
54.548342,37.662012,1.448365,0.624104
54.555318,37.662012,1.44855,0.624756
54.646117,37.662012,1.450961,0.625407
54.73934,37.871079,1.445413,0.626059
54.821173,37.871079,1.447574,0.62671
54.946974,38.05028,1.444062,0.627362
54.971744,38.05028,1.444713,0.628013
55.153867,38.13988,1.446094,0.628664
55.179875,38.13988,1.446776,0.629316
55.206092,38.22948,1.444071,0.629967
55.355632,38.22948,1.447983,0.630619
55.431086,38.289214,1.447695,0.63127
55.548349,38.289214,1.450757,0.631922
55.556897,38.378814,1.447593,0.632573
55.600004,38.378814,1.448716,0.633225
55.612165,38.378814,1.449033,0.633876
55.776427,38.378814,1.453313,0.634528
55.864242,38.498281,1.451084,0.635179
55.981073,38.498281,1.454119,0.635831
55.999838,38.737216,1.445634,0.636482
56.106545,38.737216,1.448389,0.637134
56.125712,38.826816,1.44554,0.637785
56.182272,38.826816,1.446997,0.638436
56.195897,38.826816,1.447348,0.639088
56.227626,38.826816,1.448165,0.639739
56.433584,38.826816,1.453469,0.640391
56.486886,38.826816,1.454842,0.641042
56.583977,38.856683,1.456223,0.641694
56.743398,38.856683,1.460325,0.642345
56.874373,38.97615,1.45921,0.642997
56.895364,38.97615,1.459748,0.643648
56.92879,38.97615,1.460606,0.6443
57.124926,38.97615,1.465638,0.644951
57.296235,39.006017,1.468908,0.645603
57.385453,39.006017,1.471195,0.646254
57.41135,39.185217,1.465128,0.646906
57.618266,39.185217,1.470408,0.647557
57.673975,39.215084,1.470709,0.648208
57.687123,39.215084,1.471044,0.64886
57.747107,39.215084,1.472574,0.649511
57.980467,39.215084,1.478525,0.650163
58.019365,39.244951,1.478391,0.650814
58.13525,39.244951,1.481343,0.651466
58.186261,39.454018,1.474787,0.652117
58.253979,39.454018,1.476503,0.652769
58.344298,39.483885,1.477674,0.65342
58.405465,39.483885,1.479223,0.654072
58.805922,39.573486,1.485993,0.654723
58.851066,39.573486,1.487134,0.655375
58.976962,39.573486,1.490315,0.656026
59.073766,39.573486,1.492761,0.656678
59.164713,39.573486,1.495059,0.657329
59.29109,39.573486,1.498253,0.65798
59.46297,39.782553,1.4947,0.658632
59.51216,39.782553,1.495936,0.659283
59.545707,40.051354,1.486734,0.659935
59.566836,40.051354,1.487261,0.660586
59.67753,40.170821,1.485594,0.661238
59.684537,40.170821,1.485768,0.661889
59.752284,40.170821,1.487455,0.662541
59.844883,40.170821,1.48976,0.663192
59.910036,40.200688,1.490274,0.663844
59.945782,40.200688,1.491163,0.664495
60.087463,40.260422,1.49247,0.665147
60.140206,40.260422,1.49378,0.665798
60.152115,40.379889,1.489655,0.66645
60.286885,40.379889,1.492993,0.667101
60.405135,40.379889,1.495921,0.667752
60.518805,40.439622,1.496523,0.668404
60.548416,40.439622,1.497255,0.669055
60.634924,40.618823,1.492779,0.669707
60.702136,40.618823,1.494434,0.670358
60.94224,40.618823,1.500345,0.67101
61.003356,40.618823,1.501849,0.671661
61.136894,40.64869,1.504031,0.672313
61.150404,40.64869,1.504363,0.672964
61.384458,40.887624,1.501297,0.673616
61.504605,40.887624,1.504235,0.674267
61.510689,40.917491,1.503286,0.674919
61.808549,40.917491,1.510565,0.67557
61.878175,40.917491,1.512267,0.676221
61.967265,40.917491,1.514444,0.676873
61.982653,41.007091,1.511511,0.677524
62.093959,41.007091,1.514225,0.678176
62.171975,41.126558,1.511723,0.678827
62.244442,41.126558,1.513485,0.679479
62.286381,41.156425,1.513406,0.68013
62.44892,41.156425,1.517355,0.680782
62.577433,41.156425,1.520478,0.681433
62.729145,41.156425,1.524164,0.682085
62.996608,41.246025,1.527338,0.682736
63.054636,41.246025,1.528745,0.683388
63.20967,41.335626,1.529181,0.684039
63.42228,41.335626,1.534325,0.684691
63.541592,41.365493,1.536101,0.685342
63.654345,41.365493,1.538827,0.685993
63.679371,41.365493,1.539432,0.686645
63.689598,41.365493,1.539679,0.687296
63.712357,41.634294,1.530286,0.687948
63.767791,41.634294,1.531617,0.688599
63.789923,41.634294,1.532149,0.689251
63.942928,41.634294,1.535824,0.689902
64.08569,41.694027,1.537047,0.690554
64.111473,41.694027,1.537666,0.691205
64.127541,41.873228,1.531469,0.691857
64.38654,41.873228,1.537654,0.692508
64.404754,41.962828,1.534805,0.69316
64.495231,41.962828,1.536961,0.693811
64.699381,41.962828,1.541826,0.694463
64.882733,41.962828,1.546195,0.695114
65.132769,42.082295,1.547748,0.695765
65.166893,42.082295,1.548558,0.696417
65.276508,42.171896,1.547868,0.697068
65.300728,42.171896,1.548442,0.69772
65.347043,42.201762,1.548443,0.698371
65.622537,42.201762,1.554971,0.699023
65.63999,42.32123,1.550994,0.699674
65.866405,42.32123,1.556344,0.700326
65.901828,42.32123,1.557181,0.700977
66.112447,42.32123,1.562158,0.701629
66.248447,42.351096,1.564268,0.70228
66.259967,42.351096,1.56454,0.702932
66.301054,42.440697,1.562205,0.703583
66.431084,42.440697,1.565268,0.704235
66.538611,42.530297,1.564499,0.704886
66.558217,42.530297,1.56496,0.705537
66.639425,42.679631,1.561387,0.706189
66.683692,42.679631,1.562424,0.70684
66.765842,42.799098,1.559982,0.707492
66.883247,42.799098,1.562726,0.708143
67.058804,43.008166,1.559211,0.708795
67.159404,43.008166,1.56155,0.709446
67.177216,43.157499,1.556559,0.710098
67.188884,43.157499,1.55683,0.710749
67.556584,43.157499,1.56535,0.711401
67.70602,43.157499,1.568812,0.712052
67.783156,43.157499,1.5706,0.712704
67.857184,43.157499,1.572315,0.713355
67.899587,43.2471,1.570038,0.714007
67.907261,43.2471,1.570215,0.714658
67.942892,43.306833,1.568872,0.715309
68.06891,43.306833,1.571782,0.715961
68.069411,43.306833,1.571794,0.716612
68.106569,43.306833,1.572652,0.717264
68.258451,43.306833,1.576159,0.717915
68.264889,43.306833,1.576308,0.718567
68.396242,43.396434,1.57608,0.719218
68.4717,43.396434,1.577819,0.71987
68.508723,43.545768,1.573258,0.720521
68.558138,43.605501,1.572236,0.721173
68.589126,43.605501,1.572947,0.721824
68.964689,43.605501,1.581559,0.722476
69.152294,43.605501,1.585862,0.723127
69.265752,43.754835,1.583042,0.723779
69.286855,43.754835,1.583525,0.72443
69.360563,43.754835,1.585209,0.725081
69.598711,43.754835,1.590652,0.725733
69.617232,43.784702,1.58999,0.726384
69.631645,43.784702,1.590319,0.727036
69.661553,43.874302,1.587753,0.727687
69.747836,43.874302,1.58972,0.728339
69.850065,43.874302,1.59205,0.72899
69.898054,43.874302,1.593143,0.729642
70.1316,44.08337,1.590886,0.730293
70.144156,44.08337,1.59117,0.730945
70.284172,44.202837,1.590038,0.731596
70.479381,44.202837,1.594454,0.732248
70.535035,44.202837,1.595713,0.732899
70.698752,44.202837,1.599417,0.73355
70.969349,44.232704,1.604454,0.734202
71.034966,44.232704,1.605938,0.734853
71.199767,44.471638,1.601015,0.735505
71.20316,44.471638,1.601091,0.736156
71.396553,44.501505,1.604363,0.736808
71.499706,44.501505,1.606681,0.737459
71.614098,44.501505,1.609251,0.738111
71.804892,44.501505,1.613539,0.738762
71.850787,44.561238,1.612406,0.739414
71.993872,44.561238,1.615617,0.740065
72.052918,44.591105,1.615859,0.740717
72.098319,44.591105,1.616877,0.741368
72.150986,45.039107,1.601963,0.74202
72.24913,45.039107,1.604142,0.742671
72.300114,45.039107,1.605274,0.743322
72.501188,45.039107,1.609739,0.743974
72.549529,45.188441,1.605489,0.744625
72.617724,45.188441,1.606998,0.745277
72.635106,45.188441,1.607382,0.745928
72.746731,45.188441,1.609853,0.74658
72.758304,45.218307,1.609045,0.747231
72.868069,45.218307,1.611473,0.747883
73.226407,45.307908,1.616195,0.748534
73.375962,45.307908,1.619496,0.749186
73.383093,45.307908,1.619653,0.749837
73.609232,45.307908,1.624644,0.750489
73.694782,45.427375,1.622255,0.75114
73.800145,45.427375,1.624574,0.751792
73.861027,45.457242,1.624846,0.752443
73.880813,45.457242,1.625281,0.753094
73.911209,45.546842,1.622752,0.753746
74.09726,45.546842,1.626836,0.754397
74.229744,45.546842,1.629745,0.755049
74.284802,45.546842,1.630954,0.7557
74.285694,45.546842,1.630974,0.756352
74.398822,45.546842,1.633457,0.757003
74.504484,45.696176,1.630431,0.757655
74.508421,45.696176,1.630518,0.758306
74.675702,45.696176,1.634178,0.758958
74.835933,45.696176,1.637685,0.759609
75.064252,45.905243,1.6352,0.760261
75.295035,45.905243,1.640227,0.760912
75.339658,45.905243,1.641199,0.761564
75.460532,45.905243,1.643833,0.762215
75.806868,45.93511,1.650303,0.762866
75.980303,45.93511,1.654079,0.763518
76.082416,46.114311,1.649866,0.764169
76.100069,46.114311,1.650248,0.764821
76.155787,46.174044,1.64932,0.765472
76.19534,46.174044,1.650177,0.766124
76.266654,46.263645,1.648522,0.766775
76.343055,46.263645,1.650174,0.767427
76.385188,46.353245,1.647893,0.768078
76.50835,46.353245,1.65055,0.76873
76.593954,46.383112,1.651333,0.769381
76.719047,46.383112,1.65403,0.770033
76.765592,46.472712,1.651842,0.770684
76.981777,46.472712,1.656494,0.771336
77.180288,46.502579,1.659699,0.771987
77.20232,46.502579,1.660173,0.772638
77.365223,46.741513,1.655172,0.77329
77.484783,46.741513,1.657729,0.773941
77.571498,46.741513,1.659585,0.774593
77.861423,46.741513,1.665787,0.775244
77.870193,46.831114,1.662788,0.775896
78.005154,46.890847,1.663548,0.776547
78.04859,46.890847,1.664474,0.777199
78.166282,46.890847,1.666984,0.77785
78.20004,46.890847,1.667704,0.778502
78.252813,46.980447,1.665646,0.779153
78.422931,46.980447,1.669267,0.779805
78.463845,47.070048,1.666959,0.780456
78.467338,47.070048,1.667033,0.781107
78.598165,47.338849,1.660331,0.781759
78.706732,47.338849,1.662625,0.78241
78.761278,47.338849,1.663777,0.783062
78.819245,47.338849,1.665001,0.783713
79.09705,47.368716,1.669816,0.784365
79.11266,47.368716,1.670146,0.785016
79.235763,47.368716,1.672745,0.785668
79.291957,47.368716,1.673931,0.786319
79.329681,47.428449,1.672618,0.786971
79.417508,47.428449,1.67447,0.787622
79.723326,47.60765,1.674591,0.788274
79.830107,47.60765,1.676834,0.788925
79.83058,47.69725,1.673694,0.789577
79.940018,47.69725,1.675988,0.790228
80.137315,47.786851,1.676974,0.790879
80.164795,47.786851,1.677549,0.791531
80.211414,47.816717,1.677476,0.792182
80.252128,47.816717,1.678328,0.792834
80.312504,47.846584,1.678542,0.793485
80.352052,47.846584,1.679369,0.794137
80.358757,47.906318,1.677415,0.794788
80.521946,47.906318,1.680821,0.79544
80.551618,48.055652,1.676215,0.796091
80.917195,48.055652,1.683823,0.796743
80.999621,48.175119,1.681358,0.797394
81.083901,48.175119,1.683107,0.798046
81.096102,48.264719,1.680236,0.798697
81.267352,48.264719,1.683784,0.799349
81.278409,48.324453,1.681931,0.8
81.314459,48.324453,1.682677,0.800651
81.388138,48.384186,1.682123,0.801303
81.561305,48.384186,1.685702,0.801954
81.646529,48.414053,1.686422,0.802606
81.810807,48.414053,1.689815,0.803257
81.954349,48.53352,1.688613,0.803909
82.090047,48.53352,1.691409,0.80456
82.145633,48.53352,1.692555,0.805212
82.172249,48.53352,1.693103,0.805863
82.218678,48.53352,1.69406,0.806515
82.392073,48.53352,1.697632,0.807166
82.534779,48.53352,1.700573,0.807818
82.600738,48.53352,1.701932,0.808469
82.734836,48.652987,1.700509,0.809121
82.870722,48.652987,1.703302,0.809772
83.042573,48.862055,1.699531,0.810423
83.052545,48.862055,1.699735,0.811075
83.054541,48.891921,1.698738,0.811726
83.189704,48.891921,1.701502,0.812378
83.274041,48.981522,1.700111,0.813029
83.316392,48.981522,1.700976,0.813681
83.472596,48.981522,1.704165,0.814332
83.532782,48.981522,1.705394,0.814984
83.59248,49.041255,1.704534,0.815635
83.636177,49.041255,1.705425,0.816287
83.677618,49.250323,1.699027,0.816938
83.740528,49.250323,1.700304,0.81759
83.917011,49.250323,1.703888,0.818241
84.141035,49.250323,1.708436,0.818893
84.206426,49.489257,1.701509,0.819544
84.241073,49.489257,1.702209,0.820195
84.333832,49.519124,1.703056,0.820847
84.371224,49.519124,1.703811,0.821498
84.480231,49.698325,1.699861,0.82215
84.498675,49.698325,1.700232,0.822801
84.517693,49.728191,1.699593,0.823453
84.631612,49.728191,1.701884,0.824104
84.769555,49.728191,1.704658,0.824756
85.004646,49.728191,1.709385,0.825407
85.075012,49.758058,1.709774,0.826059
85.106929,49.758058,1.710415,0.82671
85.50004,49.847658,1.715227,0.827362
85.561294,49.847658,1.716456,0.828013
85.563993,50.20606,1.704256,0.828664
85.672491,50.20606,1.706417,0.829316
85.70078,50.235927,1.705966,0.829967
85.748682,50.235927,1.706919,0.830619
85.841066,50.235927,1.708758,0.83127
85.897967,50.29566,1.70786,0.831922
85.945263,50.29566,1.708801,0.832573
86.068253,50.325527,1.710231,0.833225
86.128416,50.325527,1.711426,0.833876
86.216139,50.325527,1.713169,0.834528
86.38186,50.325527,1.716462,0.835179
86.415807,50.474861,1.712056,0.835831
86.46332,50.474861,1.712998,0.836482
86.523185,50.474861,1.714184,0.837134
86.550864,50.474861,1.714732,0.837785
86.655293,50.474861,1.716801,0.838436
86.71641,50.474861,1.718012,0.839088
86.780175,50.564461,1.716229,0.839739
86.787581,50.564461,1.716375,0.840391
86.919532,50.654062,1.715944,0.841042
86.994853,50.654062,1.717431,0.841694
87.072401,50.683928,1.717949,0.842345
87.100037,50.683928,1.718494,0.842997
87.115571,50.773529,1.715768,0.843648
87.145888,50.773529,1.716365,0.8443
87.354062,50.773529,1.720465,0.844951
87.380368,50.773529,1.720983,0.845603
87.421823,50.773529,1.721799,0.846254
87.474282,50.773529,1.722832,0.846906
87.503684,50.952729,1.71735,0.847557
87.571551,50.952729,1.718682,0.848208
87.599766,51.04233,1.716218,0.84886
87.625545,51.04233,1.716723,0.849511
87.691145,51.191664,1.712997,0.850163
87.705305,51.191664,1.713273,0.850814
87.891023,51.281264,1.713901,0.851466
87.962407,51.281264,1.715293,0.852117
87.98726,51.281264,1.715778,0.852769
88.08703,51.281264,1.717723,0.85342
88.180642,51.400731,1.715552,0.854072
88.200384,51.400731,1.715936,0.854723
88.229052,51.669532,1.707564,0.855375
88.318432,51.669532,1.709294,0.856026
88.356643,51.669532,1.710034,0.856678
88.386193,51.669532,1.710606,0.857329
88.401204,51.729266,1.708921,0.85798
88.468108,51.729266,1.710214,0.858632
88.518687,51.759133,1.710204,0.859283
88.707778,51.759133,1.713858,0.859935
88.728657,51.8786,1.710313,0.860586
88.808484,51.8786,1.711852,0.861238
88.877706,51.998067,1.70925,0.861889
88.926281,51.998067,1.710184,0.862541
89.018828,52.087667,1.709019,0.863192
89.103452,52.087667,1.710644,0.863844
89.129556,52.117534,1.710164,0.864495
89.297944,52.117534,1.713395,0.865147
89.308676,52.117534,1.713601,0.865798
89.424085,52.117534,1.715816,0.86645
89.53543,52.147401,1.716968,0.867101
89.542413,52.147401,1.717102,0.867752
89.629685,52.356468,1.711912,0.868404
89.677786,52.356468,1.712831,0.869055
89.698034,52.386335,1.712241,0.869707
89.800741,52.386335,1.714202,0.870358
89.923751,52.625269,1.708756,0.87101
90.046576,52.625269,1.71109,0.871661
90.112172,52.71487,1.709426,0.872313
90.197838,52.71487,1.711051,0.872964
90.26167,52.71487,1.712262,0.873616
90.307704,52.71487,1.713135,0.874267
90.371241,52.80447,1.711432,0.874919
90.67118,52.80447,1.717112,0.87557
90.808448,52.80447,1.719711,0.876221
90.817651,52.80447,1.719886,0.876873
90.901938,52.834337,1.720509,0.877524
90.956117,52.834337,1.721534,0.878176
91.004264,52.834337,1.722445,0.878827
91.037715,52.834337,1.723079,0.879479
91.044626,52.953804,1.719322,0.88013
91.176665,52.953804,1.721815,0.880782
91.186894,53.073271,1.718132,0.881433
91.384772,53.073271,1.721861,0.882085
91.530188,53.162871,1.721694,0.882736
91.689657,53.162871,1.724693,0.883388
91.952046,53.162871,1.729629,0.884039
92.010072,53.162871,1.730721,0.884691
92.08923,53.192738,1.731237,0.885342
92.150982,53.192738,1.732398,0.885993
92.280484,53.192738,1.734832,0.886645
92.318854,53.192738,1.735554,0.887296
92.495825,53.431672,1.731105,0.887948
92.508392,53.431672,1.73134,0.888599
92.586831,53.64074,1.726054,0.889251
92.621934,53.64074,1.726709,0.889902
92.690565,53.760207,1.724148,0.890554
92.990096,53.760207,1.72972,0.891205
93.144301,53.760207,1.732588,0.891857
93.216314,53.790074,1.732965,0.892508
93.368292,53.790074,1.73579,0.89316
93.370797,53.81994,1.734874,0.893811
93.523387,53.81994,1.737709,0.894463
93.667517,53.81994,1.740387,0.895114
93.841046,53.81994,1.743611,0.895765
94.018661,53.909541,1.744008,0.896417
94.073004,53.909541,1.745016,0.897068
94.308871,53.999141,1.746488,0.89772
94.376646,53.999141,1.747743,0.898371
94.485751,54.058875,1.747831,0.899023
94.597715,54.058875,1.749902,0.899674
94.654941,54.058875,1.75096,0.900326
94.806539,54.058875,1.753765,0.900977
94.951116,54.148475,1.753533,0.901629
95.104901,54.148475,1.756373,0.90228
95.249628,54.297809,1.754208,0.902932
95.260709,54.297809,1.754412,0.903583
95.288657,54.506876,1.748195,0.904235
95.465315,54.506876,1.751436,0.904886
95.838189,54.506876,1.758277,0.905537
95.847469,54.506876,1.758447,0.906189
96.001888,54.506876,1.76128,0.90684
96.026312,54.506876,1.761728,0.907492
96.072029,54.596477,1.759675,0.908143
96.269818,54.596477,1.763297,0.908795
96.370421,54.715944,1.761286,0.909446
96.581444,54.715944,1.765143,0.910098
96.653829,55.074345,1.75497,0.910749
97.127068,55.074345,1.763563,0.911401
97.136406,55.104212,1.762776,0.912052
97.414104,55.104212,1.767816,0.912704
97.446696,55.104212,1.768407,0.913355
97.5891,55.104212,1.770992,0.914007
97.776019,55.253546,1.769588,0.914658
97.817306,55.253546,1.770335,0.915309
98.034068,55.253546,1.774258,0.915961
98.389278,55.253546,1.780687,0.916612
98.496977,55.253546,1.782636,0.917264
98.722018,55.253546,1.786709,0.917915
98.897446,55.343146,1.786986,0.918567
98.979122,55.343146,1.788462,0.919218
99.209077,55.343146,1.792617,0.91987
99.438761,55.343146,1.796767,0.920521
99.657743,55.432747,1.797814,0.921173
99.838267,55.432747,1.80107,0.921824
99.843743,55.49248,1.79923,0.922476
100.064712,55.49248,1.803212,0.923127
100.217558,55.582081,1.803055,0.923779
100.373154,55.582081,1.805855,0.92443
100.457334,55.671681,1.80446,0.925081
100.504702,55.671681,1.805311,0.925733
100.685586,55.701548,1.80759,0.926384
100.77892,55.701548,1.809266,0.927036
101.376135,55.701548,1.819988,0.927687
101.455912,55.701548,1.82142,0.928339
101.656149,55.910615,1.81819,0.92899
101.858017,55.910615,1.821801,0.929642
101.877531,55.940482,1.821177,0.930293
101.966397,55.940482,1.822766,0.930945
102.059099,55.970349,1.823449,0.931596
102.247884,55.970349,1.826822,0.932248
102.252021,56.059949,1.823976,0.932899
102.691679,56.059949,1.831819,0.93355
102.7759,56.209283,1.828451,0.934202
102.948289,56.209283,1.831518,0.934853
103.394927,56.298883,1.836536,0.935505
103.520746,56.298883,1.838771,0.936156
103.611786,56.298883,1.840388,0.936808
104.348226,56.298883,1.853469,0.937459
104.409743,56.298883,1.854562,0.938111
104.480798,56.298883,1.855824,0.938762
104.639814,56.298883,1.858648,0.939414
104.890946,56.298883,1.863109,0.940065
104.951612,56.41835,1.860239,0.940717
105.371996,56.41835,1.86769,0.941368
105.409588,56.687151,1.859497,0.94202
105.609811,56.687151,1.863029,0.942671
106.446672,56.687151,1.877792,0.943322
106.730792,56.687151,1.882804,0.943974
106.771111,56.776752,1.880543,0.944625
106.944939,56.776752,1.883604,0.945277
107.210033,56.926086,1.88332,0.945928
107.542906,56.926086,1.889167,0.94658
107.980619,56.985819,1.894868,0.947231
108.169961,56.985819,1.898191,0.947883
108.536264,57.135153,1.899641,0.948534
109.32335,57.135153,1.913417,0.949186
109.476572,57.374087,1.908119,0.949837
109.570066,57.374087,1.909748,0.950489
109.746396,57.374087,1.912822,0.95114
110.233157,57.374087,1.921306,0.951792
110.247404,57.403954,1.920554,0.952443
110.626448,57.463688,1.925154,0.953094
110.714747,57.463688,1.926691,0.953746
111.012121,57.463688,1.931866,0.954397
111.528878,57.463688,1.940858,0.955049
111.617547,57.583155,1.938372,0.9557
111.749413,57.583155,1.940662,0.956352
112.52245,57.642888,1.952061,0.957003
113.400534,57.642888,1.967294,0.957655
113.662418,57.642888,1.971838,0.958306
113.981691,57.642888,1.977376,0.958958
114.193314,57.732489,1.977973,0.959609
114.309591,57.732489,1.979987,0.960261
114.730937,57.851956,1.983182,0.960912
114.854237,57.851956,1.985313,0.961564
115.425426,57.851956,1.995186,0.962215
115.430123,57.851956,1.995267,0.962866
116.185389,57.941556,2.005217,0.963518
116.782681,57.941556,2.015525,0.964169
116.88971,57.941556,2.017373,0.964821
117.802439,57.941556,2.033125,0.965472
118.202906,58.09089,2.034792,0.966124
118.651537,58.09089,2.042515,0.966775
119.636557,58.09089,2.059472,0.967427
120.353202,58.09089,2.071809,0.968078
120.370354,58.210357,2.067851,0.96873
121.619232,58.210357,2.089306,0.969381
121.621881,58.299958,2.08614,0.970033
121.729339,58.299958,2.087983,0.970684
121.998691,58.359691,2.090462,0.971336
122.305845,58.359691,2.095725,0.971987
122.454486,58.538892,2.091848,0.972638
122.986821,58.538892,2.100942,0.97329
123.433007,58.568759,2.107489,0.973941
124.286527,58.568759,2.122062,0.974593
124.497694,58.568759,2.125667,0.975244
125.59783,58.568759,2.144451,0.975896
125.775675,58.598625,2.146393,0.976547
126.872556,58.598625,2.165111,0.977199
128.564348,58.83756,2.185073,0.97785
129.662392,58.83756,2.203735,0.978502
130.212852,58.83756,2.213091,0.979153
130.227135,58.83756,2.213333,0.979805
130.890275,58.897293,2.222348,0.980456
131.725713,58.897293,2.236533,0.981107
132.083853,58.897293,2.242613,0.981759
132.729167,58.897293,2.25357,0.98241
132.787421,58.92716,2.253416,0.983062
132.95454,58.92716,2.256252,0.983713
133.343294,59.285561,2.24917,0.984365
136.267853,59.285561,2.2985,0.985016
137.411488,59.285561,2.31779,0.985668
138.339297,59.285561,2.33344,0.986319
139.251179,59.405029,2.344098,0.986971
140.544472,59.405029,2.365868,0.987622
140.551153,59.405029,2.365981,0.988274
141.291552,59.405029,2.378444,0.988925
141.457801,59.524496,2.376464,0.989577
143.26881,59.524496,2.406888,0.990228
143.678953,59.554363,2.412568,0.990879
146.041135,59.554363,2.452232,0.991531
146.557619,59.643963,2.457208,0.992182
147.436713,59.643963,2.471947,0.992834
150.606611,59.733563,2.521306,0.993485
151.405311,59.733563,2.534677,0.994137
151.407608,59.733563,2.534716,0.994788
153.174587,59.733563,2.564297,0.99544
155.02826,59.882897,2.588857,0.996091
156.79358,59.882897,2.618337,0.996743
159.103396,59.882897,2.656909,0.997394
159.491426,59.882897,2.663389,0.998046
165.2286,60.002364,2.753701,0.998697
169.62784,60.002364,2.827019,0.999349
181.505923,60.241298,3.012982,1


==> Data/Biharmonic_eigenvalue/DPatch_p3_s2.csv <==
Num,An,Eff,n/N
0.059767,0.059734,1.000563,0
0.149421,0.149334,1.000587,0.000556
0.149509,0.149334,1.001169,0.001113
0.239073,0.238934,1.000583,0.001669
0.298802,0.298668,1.000448,0.002226
0.298958,0.298668,1.00097,0.002782
0.388313,0.388268,1.000116,0.003339
0.388651,0.388268,1.000986,0.003895
0.508269,0.507735,1.001051,0.004452
0.508813,0.507735,1.002122,0.005008
0.538247,0.537602,1.001199,0.005565
0.597871,0.597336,1.000896,0.006121
0.598039,0.597336,1.001178,0.006678
0.746868,0.74667,1.000265,0.007234
0.747321,0.74667,1.000873,0.007791
0.777312,0.776536,1.000999,0.008347
0.777947,0.776536,1.001816,0.008904
0.86684,0.866137,1.000811,0.00946
0.866993,0.866137,1.000989,0.010017
0.956382,0.955737,1.000675,0.010573
1.015944,1.015471,1.000466,0.01113
1.016569,1.015471,1.001081,0.011686
1.105631,1.105071,1.000507,0.012243
1.106793,1.105071,1.001559,0.012799
1.195284,1.194671,1.000513,0.013356
1.195482,1.194671,1.000679,0.013912
1.224744,1.224538,1.000168,0.014469
1.226206,1.224538,1.001362,0.015025
1.344679,1.344005,1.000501,0.015582
1.346113,1.344005,1.001569,0.016138
1.494285,1.493339,1.000633,0.016694
1.495432,1.493339,1.001402,0.017251
1.497479,1.493339,1.002772,0.017807
1.553646,1.553073,1.000369,0.018364
1.554398,1.553073,1.000853,0.01892
1.585186,1.582939,1.001419,0.019477
1.585637,1.582939,1.001704,0.020033
1.733804,1.732273,1.000884,0.02059
1.733847,1.732273,1.000909,0.021146
1.822266,1.821874,1.000216,0.021703
1.824335,1.821874,1.001351,0.022259
1.94289,1.941341,1.000798,0.022816
1.943053,1.941341,1.000882,0.023372
1.945076,1.941341,1.001924,0.023929
1.94644,1.941341,1.002627,0.024485
2.033685,2.030941,1.001351,0.025042
2.034054,2.030941,1.001533,0.025598
2.153134,2.150408,1.001268,0.026155
2.182892,2.180275,1.0012,0.026711
2.182894,2.180275,1.001201,0.027268
2.211563,2.210142,1.000643,0.027824
2.213154,2.210142,1.001363,0.028381
2.392131,2.389343,1.001167,0.028937
2.392829,2.389343,1.001459,0.029494
2.45204,2.449076,1.00121,0.03005
2.455198,2.449076,1.0025,0.030607
2.53956,2.538676,1.000348,0.031163
2.541382,2.538676,1.001066,0.03172
2.541709,2.538676,1.001194,0.032276
2.542053,2.538676,1.00133,0.032832
2.660114,2.658144,1.000741,0.033389
2.661754,2.658144,1.001358,0.033945
2.691431,2.68801,1.001273,0.034502
2.692022,2.68801,1.001492,0.035058
2.900426,2.897078,1.001156,0.035615
2.900985,2.897078,1.001349,0.036171
2.929652,2.926945,1.000925,0.036728
2.988345,2.986678,1.000558,0.037284
2.99165,2.986678,1.001665,0.037841
3.023741,3.016545,1.002386,0.038397
3.028434,3.016545,1.003941,0.038954
3.113871,3.106145,1.002487,0.03951
3.11577,3.106145,1.003099,0.040067
3.168704,3.165879,1.000892,0.040623
3.170969,3.165879,1.001608,0.04118
3.261041,3.255479,1.001708,0.041736
3.262315,3.255479,1.0021,0.042293
3.376113,3.374946,1.000346,0.042849
3.380803,3.374946,1.001735,0.043406
3.472511,3.464547,1.002299,0.043962
3.473566,3.464547,1.002603,0.044519
3.49706,3.494413,1.000757,0.045075
3.503087,3.494413,1.002482,0.045632
3.653865,3.643747,1.002777,0.046188
3.658653,3.643747,1.004091,0.046745
3.739931,3.733348,1.001763,0.047301
3.74028,3.733348,1.001857,0.047858
3.745209,3.733348,1.003177,0.048414
3.745963,3.733348,1.003379,0.048971
3.827031,3.822948,1.001068,0.049527
3.885151,3.882682,1.000636,0.050083
3.888337,3.882682,1.001456,0.05064
3.892021,3.882682,1.002405,0.051196
3.893349,3.882682,1.002748,0.051753
4.067575,4.061882,1.001401,0.052309
4.068735,4.061882,1.001687,0.052866
4.102982,4.091749,1.002745,0.053422
4.104213,4.091749,1.003046,0.053979
4.333176,4.330683,1.000576,0.054535
4.339732,4.330683,1.00209,0.055092
4.344676,4.330683,1.003231,0.055648
4.351066,4.330683,1.004707,0.056205
4.370424,4.36055,1.002264,0.056761
4.371387,4.36055,1.002485,0.057318
4.43493,4.420284,1.003313,0.057874
4.436876,4.420284,1.003754,0.058431
4.45611,4.45015,1.001339,0.058987
4.460111,4.45015,1.002238,0.059544
4.583265,4.569618,1.002986,0.0601
4.584529,4.569618,1.003263,0.060657
4.698695,4.689085,1.00205,0.061213
4.701275,4.689085,1.0026,0.06177
4.793431,4.778685,1.003086,0.062326
4.796697,4.778685,1.003769,0.062883
4.847215,4.838419,1.001818,0.063439
4.903532,4.898152,1.001098,0.063996
4.908822,4.898152,1.002178,0.064552
5.061796,5.047486,1.002835,0.065109
5.062836,5.047486,1.003041,0.065665
5.086622,5.077353,1.001826,0.066221
5.089989,5.077353,1.002489,0.066778
5.102341,5.077353,1.004921,0.067334
5.1094,5.077353,1.006312,0.067891
5.199497,5.166953,1.006299,0.068447
5.204941,5.166953,1.007352,0.069004
5.340153,5.316287,1.004489,0.06956
5.343602,5.316287,1.005138,0.070117
5.390247,5.376021,1.002646,0.070673
5.394932,5.376021,1.003518,0.07123
5.410833,5.405887,1.000915,0.071786
5.417305,5.405887,1.002112,0.072343
5.533538,5.525355,1.001481,0.072899
5.539851,5.525355,1.002624,0.073456
5.555356,5.525355,1.00543,0.074012
5.559912,5.525355,1.006254,0.074569
5.779188,5.764289,1.002585,0.075125
5.780145,5.764289,1.002751,0.075682
5.821666,5.794156,1.004748,0.076238
5.822925,5.794156,1.004965,0.076795
5.917064,5.883756,1.005661,0.077351
5.924583,5.883756,1.006939,0.077908
5.98426,5.973356,1.001825,0.078464
6.021249,5.973356,1.008018,0.079021
6.025949,5.973356,1.008805,0.079577
6.040939,6.03309,1.001301,0.080134
6.052811,6.03309,1.003269,0.08069
6.147955,6.12269,1.004126,0.081247
6.149121,6.12269,1.004317,0.081803
6.159173,6.12269,1.005959,0.082359
6.162796,6.12269,1.00655,0.082916
6.225613,6.212291,1.002145,0.083472
6.233665,6.212291,1.003441,0.084029
6.375492,6.331758,1.006907,0.084585
6.380459,6.331758,1.007692,0.085142
6.539158,6.510958,1.004331,0.085698
6.540952,6.510958,1.004607,0.086255
6.608104,6.600559,1.001143,0.086811
6.62133,6.600559,1.003147,0.087368
6.640624,6.600559,1.00607,0.087924
6.641018,6.600559,1.00613,0.088481
6.733171,6.720026,1.001956,0.089037
6.748909,6.720026,1.004298,0.089594
6.793724,6.749893,1.006494,0.09015
6.80228,6.749893,1.007761,0.090707
6.912622,6.839493,1.010692,0.091263
6.921299,6.839493,1.011961,0.09182
6.969539,6.929093,1.005837,0.092376
6.970117,6.929093,1.005921,0.092933
6.98438,6.95896,1.003653,0.093489
6.989356,6.95896,1.004368,0.094046
7.042937,6.988827,1.007742,0.094602
7.046373,6.988827,1.008234,0.095159
7.245236,7.197894,1.006577,0.095715
7.26209,7.197894,1.008919,0.096272
7.270518,7.227761,1.005916,0.096828
7.300233,7.287495,1.001748,0.097385
7.313143,7.287495,1.003519,0.097941
7.35945,7.317361,1.005752,0.098497
7.359886,7.317361,1.005811,0.099054
7.491344,7.466695,1.003301,0.09961
7.496594,7.466695,1.004004,0.100167
7.525855,7.466695,1.007923,0.100723
7.528023,7.466695,1.008213,0.10128
7.733912,7.675763,1.007576,0.101836
7.741319,7.675763,1.008541,0.102393
7.803461,7.765363,1.004906,0.102949
7.807512,7.765363,1.005428,0.103506
7.855043,7.765363,1.011549,0.104062
7.855693,7.765363,1.011632,0.104619
7.896503,7.79523,1.012992,0.105175
7.912183,7.79523,1.015003,0.105732
7.929034,7.914697,1.001811,0.106288
7.949959,7.914697,1.004455,0.106845
8.011381,7.914697,1.012216,0.107401
8.016357,7.914697,1.012844,0.107958
8.058817,8.034164,1.003068,0.108514
8.074423,8.034164,1.005011,0.109071
8.233554,8.123765,1.013515,0.109627
8.243333,8.123765,1.014718,0.110184
8.245027,8.183498,1.007519,0.11074
8.249003,8.183498,1.008005,0.111297
8.313248,8.273099,1.004853,0.111853
8.323963,8.273099,1.006148,0.11241
8.496787,8.392566,1.012418,0.112966
8.502362,8.392566,1.013083,0.113523
8.63102,8.601633,1.003416,0.114079
8.68436,8.6315,1.006124,0.114636
8.691293,8.6315,1.006927,0.115192
8.69247,8.661367,1.003591,0.115748
8.707894,8.661367,1.005372,0.116305
8.732284,8.661367,1.008188,0.116861
8.739675,8.661367,1.009041,0.117418
8.816223,8.7211,1.010907,0.117974
8.822197,8.7211,1.011592,0.118531
8.880017,8.750967,1.014747,0.119087
8.893704,8.750967,1.016311,0.119644
8.926257,8.840567,1.009693,0.1202
8.942096,8.840567,1.011484,0.120757
9.03519,8.900301,1.015156,0.121313
9.037448,8.900301,1.015409,0.12187
9.197414,9.109368,1.009665,0.122426
9.207161,9.109368,1.010735,0.122983
9.216149,9.109368,1.011722,0.123539
9.218496,9.109368,1.01198,0.124096
9.264244,9.139235,1.013678,0.124652
9.275542,9.139235,1.014914,0.125209
9.373817,9.348303,1.002729,0.125765
9.395344,9.348303,1.005032,0.126322
9.505172,9.378169,1.013542,0.126878
9.517485,9.378169,1.014855,0.127435
9.525746,9.46777,1.006124,0.127991
9.533008,9.46777,1.006891,0.128548
9.65712,9.55737,1.010437,0.129104
9.657425,9.55737,1.010469,0.129661
9.768684,9.706704,1.006385,0.130217
9.775499,9.706704,1.007087,0.130774
9.790715,9.706704,1.008655,0.13133
9.79868,9.706704,1.009475,0.131886
9.843666,9.706704,1.01411,0.132443
9.846145,9.706704,1.014365,0.132999
10.02622,9.796304,1.02347,0.133556
10.046797,9.796304,1.02557,0.134112
10.138551,9.945638,1.019397,0.134669
10.159142,9.945638,1.021467,0.135225
10.160748,10.065105,1.009502,0.135782
10.179064,10.065105,1.011322,0.136338
10.184297,10.094972,1.008848,0.136895
10.192778,10.094972,1.009689,0.137451
10.230457,10.094972,1.013421,0.138008
10.243932,10.154706,1.008787,0.138564
10.245464,10.154706,1.008938,0.139121
10.374163,10.154706,1.021611,0.139677
10.39083,10.154706,1.023253,0.140234
10.394592,10.333906,1.005872,0.14079
10.422514,10.333906,1.008574,0.141347
10.643799,10.423507,1.021134,0.141903
10.655462,10.423507,1.022253,0.14246
10.680571,10.542974,1.013051,0.143016
10.681074,10.542974,1.013099,0.143573
10.739445,10.632574,1.010051,0.144129
10.749684,10.632574,1.011014,0.144686
10.913301,10.752041,1.014998,0.145242
10.919724,10.752041,1.015595,0.145799
10.941108,10.811775,1.011962,0.146355
10.950802,10.811775,1.012859,0.146912
10.956917,10.901375,1.005095,0.147468
10.977748,10.901375,1.007006,0.148024
11.080731,10.901375,1.016453,0.148581
11.121579,10.901375,1.0202,0.149137
11.177131,11.020842,1.014181,0.149694
11.185381,11.020842,1.01493,0.15025
11.205516,11.050709,1.014009,0.150807
11.206678,11.050709,1.014114,0.151363
11.353948,11.050709,1.027441,0.15192
11.356631,11.050709,1.027683,0.152476
11.368392,11.14031,1.020474,0.153033
11.374664,11.14031,1.021037,0.153589
11.454911,11.259777,1.01733,0.154146
11.466888,11.259777,1.018394,0.154702
11.569246,11.259777,1.027485,0.155259
11.584694,11.259777,1.028856,0.155815
11.760447,11.528578,1.020113,0.156372
11.762037,11.528578,1.02025,0.156928
11.77544,11.588311,1.016148,0.157485
11.793424,11.588311,1.0177,0.158041
11.795918,11.618178,1.015298,0.158598
11.827448,11.618178,1.018012,0.159154
11.878118,11.707778,1.014549,0.159711
11.895589,11.767512,1.010884,0.160267
11.913701,11.767512,1.012423,0.160824
12.04889,11.857112,1.016174,0.16138
12.077598,11.857112,1.018595,0.161937
12.096455,11.946713,1.012534,0.162493
12.103038,11.946713,1.013085,0.16305
12.154373,11.976579,1.014845,0.163606
12.164512,11.976579,1.015692,0.164162
12.303032,12.06618,1.019629,0.164719
12.303676,12.06618,1.019683,0.165275
12.387293,12.096047,1.024078,0.165832
12.39087,12.096047,1.024374,0.166388
12.405737,12.215514,1.015572,0.166945
12.41254,12.215514,1.016129,0.167501
12.569985,12.24538,1.026508,0.168058
12.585046,12.24538,1.027738,0.168614
12.642524,12.24538,1.032432,0.169171
12.682803,12.24538,1.035721,0.169727
12.701357,12.424581,1.022276,0.170284
12.702345,12.424581,1.022356,0.17084
12.794725,12.573915,1.017561,0.171397
12.796131,12.573915,1.017673,0.171953
12.816917,12.663515,1.012114,0.17251
12.846127,12.663515,1.01442,0.173066
12.879343,12.693382,1.01465,0.173623
12.883303,12.693382,1.014962,0.174179
13.005182,12.693382,1.024564,0.174736
13.010427,12.693382,1.024977,0.175292
13.085022,12.693382,1.030854,0.175849
13.122372,12.693382,1.033796,0.176405
13.155616,12.932316,1.017267,0.176962
13.168564,12.932316,1.018268,0.177518
13.340316,13.021917,1.024451,0.178075
13.34775,13.021917,1.025022,0.178631
13.382608,13.201117,1.013748,0.179188
13.391659,13.201117,1.014434,0.179744
13.495967,13.201117,1.022335,0.180301
13.500814,13.201117,1.022702,0.180857
13.51677,13.290718,1.017008,0.181413
13.526816,13.290718,1.017764,0.18197
13.546378,13.290718,1.019236,0.182526
13.602285,13.290718,1.023442,0.183083
13.662216,13.410185,1.018794,0.183639
13.663942,13.410185,1.018923,0.184196
13.685436,13.440052,1.018258,0.184752
13.817567,13.440052,1.028089,0.185309
13.829763,13.440052,1.028996,0.185865
13.83436,13.499785,1.024784,0.186422
13.887162,13.499785,1.028695,0.186978
14.078915,13.649119,1.031489,0.187535
14.088314,13.649119,1.032178,0.188091
14.098315,13.678986,1.030655,0.188648
14.123671,13.678986,1.032509,0.189204
14.189807,13.768586,1.030593,0.189761
14.212944,13.768586,1.032273,0.190317
14.247072,13.858187,1.028062,0.190874
14.256519,13.858187,1.028743,0.19143
14.283085,13.91792,1.026237,0.191987
14.284966,13.91792,1.026372,0.192543
14.478021,13.977654,1.035798,0.1931
14.523985,13.977654,1.039086,0.193656
14.579213,14.246455,1.023357,0.194213
14.616578,14.246455,1.02598,0.194769
14.634967,14.365922,1.018728,0.195326
14.654,14.365922,1.020053,0.195882
14.659383,14.365922,1.020428,0.196439
14.703243,14.365922,1.023481,0.196995
14.711321,14.395789,1.021918,0.197551
14.730205,14.395789,1.02323,0.198108
14.75148,14.485389,1.01837,0.198664
14.757411,14.485389,1.018779,0.199221
14.853684,14.485389,1.025425,0.199777
14.858054,14.485389,1.025727,0.200334
14.951658,14.574989,1.025844,0.20089
14.991183,14.574989,1.028555,0.201447
15.002108,14.634723,1.025104,0.202003
15.023282,14.634723,1.02655,0.20256
15.212031,14.724323,1.033123,0.203116
15.243952,14.724323,1.03529,0.203673
15.326106,14.724323,1.04087,0.204229
15.334777,14.724323,1.041459,0.204786
15.41118,14.933391,1.031995,0.205342
15.419017,14.933391,1.03252,0.205899
15.45116,14.933391,1.034672,0.206455
15.473138,14.933391,1.036144,0.207012
15.498773,15.082725,1.027584,0.207568
15.503199,15.082725,1.027878,0.208125
15.59438,15.082725,1.033923,0.208681
15.598185,15.082725,1.034176,0.209238
15.608733,15.202192,1.026742,0.209794
15.695466,15.202192,1.032448,0.210351
15.71255,15.291792,1.027515,0.210907
15.754189,15.351526,1.02623,0.211464
15.844739,15.351526,1.032128,0.21202
15.95616,15.530726,1.027393,0.212577
15.958512,15.530726,1.027544,0.213133
15.98595,15.530726,1.029311,0.213689
16.018041,15.530726,1.031377,0.214246
16.029451,15.560593,1.030131,0.214802
16.03643,15.560593,1.03058,0.215359
16.132376,15.59046,1.034759,0.215915
16.143205,15.59046,1.035454,0.216472
16.176458,15.829394,1.021925,0.217028
16.209153,15.829394,1.023991,0.217585
16.216907,15.829394,1.024481,0.218141
16.224599,15.829394,1.024967,0.218698
16.404226,15.918995,1.030481,0.219254
16.425431,15.918995,1.031813,0.219811
16.445831,15.918995,1.033095,0.220367
16.512709,15.918995,1.037296,0.220924
16.599637,16.068329,1.033066,0.22148
16.61122,16.068329,1.033786,0.222037
16.631825,16.157929,1.029329,0.222593
16.693329,16.157929,1.033135,0.22315
16.694655,16.247529,1.02752,0.223706
16.734928,16.247529,1.029998,0.224263
16.739043,16.277396,1.028361,0.224819
16.740833,16.277396,1.028471,0.225376
16.773923,16.277396,1.030504,0.225932
16.774614,16.277396,1.030547,0.226489
16.915339,16.366996,1.033503,0.227045
16.948624,16.366996,1.035537,0.227602
16.975127,16.396863,1.035267,0.228158
17.040007,16.396863,1.039224,0.228715
17.086527,16.546197,1.032656,0.229271
17.097434,16.546197,1.033315,0.229827
17.335807,16.635797,1.042079,0.230384
17.344939,16.635797,1.042627,0.23094
17.381398,16.785131,1.035524,0.231497
17.389032,16.785131,1.035978,0.232053
17.441011,16.874732,1.033558,0.23261
17.451286,16.874732,1.034167,0.233166
17.462453,16.874732,1.034828,0.233723
17.470862,16.874732,1.035327,0.234279
17.493341,16.994199,1.029371,0.234836
17.510185,16.994199,1.030362,0.235392
17.524202,17.233133,1.01689,0.235949
17.554918,17.233133,1.018672,0.236505
17.56839,17.263,1.01769,0.237062
17.59019,17.263,1.018953,0.237618
17.668063,17.263,1.023464,0.238175
17.843811,17.322733,1.030081,0.238731
17.869303,17.322733,1.031552,0.239288
17.891621,17.322733,1.032841,0.239844
17.959454,17.322733,1.036756,0.240401
18.00112,17.4422,1.032044,0.240957
18.026161,17.4422,1.03348,0.241514
18.147966,17.472067,1.038685,0.24207
18.163484,17.472067,1.039573,0.242627
18.18675,17.472067,1.040904,0.243183
18.209469,17.472067,1.042205,0.24374
18.262123,17.501934,1.043435,0.244296
18.332955,17.501934,1.047482,0.244853
18.418541,17.681135,1.041706,0.245409
18.438761,17.681135,1.042849,0.245965
18.459463,17.711001,1.04226,0.246522
18.476587,17.711001,1.043227,0.247078
18.576985,17.800602,1.043616,0.247635
18.623457,17.800602,1.046226,0.248191
18.730016,17.949936,1.043459,0.248748
18.741489,17.949936,1.044098,0.249304
18.77293,18.069403,1.038935,0.249861
18.832065,18.069403,1.042207,0.250417
18.854343,18.218737,1.034887,0.250974
18.891739,18.218737,1.03694,0.25153
18.927954,18.218737,1.038928,0.252087
18.940403,18.218737,1.039611,0.252643
18.979252,18.27847,1.038339,0.2532
18.984339,18.27847,1.038617,0.253756
19.07542,18.308337,1.041898,0.254313
19.107277,18.308337,1.043638,0.254869
19.12332,18.427804,1.037743,0.255426
19.13477,18.427804,1.038364,0.255982
19.144423,18.666738,1.02559,0.256539
19.262085,18.666738,1.031893,0.257095
19.400654,18.666738,1.039317,0.257652
19.413987,18.666738,1.040031,0.258208
19.419505,18.696605,1.038665,0.258765
19.43102,18.696605,1.039281,0.259321
19.543456,18.756339,1.041965,0.259878
19.571614,18.756339,1.043467,0.260434
19.635444,18.786206,1.045205,0.260991
19.679704,18.786206,1.047561,0.261547
19.699332,18.786206,1.048606,0.262104
19.765608,18.786206,1.052134,0.26266
19.768111,18.93554,1.043969,0.263216
19.811277,18.93554,1.046248,0.263773
19.850952,19.02514,1.043406,0.264329
19.862067,19.02514,1.043991,0.264886
19.887072,19.11474,1.040405,0.265442
20.013694,19.11474,1.047029,0.265999
20.051716,19.144607,1.047382,0.266555
20.057049,19.144607,1.047661,0.267112
20.082504,19.353674,1.037658,0.267668
20.103048,19.413408,1.035524,0.268225
20.230587,19.413408,1.042094,0.268781
20.236139,19.413408,1.04238,0.269338
20.250545,19.413408,1.043122,0.269894
20.479399,19.413408,1.05491,0.270451
20.494741,19.413408,1.0557,0.271007
20.544174,19.503008,1.053385,0.271564
20.55872,19.503008,1.054131,0.27212
20.563899,19.592609,1.049574,0.272677
20.581542,19.592609,1.050475,0.273233
20.633874,19.622476,1.051543,0.27379
20.675489,19.622476,1.053664,0.274346
20.745476,19.741943,1.050833,0.274903
20.775913,19.741943,1.052374,0.275459
20.851804,19.891277,1.048289,0.276016
20.911373,19.891277,1.051284,0.276572
20.979063,20.100344,1.043717,0.277129
20.991906,20.100344,1.044356,0.277685
21.019899,20.130211,1.044197,0.278242
21.03769,20.130211,1.04508,0.278798
21.042609,20.189944,1.042232,0.279354
21.105429,20.189944,1.045344,0.279911
21.12254,20.219811,1.044646,0.280467
21.24389,20.219811,1.050647,0.281024
21.360021,20.309411,1.05173,0.28158
21.393128,20.309411,1.05336,0.282137
21.452018,20.309411,1.05626,0.282693
21.489535,20.309411,1.058107,0.28325
21.537902,20.458745,1.052748,0.283806
21.581712,20.458745,1.054889,0.284363
21.659245,20.458745,1.058679,0.284919
21.680589,20.458745,1.059722,0.285476
21.695019,20.578213,1.054271,0.286032
21.715666,20.578213,1.055275,0.286589
21.958367,20.578213,1.067069,0.287145
22.030663,20.578213,1.070582,0.287702
22.059366,20.667813,1.067329,0.288258
22.068046,20.667813,1.067749,0.288815
22.08593,20.817147,1.060949,0.289371
22.091613,20.817147,1.061222,0.289928
22.200319,20.817147,1.066444,0.290484
22.20721,20.817147,1.066775,0.291041
22.254313,20.847014,1.067506,0.291597
22.290802,20.847014,1.069256,0.292154
22.322217,20.936614,1.066181,0.29271
22.395093,20.936614,1.069662,0.293267
22.433133,21.085948,1.06389,0.293823
22.480169,21.085948,1.066121,0.29438
22.48875,21.175548,1.062015,0.294936
22.512089,21.175548,1.063117,0.295492
22.587146,21.265148,1.062167,0.296049
22.685054,21.265148,1.066771,0.296605
22.696209,21.504083,1.055437,0.297162
22.709208,21.504083,1.056042,0.297718
22.715678,21.563816,1.053416,0.298275
22.917563,21.62355,1.059843,0.298831
23.033749,21.62355,1.065216,0.299388
23.078894,21.653417,1.065832,0.299944
23.124088,21.653417,1.067919,0.300501
23.190856,21.653417,1.071002,0.301057
23.237744,21.653417,1.073168,0.301614
23.273981,21.653417,1.074841,0.30217
23.287533,21.653417,1.075467,0.302727
23.332074,21.802751,1.070144,0.303283
23.339852,21.802751,1.0705,0.30384
23.364111,21.802751,1.071613,0.304396
23.414711,21.802751,1.073934,0.304953
23.436282,21.892351,1.070524,0.305509
23.450882,21.892351,1.071191,0.306066
23.497571,22.041685,1.066051,0.306622
23.511301,22.041685,1.066674,0.307179
23.564973,22.101418,1.06622,0.307735
23.63476,22.101418,1.069378,0.308292
23.813684,22.101418,1.077473,0.308848
23.815411,22.101418,1.077551,0.309405
23.897087,22.250752,1.07399,0.309961
23.939253,22.250752,1.075885,0.310518
23.944734,22.250752,1.076131,0.311074
24.031405,22.250752,1.080027,0.31163
24.084114,22.280619,1.080945,0.312187
24.105712,22.280619,1.081914,0.312743
24.180087,22.519553,1.073737,0.3133
24.23033,22.519553,1.075969,0.313856
24.284461,22.519553,1.078372,0.314413
24.313714,22.519553,1.079671,0.314969
24.32641,22.609154,1.075954,0.315526
24.380479,22.609154,1.078346,0.316082
24.418155,22.728621,1.074335,0.316639
24.457372,22.728621,1.076061,0.317195
24.475335,22.848088,1.07122,0.317752
24.540989,22.848088,1.074094,0.318308
24.556963,22.848088,1.074793,0.318865
24.634104,22.848088,1.078169,0.319421
24.730645,22.967555,1.076764,0.319978
24.805394,22.967555,1.080019,0.320534
24.816345,23.057155,1.076297,0.321091
24.943833,23.057155,1.081826,0.321647
24.957496,23.087022,1.081018,0.322204
25.024541,23.087022,1.083922,0.32276
25.090321,23.176623,1.08257,0.323317
25.129417,23.176623,1.084257,0.323873
25.185349,23.236356,1.083877,0.32443
25.254922,23.236356,1.086871,0.324986
25.284485,23.445424,1.07844,0.325543
25.317092,23.445424,1.079831,0.326099
25.334415,23.445424,1.08057,0.326656
25.354201,23.445424,1.081414,0.327212
25.488663,23.535024,1.08301,0.327769
25.513971,23.535024,1.084085,0.328325
25.662205,23.684358,1.083509,0.328881
25.749506,23.684358,1.087195,0.329438
25.752577,23.684358,1.087324,0.329994
25.866181,23.684358,1.092121,0.330551
25.872494,23.714225,1.091012,0.331107
25.897717,23.714225,1.092075,0.331664
25.961831,23.803825,1.090658,0.33222
26.033783,23.803825,1.093681,0.332777
26.058683,23.893425,1.090621,0.333333
26.10912,23.893425,1.092732,0.33389
26.133588,23.893425,1.093756,0.334446
26.164369,23.923292,1.093678,0.335003
26.190499,23.923292,1.09477,0.335559
26.282828,23.953159,1.097259,0.336116
26.295028,23.953159,1.097769,0.336672
26.307485,24.13236,1.090133,0.337229
26.31578,24.13236,1.090477,0.337785
26.371287,24.162226,1.091426,0.338342
26.404951,24.162226,1.092819,0.338898
26.464466,24.192093,1.09393,0.339455
26.799018,24.192093,1.107759,0.340011
26.851894,24.431027,1.09909,0.340568
26.910682,24.431027,1.101496,0.341124
26.979558,24.490761,1.101622,0.341681
26.998709,24.490761,1.102404,0.342237
27.029921,24.490761,1.103678,0.342794
27.079224,24.490761,1.105691,0.34335
27.130675,24.520628,1.106443,0.343907
27.186592,24.520628,1.108723,0.344463
27.192835,24.759562,1.098276,0.345019
27.194605,24.759562,1.098348,0.345576
27.301834,24.849162,1.098702,0.346132
27.338125,24.849162,1.100163,0.346689
27.340258,24.879029,1.098928,0.347245
27.403584,24.879029,1.101473,0.347802
27.512259,25.117963,1.095322,0.348358
27.56526,25.117963,1.097432,0.348915
27.616559,25.14783,1.098169,0.349471
27.620626,25.14783,1.09833,0.350028
27.833641,25.23743,1.102871,0.350584
27.889427,25.23743,1.105082,0.351141
27.906444,25.23743,1.105756,0.351697
27.920697,25.23743,1.106321,0.352254
27.975139,25.23743,1.108478,0.35281
27.998769,25.23743,1.109414,0.353367
28.076644,25.327031,1.108564,0.353923
28.078191,25.327031,1.108625,0.35448
28.125498,25.386764,1.10788,0.355036
28.190334,25.386764,1.110434,0.355593
28.217318,25.386764,1.111497,0.356149
28.255736,25.386764,1.113011,0.356706
28.283722,25.386764,1.114113,0.357262
28.379284,25.386764,1.117877,0.357819
28.421474,25.476365,1.115602,0.358375
28.439577,25.476365,1.116312,0.358932
28.48701,25.595832,1.112955,0.359488
28.525202,25.595832,1.114447,0.360045
28.631919,25.834766,1.108271,0.360601
28.779521,25.834766,1.113984,0.361157
28.819403,25.834766,1.115528,0.361714
28.864093,25.834766,1.117258,0.36227
28.900432,25.864633,1.117373,0.362827
28.902212,25.864633,1.117441,0.363383
29.035686,26.043834,1.114878,0.36394
29.065765,26.043834,1.116033,0.364496
29.080372,26.0737,1.115314,0.365053
29.108477,26.0737,1.116392,0.365609
29.176882,26.193167,1.113912,0.366166
29.223401,26.193167,1.115688,0.366722
29.266095,26.312635,1.112245,0.367279
29.375487,26.312635,1.116402,0.367835
29.376006,26.342501,1.115156,0.368392
29.613213,26.402235,1.121618,0.368948
29.618288,26.402235,1.12181,0.369505
29.624741,26.402235,1.122054,0.370061
29.665305,26.402235,1.123591,0.370618
29.730604,26.581436,1.118472,0.371174
29.777217,26.581436,1.120226,0.371731
29.848247,26.581436,1.122898,0.372287
29.896094,26.581436,1.124698,0.372844
29.911219,26.82037,1.115243,0.3734
29.913865,26.82037,1.115341,0.373957
30.077078,26.880103,1.118935,0.374513
30.13035,26.880103,1.120916,0.37507
30.168495,26.90997,1.12109,0.375626
30.209353,26.90997,1.122608,0.376183
30.232213,26.90997,1.123458,0.376739
30.245788,26.90997,1.123962,0.377295
30.308634,26.999571,1.12256,0.377852
30.336085,26.999571,1.123577,0.378408
30.337282,27.029437,1.122379,0.378965
30.43738,27.029437,1.126083,0.379521
30.459046,27.029437,1.126884,0.380078
30.716647,27.029437,1.136415,0.380634
30.759343,27.148904,1.132987,0.381191
30.864858,27.148904,1.136873,0.381747
30.891351,27.298238,1.131624,0.382304
30.913969,27.298238,1.132453,0.38286
30.957309,27.357972,1.131564,0.383417
30.970564,27.357972,1.132049,0.383973
30.972271,27.537173,1.124744,0.38453
31.084389,27.537173,1.128816,0.385086
31.109381,27.626773,1.126059,0.385643
31.16202,27.626773,1.127965,0.386199
31.232701,27.626773,1.130523,0.386756
31.239154,27.626773,1.130757,0.387312
31.352831,27.626773,1.134871,0.387869
31.401339,27.626773,1.136627,0.388425
31.43464,27.716373,1.134154,0.388982
31.459354,27.716373,1.135046,0.389538
31.505501,27.74624,1.135487,0.390095
31.509833,27.74624,1.135643,0.390651
31.586239,27.83584,1.134733,0.391208
31.63024,27.83584,1.136313,0.391764
31.69478,27.955308,1.133766,0.392321
31.698258,27.955308,1.133891,0.392877
31.714184,27.985174,1.133249,0.393434
31.907052,27.985174,1.140141,0.39399
31.90987,28.104641,1.135395,0.394546
31.953969,28.104641,1.136964,0.395103
32.010488,28.343576,1.129374,0.395659
32.187364,28.343576,1.135614,0.396216
32.240006,28.343576,1.137471,0.396772
32.272941,28.343576,1.138633,0.397329
32.285793,28.463043,1.134306,0.397885
32.322496,28.463043,1.135595,0.398442
32.333225,28.49291,1.134781,0.398998
32.360198,28.49291,1.135728,0.399555
32.391415,28.731844,1.12737,0.400111
32.394773,28.731844,1.127487,0.400668
32.397294,28.731844,1.127574,0.401224
32.467249,28.731844,1.130009,0.401781
32.608395,28.791577,1.132567,0.402337
32.642074,28.791577,1.133737,0.402894
32.676608,28.821444,1.13376,0.40345
32.911588,28.821444,1.141913,0.404007
32.922041,28.821444,1.142276,0.404563
32.9695,28.821444,1.143923,0.40512
33.019001,28.911045,1.14209,0.405676
33.039649,28.970778,1.140447,0.406233
33.20781,28.970778,1.146252,0.406789
33.249813,28.970778,1.147702,0.407346
33.274702,28.970778,1.148561,0.407902
33.306372,29.149979,1.142586,0.408459
33.328036,29.149979,1.14333,0.409015
33.505367,29.179846,1.148237,0.409572
33.610198,29.179846,1.151829,0.410128
33.616793,29.269446,1.148528,0.410684
33.618359,29.269446,1.148582,0.411241
33.657962,29.299313,1.148763,0.411797
33.681987,29.299313,1.149583,0.412354
33.686667,29.41878,1.145074,0.41291
33.799596,29.41878,1.148912,0.413467
33.811331,29.41878,1.149311,0.414023
33.813876,29.41878,1.149398,0.41458
33.845489,29.448647,1.149305,0.415136
33.923118,29.448647,1.151941,0.415693
33.946274,29.448647,1.152728,0.416249
33.947733,29.448647,1.152777,0.416806
34.115512,29.777181,1.145693,0.417362
34.168083,29.777181,1.147459,0.417919
34.202281,29.866782,1.145161,0.418475
34.2089,29.866782,1.145383,0.419032
34.342271,29.866782,1.149848,0.419588
34.41869,29.866782,1.152407,0.420145
34.431243,30.135583,1.142544,0.420701
34.475589,30.135583,1.144016,0.421258
34.50095,30.165449,1.143724,0.421814
34.50514,30.165449,1.143863,0.422371
34.549881,30.165449,1.145346,0.422927
34.59117,30.165449,1.146715,0.423484
34.671131,30.25505,1.145962,0.42404
34.739629,30.25505,1.148226,0.424597
34.847627,30.374517,1.147265,0.425153
34.891097,30.374517,1.148696,0.42571
34.982919,30.404384,1.150588,0.426266
35.021622,30.404384,1.151861,0.426822
35.139745,30.493984,1.15235,0.427379
35.140758,30.493984,1.152383,0.427935
35.191328,30.613451,1.149538,0.428492
35.227888,30.613451,1.150732,0.429048
35.28656,30.613451,1.152649,0.429605
35.295045,30.613451,1.152926,0.430161
35.395648,30.613451,1.156212,0.430718
35.447513,30.613451,1.157906,0.431274
35.504221,30.703051,1.156374,0.431831
35.536036,30.703051,1.157411,0.432387
35.576393,30.852385,1.153116,0.432944
35.684231,30.852385,1.156612,0.4335
35.771869,30.971853,1.15498,0.434057
35.827657,30.971853,1.156781,0.434613
35.847192,30.971853,1.157412,0.43517
35.943762,30.971853,1.16053,0.435726
35.969664,31.061453,1.158016,0.436283
36.145109,31.061453,1.163664,0.436839
36.148311,31.061453,1.163768,0.437396
36.202318,31.061453,1.165506,0.437952
36.3196,31.121186,1.167038,0.438509
36.321161,31.121186,1.167088,0.439065
36.378414,31.18092,1.166688,0.439622
36.432958,31.18092,1.168438,0.440178
36.452716,31.330254,1.163499,0.440735
36.505012,31.330254,1.165168,0.441291
36.622616,31.449721,1.164481,0.441848
36.742761,31.449721,1.168302,0.442404
36.751006,31.599055,1.163041,0.44296
36.771169,31.658788,1.161484,0.443517
36.81527,31.658788,1.162877,0.444073
36.893081,31.658788,1.165335,0.44463
36.902532,31.658788,1.165633,0.445186
36.908072,31.688655,1.164709,0.445743
36.914269,31.688655,1.164905,0.446299
37.07128,31.837989,1.164373,0.446856
37.123289,31.837989,1.166006,0.447412
37.240117,31.837989,1.169676,0.447969
37.244993,31.837989,1.169829,0.448525
37.31087,31.92759,1.168609,0.449082
37.456644,31.92759,1.173175,0.449638
37.498533,32.047057,1.170108,0.450195
37.599914,32.047057,1.173272,0.450751
37.605103,32.047057,1.173434,0.451308
37.647818,32.047057,1.174767,0.451864
37.793642,32.136657,1.176029,0.452421
37.876196,32.136657,1.178598,0.452977
37.889307,32.315858,1.172468,0.453534
37.92108,32.315858,1.173451,0.45409
37.949185,32.495058,1.167845,0.454647
38.074727,32.495058,1.171708,0.455203
38.157044,32.554792,1.172087,0.45576
38.193867,32.554792,1.173218,0.456316
38.207057,32.554792,1.173623,0.456873
38.372208,32.554792,1.178696,0.457429
38.427402,32.644392,1.177152,0.457986
38.526725,32.644392,1.180194,0.458542
38.531671,32.733993,1.177115,0.459098
38.598495,32.733993,1.179156,0.459655
38.619481,32.763859,1.178722,0.460211
38.712097,32.763859,1.181549,0.460768
38.770001,32.793726,1.182238,0.461324
38.808155,32.793726,1.183402,0.461881
38.813036,33.002794,1.176053,0.462437
38.824286,33.002794,1.176394,0.462994
38.850711,33.002794,1.177195,0.46355
39.009325,33.002794,1.182001,0.464107
39.017526,33.002794,1.182249,0.464663
39.156584,33.002794,1.186463,0.46522
39.157241,33.002794,1.186483,0.465776
39.191377,33.002794,1.187517,0.466333
39.285107,33.092394,1.187134,0.466889
39.365248,33.092394,1.189556,0.467446
39.378829,33.122261,1.188893,0.468002
39.3812,33.122261,1.188965,0.468559
39.433942,33.271595,1.185213,0.469115
39.655338,33.271595,1.191868,0.469672
39.720023,33.361195,1.190606,0.470228
39.812639,33.361195,1.193382,0.470785
39.816722,33.570263,1.186071,0.471341
39.99734,33.570263,1.191452,0.471898
40.001637,33.600129,1.19052,0.472454
40.021624,33.600129,1.191115,0.473011
40.156087,33.600129,1.195117,0.473567
40.176412,33.600129,1.195722,0.474124
40.291428,33.719596,1.194897,0.47468
40.326175,33.719596,1.195927,0.475237
40.354157,33.749463,1.195698,0.475793
40.364314,33.749463,1.195999,0.476349
40.433487,33.749463,1.198048,0.476906
40.529046,33.749463,1.20088,0.477462
40.640371,33.988397,1.195713,0.478019
40.667819,33.988397,1.196521,0.478575
40.73086,34.197465,1.191049,0.479132
40.827782,34.197465,1.193883,0.479688
40.847279,34.197465,1.194453,0.480245
40.878225,34.197465,1.195358,0.480801
40.893556,34.406532,1.18854,0.481358
40.896229,34.436399,1.187587,0.481914
40.969506,34.436399,1.189715,0.482471
40.973187,34.466266,1.188791,0.483027
41.089344,34.466266,1.192161,0.483584
41.151355,34.526,1.191895,0.48414
41.221781,34.526,1.193934,0.484697
41.225415,34.555866,1.193008,0.485253
41.243645,34.555866,1.193535,0.48581
41.426692,34.555866,1.198832,0.486366
41.433818,34.555866,1.199039,0.486923
41.458376,34.645467,1.196646,0.487479
41.5297,34.645467,1.198705,0.488036
41.544084,34.645467,1.19912,0.488592
41.620794,34.645467,1.201334,0.489149
41.705629,34.794801,1.198617,0.489705
41.719781,34.794801,1.199023,0.490262
41.812439,34.794801,1.201686,0.490818
41.901922,34.794801,1.204258,0.491375
41.907497,34.884401,1.201325,0.491931
42.087077,34.884401,1.206473,0.492487
42.209561,34.944134,1.207915,0.493044
42.319939,34.944134,1.211074,0.4936
42.351512,34.944134,1.211978,0.494157
42.384393,34.944134,1.212919,0.494713
42.406141,35.003868,1.21147,0.49527
42.474214,35.003868,1.213415,0.495826
42.53746,35.272669,1.205961,0.496383
42.565454,35.272669,1.206755,0.496939
42.633411,35.362269,1.205619,0.497496
42.750579,35.362269,1.208932,0.498052
42.755551,35.422003,1.207034,0.498609
42.846257,35.422003,1.209594,0.499165
42.896058,35.511603,1.207945,0.499722
43.029866,35.511603,1.211713,0.500278
43.045798,35.511603,1.212162,0.500835
43.053134,35.511603,1.212368,0.501391
43.117696,35.601204,1.21113,0.501948
43.211203,35.601204,1.213757,0.502504
43.295155,35.63107,1.215096,0.503061
43.399339,35.63107,1.21802,0.503617
43.499802,35.870005,1.212707,0.504174
43.55676,35.870005,1.214295,0.50473
43.593796,35.899871,1.214316,0.505287
43.640989,35.899871,1.215631,0.505843
43.653633,35.989472,1.212956,0.5064
43.792997,35.989472,1.216828,0.506956
43.823211,35.989472,1.217668,0.507513
43.836938,35.989472,1.218049,0.508069
43.859215,36.138806,1.213632,0.508625
43.999491,36.138806,1.217514,0.509182
44.074825,36.228406,1.216582,0.509738
44.125542,36.228406,1.217982,0.510295
44.209922,36.347873,1.2163,0.510851
44.314589,36.347873,1.21918,0.511408
44.328913,36.437474,1.216575,0.511964
44.430466,36.437474,1.219362,0.512521
44.469734,36.437474,1.22044,0.513077
44.556664,36.437474,1.222825,0.513634
44.576635,36.556941,1.219375,0.51419
44.643302,36.556941,1.221199,0.514747
44.748727,36.586807,1.223084,0.515303
44.88827,36.586807,1.226898,0.51586
45.019717,36.616674,1.229487,0.516416
45.174629,36.616674,1.233717,0.516973
45.194035,36.706275,1.231235,0.517529
45.235753,36.706275,1.232371,0.518086
45.310919,36.825742,1.230414,0.518642
45.35655,36.825742,1.231653,0.519199
45.361494,36.855608,1.230789,0.519755
45.40307,36.855608,1.231918,0.520312
45.51852,36.945209,1.232055,0.520868
45.524143,36.945209,1.232207,0.521425
45.572468,37.064676,1.229539,0.521981
45.638425,37.064676,1.231319,0.522538
45.662204,37.064676,1.23196,0.523094
45.839577,37.064676,1.236746,0.523651
45.912568,37.30361,1.230781,0.524207
45.935182,37.30361,1.231387,0.524763
46.075249,37.333477,1.234154,0.52532
46.110198,37.333477,1.23509,0.525876
46.249942,37.333477,1.238833,0.526433
46.282503,37.333477,1.239705,0.526989
46.344774,37.333477,1.241373,0.527546
46.348713,37.393211,1.239495,0.528102
46.366106,37.393211,1.239961,0.528659
46.43817,37.512678,1.237933,0.529215
46.536557,37.512678,1.240555,0.529772
46.570089,37.572411,1.239476,0.530328
46.582805,37.572411,1.239814,0.530885
46.71776,37.572411,1.243406,0.531441
46.836394,37.572411,1.246563,0.531998
46.886421,37.662012,1.244926,0.532554
46.947173,37.662012,1.246539,0.533111
46.970541,37.662012,1.24716,0.533667
47.054719,37.662012,1.249395,0.534224
47.137797,37.871079,1.244691,0.53478
47.240843,37.871079,1.247412,0.535337
47.361185,38.05028,1.2447,0.535893
47.391153,38.05028,1.245488,0.53645
47.478104,38.13988,1.244841,0.537006
47.52008,38.13988,1.245942,0.537563
47.606666,38.22948,1.245287,0.538119
47.630585,38.22948,1.245912,0.538676
47.71918,38.289214,1.246283,0.539232
47.721014,38.289214,1.24633,0.539789
47.739557,38.378814,1.243904,0.540345
47.810684,38.378814,1.245757,0.540902
47.847018,38.378814,1.246704,0.541458
47.865021,38.378814,1.247173,0.542014
48.059025,38.498281,1.248342,0.542571
48.066197,38.498281,1.248528,0.543127
48.136832,38.737216,1.242651,0.543684
48.173317,38.737216,1.243593,0.54424
48.219056,38.826816,1.241901,0.544797
48.273125,38.826816,1.243293,0.545353
48.350897,38.826816,1.245296,0.54591
48.368114,38.826816,1.24574,0.546466
48.531491,38.826816,1.249948,0.547023
48.61053,38.826816,1.251983,0.547579
48.702433,38.856683,1.253386,0.548136
48.804109,38.856683,1.256003,0.548692
48.811308,38.97615,1.252338,0.549249
48.894404,38.97615,1.25447,0.549805
48.948073,38.97615,1.255847,0.550362
48.958296,38.97615,1.256109,0.550918
49.017586,39.006017,1.256667,0.551475
49.274221,39.006017,1.263247,0.552031
49.278034,39.185217,1.257567,0.552588
49.331507,39.185217,1.258932,0.553144
49.344804,39.215084,1.258312,0.553701
49.463134,39.215084,1.261329,0.554257
49.524196,39.215084,1.262886,0.554814
49.52548,39.215084,1.262919,0.55537
49.562351,39.244951,1.262898,0.555927
49.579115,39.244951,1.263325,0.556483
49.716081,39.454018,1.260102,0.55704
49.81628,39.454018,1.262641,0.557596
49.90404,39.483885,1.263909,0.558152
49.982558,39.483885,1.265898,0.558709
50.072653,39.573486,1.265308,0.559265
50.177028,39.573486,1.267946,0.559822
50.192159,39.573486,1.268328,0.560378
50.217187,39.573486,1.26896,0.560935
50.244782,39.573486,1.269658,0.561491
50.303395,39.573486,1.271139,0.562048
50.354117,39.782553,1.265734,0.562604
50.418843,39.782553,1.267361,0.563161
50.453303,40.051354,1.259715,0.563717
50.53529,40.051354,1.261762,0.564274
50.618792,40.170821,1.260089,0.56483
50.636798,40.170821,1.260537,0.565387
50.843353,40.170821,1.265679,0.565943
50.857341,40.170821,1.266027,0.5665
50.992227,40.200688,1.268442,0.567056
51.020422,40.200688,1.269143,0.567613
51.107411,40.260422,1.269421,0.568169
51.194542,40.260422,1.271585,0.568726
51.235457,40.379889,1.268836,0.569282
51.319156,40.379889,1.270909,0.569839
51.383896,40.379889,1.272512,0.570395
51.499346,40.439622,1.273487,0.570952
51.582679,40.439622,1.275548,0.571508
51.754015,40.618823,1.274139,0.572065
51.778611,40.618823,1.274744,0.572621
51.91734,40.618823,1.27816,0.573178
51.941526,40.618823,1.278755,0.573734
52.083222,40.64869,1.281301,0.57429
52.085781,40.64869,1.281364,0.574847
52.097995,40.887624,1.274175,0.575403
52.193779,40.887624,1.276518,0.57596
52.230091,40.917491,1.276473,0.576516
52.24702,40.917491,1.276887,0.577073
52.287148,40.917491,1.277868,0.577629
52.37711,40.917491,1.280067,0.578186
52.608281,41.007091,1.282907,0.578742
52.613583,41.007091,1.283036,0.579299
52.805672,41.126558,1.28398,0.579855
52.835497,41.126558,1.284705,0.580412
52.836617,41.156425,1.2838,0.580968
52.89128,41.156425,1.285128,0.581525
52.908208,41.156425,1.285539,0.582081
52.933425,41.156425,1.286152,0.582638
53.029395,41.246025,1.285685,0.583194
53.158608,41.246025,1.288818,0.583751
53.168113,41.335626,1.286254,0.584307
53.2237,41.335626,1.287599,0.584864
53.391485,41.365493,1.290725,0.58542
53.474501,41.365493,1.292732,0.585977
53.562543,41.365493,1.294861,0.586533
53.670554,41.365493,1.297472,0.58709
53.743632,41.634294,1.29085,0.587646
53.86172,41.634294,1.293686,0.588203
53.889288,41.634294,1.294349,0.588759
53.985759,41.634294,1.296666,0.589316
54.056165,41.694027,1.296497,0.589872
54.096077,41.694027,1.297454,0.590428
54.207885,41.873228,1.294571,0.590985
54.274929,41.873228,1.296173,0.591541
54.356549,41.962828,1.29535,0.592098
54.556648,41.962828,1.300118,0.592654
54.626186,41.962828,1.301776,0.593211
54.656088,41.962828,1.302488,0.593767
54.756315,42.082295,1.301172,0.594324
54.759991,42.082295,1.30126,0.59488
55.002618,42.171896,1.304248,0.595437
55.021168,42.171896,1.304688,0.595993
55.041804,42.201762,1.304254,0.59655
55.1477,42.201762,1.306763,0.597106
55.245315,42.32123,1.305381,0.597663
55.285332,42.32123,1.306326,0.598219
55.322709,42.32123,1.307209,0.598776
55.383243,42.32123,1.30864,0.599332
55.444522,42.351096,1.309164,0.599889
55.531674,42.351096,1.311222,0.600445
55.557855,42.440697,1.30907,0.601002
55.61345,42.440697,1.31038,0.601558
55.620016,42.530297,1.307774,0.602115
55.637941,42.530297,1.308195,0.602671
55.68481,42.679631,1.304716,0.603228
55.787155,42.679631,1.307114,0.603784
55.825738,42.799098,1.304367,0.604341
55.864599,42.799098,1.305275,0.604897
55.897273,43.008166,1.29969,0.605454
55.993032,43.008166,1.301916,0.60601
56.066393,43.157499,1.299111,0.606566
56.067832,43.157499,1.299145,0.607123
56.108508,43.157499,1.300087,0.607679
56.362085,43.157499,1.305963,0.608236
56.399429,43.157499,1.306828,0.608792
56.507345,43.157499,1.309329,0.609349
56.516485,43.2471,1.306827,0.609905
56.555593,43.2471,1.307731,0.610462
56.689779,43.306833,1.309026,0.611018
56.717486,43.306833,1.309666,0.611575
56.799176,43.306833,1.311552,0.612131
56.855634,43.306833,1.312856,0.612688
56.864068,43.306833,1.313051,0.613244
57.167732,43.306833,1.320063,0.613801
57.215397,43.396434,1.318435,0.614357
57.290046,43.396434,1.320156,0.614914
57.350504,43.545768,1.317017,0.61547
57.388593,43.605501,1.316086,0.616027
57.443798,43.605501,1.317352,0.616583
57.464027,43.605501,1.317816,0.61714
57.584132,43.605501,1.32057,0.617696
57.684655,43.754835,1.318361,0.618253
57.720778,43.754835,1.319186,0.618809
57.725377,43.754835,1.319291,0.619366
57.796879,43.754835,1.320926,0.619922
58.054239,43.784702,1.325902,0.620479
58.103394,43.784702,1.327025,0.621035
58.114415,43.874302,1.324566,0.621592
58.2152,43.874302,1.326863,0.622148
58.230175,43.874302,1.327205,0.622705
58.336939,43.874302,1.329638,0.623261
58.342407,44.08337,1.323456,0.623817
58.381757,44.08337,1.324349,0.624374
58.383684,44.202837,1.320813,0.62493
58.438164,44.202837,1.322046,0.625487
58.440856,44.202837,1.322106,0.626043
58.519421,44.202837,1.323884,0.6266
58.677387,44.232704,1.326561,0.627156
58.824073,44.232704,1.329877,0.627713
58.843506,44.471638,1.323169,0.628269
58.887401,44.471638,1.324156,0.628826
58.994252,44.501505,1.325669,0.629382
59.158576,44.501505,1.329361,0.629939
59.281771,44.501505,1.33213,0.630495
59.319096,44.501505,1.332968,0.631052
59.365329,44.561238,1.332219,0.631608
59.483558,44.561238,1.334872,0.632165
59.496014,44.591105,1.334257,0.632721
59.676736,44.591105,1.33831,0.633278
59.73471,45.039107,1.326285,0.633834
59.738035,45.039107,1.326359,0.634391
59.93042,45.039107,1.330631,0.634947
60.048254,45.039107,1.333247,0.635504
60.260502,45.188441,1.333538,0.63606
60.295774,45.188441,1.334319,0.636617
60.373225,45.188441,1.336032,0.637173
60.407041,45.188441,1.336781,0.63773
60.42699,45.218307,1.336339,0.638286
60.460596,45.218307,1.337082,0.638843
60.537981,45.307908,1.336146,0.639399
60.571204,45.307908,1.336879,0.639955
60.680537,45.307908,1.339292,0.640512
60.88662,45.307908,1.343841,0.641068
60.943707,45.427375,1.341563,0.641625
60.959143,45.427375,1.341903,0.642181
60.974712,45.457242,1.341364,0.642738
61.142254,45.457242,1.34505,0.643294
61.193798,45.546842,1.343535,0.643851
61.226618,45.546842,1.344256,0.644407
61.255037,45.546842,1.34488,0.644964
61.28998,45.546842,1.345647,0.64552
61.293141,45.546842,1.345717,0.646077
61.427655,45.546842,1.34867,0.646633
61.514679,45.696176,1.346167,0.64719
61.589846,45.696176,1.347812,0.647746
61.591561,45.696176,1.347849,0.648303
61.666087,45.696176,1.34948,0.648859
61.685192,45.905243,1.34375,0.649416
61.874149,45.905243,1.347867,0.649972
61.935926,45.905243,1.349212,0.650529
62.053082,45.905243,1.351765,0.651085
62.101427,45.93511,1.351938,0.651642
62.20574,45.93511,1.354209,0.652198
62.238976,46.114311,1.349667,0.652755
62.336263,46.114311,1.351777,0.653311
62.411743,46.174044,1.351663,0.653868
62.524511,46.174044,1.354105,0.654424
62.56278,46.263645,1.35231,0.654981
62.650157,46.263645,1.354198,0.655537
62.719033,46.353245,1.353067,0.656093
62.816214,46.353245,1.355163,0.65665
62.88846,46.383112,1.355848,0.657206
62.935456,46.383112,1.356861,0.657763
62.954092,46.472712,1.354646,0.658319
63.343278,46.472712,1.363021,0.658876
63.392693,46.502579,1.363208,0.659432
63.48793,46.502579,1.365256,0.659989
63.591274,46.741513,1.360488,0.660545
63.637446,46.741513,1.361476,0.661102
63.656082,46.741513,1.361875,0.661658
63.733144,46.741513,1.363523,0.662215
63.736538,46.831114,1.360987,0.662771
63.777759,46.890847,1.360132,0.663328
63.818159,46.890847,1.360994,0.663884
63.996923,46.890847,1.364806,0.664441
64.139129,46.890847,1.367839,0.664997
64.28117,46.980447,1.368254,0.665554
64.315088,46.980447,1.368976,0.66611
64.322223,47.070048,1.366521,0.666667
64.344766,47.070048,1.367,0.667223
64.381392,47.338849,1.360012,0.66778
64.495918,47.338849,1.362431,0.668336
64.499422,47.338849,1.362505,0.668893
64.523425,47.338849,1.363012,0.669449
64.62212,47.368716,1.364236,0.670006
64.750287,47.368716,1.366942,0.670562
64.753512,47.368716,1.36701,0.671119
64.865915,47.368716,1.369383,0.671675
64.898496,47.428449,1.368345,0.672231
64.956333,47.428449,1.369565,0.672788
65.017372,47.60765,1.365692,0.673344
65.098645,47.60765,1.367399,0.673901
65.118469,47.69725,1.365246,0.674457
65.179582,47.69725,1.366527,0.675014
65.293679,47.786851,1.366352,0.67557
65.481666,47.786851,1.370286,0.676127
65.522071,47.816717,1.370275,0.676683
65.557403,47.816717,1.371014,0.67724
65.63304,47.846584,1.371739,0.677796
65.813092,47.846584,1.375502,0.678353
65.817599,47.906318,1.373881,0.678909
65.8516,47.906318,1.374591,0.679466
65.86631,48.055652,1.370626,0.680022
65.955747,48.055652,1.372487,0.680579
65.957872,48.175119,1.369127,0.681135
65.997817,48.175119,1.369957,0.681692
66.012265,48.264719,1.367713,0.682248
66.227144,48.264719,1.372165,0.682805
66.274676,48.324453,1.371452,0.683361
66.321443,48.324453,1.37242,0.683918
66.378324,48.384186,1.371901,0.684474
66.46061,48.384186,1.373602,0.685031
66.468429,48.414053,1.372916,0.685587
66.537979,48.414053,1.374353,0.686144
66.633607,48.53352,1.37294,0.6867
66.713665,48.53352,1.374589,0.687257
66.739432,48.53352,1.37512,0.687813
66.831799,48.53352,1.377024,0.68837
66.941832,48.53352,1.379291,0.688926
67.005539,48.53352,1.380603,0.689482
67.030646,48.53352,1.381121,0.690039
67.204833,48.53352,1.38471,0.690595
67.238912,48.652987,1.38201,0.691152
67.338529,48.652987,1.384057,0.691708
67.398898,48.862055,1.379371,0.692265
67.405727,48.862055,1.379511,0.692821
67.412292,48.891921,1.378802,0.693378
67.441639,48.891921,1.379403,0.693934
67.478327,48.981522,1.377628,0.694491
67.616901,48.981522,1.380457,0.695047
67.637832,48.981522,1.380885,0.695604
67.779996,48.981522,1.383787,0.69616
67.8732,49.041255,1.384002,0.696717
67.89029,49.041255,1.384351,0.697273
67.905673,49.250323,1.378786,0.69783
67.980958,49.250323,1.380315,0.698386
68.01195,49.250323,1.380944,0.698943
68.106377,49.250323,1.382862,0.699499
68.262603,49.489257,1.379342,0.700056
68.343695,49.489257,1.38098,0.700612
68.40713,49.519124,1.381429,0.701169
68.424085,49.519124,1.381771,0.701725
68.505677,49.698325,1.37843,0.702282
68.519868,49.698325,1.378716,0.702838
68.71954,49.728191,1.381903,0.703395
68.746135,49.728191,1.382438,0.703951
68.76485,49.728191,1.382814,0.704508
68.825453,49.728191,1.384033,0.705064
68.964952,49.758058,1.386006,0.70562
68.996533,49.758058,1.38664,0.706177
69.060566,49.847658,1.385433,0.706733
69.097402,49.847658,1.386171,0.70729
69.165012,50.20606,1.377623,0.707846
69.180587,50.20606,1.377933,0.708403
69.180711,50.235927,1.377116,0.708959
69.331711,50.235927,1.380122,0.709516
69.367652,50.235927,1.380838,0.710072
69.446626,50.29566,1.380768,0.710629
69.549989,50.29566,1.382823,0.711185
69.688962,50.325527,1.384764,0.711742
69.701528,50.325527,1.385013,0.712298
69.766711,50.325527,1.386309,0.712855
69.872395,50.325527,1.388409,0.713411
69.919889,50.474861,1.385242,0.713968
70.008046,50.474861,1.386988,0.714524
70.057991,50.474861,1.387978,0.715081
70.181511,50.474861,1.390425,0.715637
70.206555,50.474861,1.390921,0.716194
70.297418,50.474861,1.392721,0.71675
70.315466,50.564461,1.39061,0.717307
70.392493,50.564461,1.392134,0.717863
70.429178,50.654062,1.390395,0.71842
70.643395,50.654062,1.394624,0.718976
70.695117,50.683928,1.394823,0.719533
70.700499,50.683928,1.394929,0.720089
70.710953,50.773529,1.392674,0.720646
70.801341,50.773529,1.394454,0.721202
70.811217,50.773529,1.394648,0.721758
70.853851,50.773529,1.395488,0.722315
70.876257,50.773529,1.395929,0.722871
71.056143,50.773529,1.399472,0.723428
71.083748,50.952729,1.395092,0.723984
71.21677,50.952729,1.397703,0.724541
71.349387,51.04233,1.397847,0.725097
71.467362,51.04233,1.400159,0.725654
71.539818,51.191664,1.39749,0.72621
71.662378,51.191664,1.399884,0.726767
71.740709,51.281264,1.398965,0.727323
71.972161,51.281264,1.403479,0.72788
72.048379,51.281264,1.404965,0.728436
72.075738,51.281264,1.405498,0.728993
72.154037,51.400731,1.403755,0.729549
72.218472,51.400731,1.405009,0.730106
72.344982,51.669532,1.400148,0.730662
72.431451,51.669532,1.401821,0.731219
72.517027,51.669532,1.403478,0.731775
72.553947,51.669532,1.404192,0.732332
72.598874,51.729266,1.403439,0.732888
72.62929,51.729266,1.404027,0.733445
72.738507,51.759133,1.405327,0.734001
72.79625,51.759133,1.406443,0.734558
72.903096,51.8786,1.405263,0.735114
73.048896,51.8786,1.408074,0.735671
73.151601,51.998067,1.406814,0.736227
73.209537,51.998067,1.407928,0.736784
73.319637,52.087667,1.40762,0.73734
73.387892,52.087667,1.40893,0.737896
73.49006,52.117534,1.410083,0.738453
73.516084,52.117534,1.410583,0.739009
73.705161,52.117534,1.41421,0.739566
73.759513,52.117534,1.415253,0.740122
73.789275,52.147401,1.415013,0.740679
73.874394,52.147401,1.416646,0.741235
73.903251,52.356468,1.41154,0.741792
73.971539,52.356468,1.412844,0.742348
73.999441,52.386335,1.412571,0.742905
74.019256,52.386335,1.41295,0.743461
74.027254,52.625269,1.406686,0.744018
74.185691,52.625269,1.409697,0.744574
74.238885,52.71487,1.40831,0.745131
74.512677,52.71487,1.413504,0.745687
74.603454,52.71487,1.415226,0.746244
74.732266,52.71487,1.41767,0.7468
74.737225,52.80447,1.415358,0.747357
74.743094,52.80447,1.415469,0.747913
74.81596,52.80447,1.416849,0.74847
74.990251,52.80447,1.42015,0.749026
75.090658,52.834337,1.421247,0.749583
75.2075,52.834337,1.423459,0.750139
75.258142,52.834337,1.424417,0.750696
75.393119,52.834337,1.426972,0.751252
75.510172,52.953804,1.425963,0.751809
75.601292,52.953804,1.427684,0.752365
75.662561,53.073271,1.425625,0.752922
75.856934,53.073271,1.429287,0.753478
76.006236,53.162871,1.429686,0.754035
76.134712,53.162871,1.432103,0.754591
76.146258,53.162871,1.43232,0.755147
76.203693,53.162871,1.433401,0.755704
76.28822,53.192738,1.434185,0.75626
76.427006,53.192738,1.436794,0.756817
76.442279,53.192738,1.437081,0.757373
76.524823,53.192738,1.438633,0.75793
76.803241,53.431672,1.43741,0.758486
76.970705,53.431672,1.440545,0.759043
77.068311,53.64074,1.43675,0.759599
77.344999,53.64074,1.441908,0.760156
77.345981,53.760207,1.438722,0.760712
77.454549,53.760207,1.440741,0.761269
77.530538,53.760207,1.442155,0.761825
77.763064,53.790074,1.445677,0.762382
77.777101,53.790074,1.445938,0.762938
77.938638,53.81994,1.448137,0.763495
78.093683,53.81994,1.451018,0.764051
78.11215,53.81994,1.451361,0.764608
78.225868,53.81994,1.453474,0.765164
78.288339,53.909541,1.452217,0.765721
78.318408,53.909541,1.452775,0.766277
78.388274,53.999141,1.451658,0.766834
78.444507,53.999141,1.452699,0.76739
78.529927,54.058875,1.452674,0.767947
78.836424,54.058875,1.458344,0.768503
78.857575,54.058875,1.458735,0.76906
78.904631,54.058875,1.459606,0.769616
79.089941,54.148475,1.460613,0.770173
79.17835,54.148475,1.462245,0.770729
79.336488,54.297809,1.461136,0.771285
79.356443,54.297809,1.461504,0.771842
79.399108,54.506876,1.456681,0.772398
79.495491,54.506876,1.458449,0.772955
79.602594,54.506876,1.460414,0.773511
79.825661,54.506876,1.464506,0.774068
79.966312,54.506876,1.467087,0.774624
80.044776,54.506876,1.468526,0.775181
80.265494,54.596477,1.470159,0.775737
80.406576,54.596477,1.472743,0.776294
80.486442,54.715944,1.470987,0.77685
80.83428,54.715944,1.477344,0.777407
81.089996,55.074345,1.472373,0.777963
81.105035,55.074345,1.472646,0.77852
81.201906,55.104212,1.473606,0.779076
81.340891,55.104212,1.476128,0.779633
81.457375,55.104212,1.478242,0.780189
81.693703,55.104212,1.482531,0.780746
81.754185,55.253546,1.479619,0.781302
81.89896,55.253546,1.482239,0.781859
82.062143,55.253546,1.485192,0.782415
82.092905,55.253546,1.485749,0.782972
82.286102,55.253546,1.489246,0.783528
82.411321,55.253546,1.491512,0.784085
82.428742,55.343146,1.489412,0.784641
82.438718,55.343146,1.489592,0.785198
82.612122,55.343146,1.492725,0.785754
82.841208,55.343146,1.496865,0.786311
82.898634,55.432747,1.495481,0.786867
83.073773,55.432747,1.498641,0.787423
83.077464,55.49248,1.497094,0.78798
83.268456,55.49248,1.500536,0.788536
83.464448,55.582081,1.501643,0.789093
83.700097,55.582081,1.505883,0.789649
83.827045,55.671681,1.505739,0.790206
83.970736,55.671681,1.50832,0.790762
84.381339,55.701548,1.514883,0.791319
84.588711,55.701548,1.518606,0.791875
84.640013,55.701548,1.519527,0.792432
84.97237,55.701548,1.525494,0.792988
85.14917,55.910615,1.522952,0.793545
85.211621,55.910615,1.524069,0.794101
85.439904,55.940482,1.527336,0.794658
85.477918,55.940482,1.528015,0.795214
85.552264,55.970349,1.528528,0.795771
85.555918,55.970349,1.528594,0.796327
85.650274,56.059949,1.527834,0.796884
85.922745,56.059949,1.532694,0.79744
86.213344,56.209283,1.533792,0.797997
86.308446,56.209283,1.535484,0.798553
86.523361,56.298883,1.536858,0.79911
86.714676,56.298883,1.540256,0.799666
86.977095,56.298883,1.544917,0.800223
87.343978,56.298883,1.551434,0.800779
87.378202,56.298883,1.552041,0.801336
87.402705,56.298883,1.552477,0.801892
87.521899,56.298883,1.554594,0.802449
87.61723,56.298883,1.556287,0.803005
87.802077,56.41835,1.556268,0.803561
87.882418,56.41835,1.557692,0.804118
87.970808,56.687151,1.551865,0.804674
88.253901,56.687151,1.556859,0.805231
88.392307,56.687151,1.559301,0.805787
88.422212,56.687151,1.559828,0.806344
88.849112,56.776752,1.564885,0.8069
89.588902,56.776752,1.577915,0.807457
90.201978,56.926086,1.584546,0.808013
90.213568,56.926086,1.584749,0.80857
90.300918,56.985819,1.584621,0.809126
90.424781,56.985819,1.586794,0.809683
90.541323,57.135153,1.584687,0.810239
90.798272,57.135153,1.589184,0.810796
90.845691,57.374087,1.583392,0.811352
90.876563,57.374087,1.58393,0.811909
91.094103,57.374087,1.587722,0.812465
91.560535,57.374087,1.595852,0.813022
91.793557,57.403954,1.599081,0.813578
91.883115,57.463688,1.598977,0.814135
91.920258,57.463688,1.599623,0.814691
92.290229,57.463688,1.606062,0.815248
92.425129,57.463688,1.608409,0.815804
92.580592,57.583155,1.607772,0.816361
92.60704,57.583155,1.608231,0.816917
92.865411,57.642888,1.611047,0.817474
92.967389,57.642888,1.612816,0.81803
93.077158,57.642888,1.614721,0.818587
93.707061,57.642888,1.625648,0.819143
93.824679,57.732489,1.625163,0.819699
93.860878,57.732489,1.62579,0.820256
93.925174,57.851956,1.623544,0.820812
94.250351,57.851956,1.629164,0.821369
94.610514,57.851956,1.63539,0.821925
94.629453,57.851956,1.635717,0.822482
94.82495,57.941556,1.636562,0.823038
95.494747,57.941556,1.648122,0.823595
95.670852,57.941556,1.651161,0.824151
95.769378,57.941556,1.652862,0.824708
96.018432,58.09089,1.6529,0.825264
96.324785,58.09089,1.658174,0.825821
96.378131,58.09089,1.659092,0.826377
96.680042,58.09089,1.664289,0.826934
97.103307,58.210357,1.668145,0.82749
97.316852,58.210357,1.671813,0.828047
97.591435,58.299958,1.673954,0.828603
98.267783,58.299958,1.685555,0.82916
98.411082,58.359691,1.686285,0.829716
98.548242,58.359691,1.688635,0.830273
98.822592,58.538892,1.688153,0.830829
98.974517,58.538892,1.690748,0.831386
99.002334,58.568759,1.690361,0.831942
99.543565,58.568759,1.699602,0.832499
99.887819,58.568759,1.70548,0.833055
100.367285,58.568759,1.713666,0.833612
100.757152,58.598625,1.719446,0.834168
100.85356,58.598625,1.721091,0.834725
101.238107,58.83756,1.720637,0.835281
101.441814,58.83756,1.7241,0.835838
101.523658,58.83756,1.725491,0.836394
101.861947,58.83756,1.73124,0.83695
102.499902,58.897293,1.740316,0.837507
102.792472,58.897293,1.745283,0.838063
102.901006,58.897293,1.747126,0.83862
102.958678,58.897293,1.748105,0.839176
103.228598,58.92716,1.7518,0.839733
104.671034,58.92716,1.776278,0.840289
104.683017,59.285561,1.765742,0.840846
105.084024,59.285561,1.772506,0.841402
105.229188,59.285561,1.774955,0.841959
105.321374,59.285561,1.77651,0.842515
105.458544,59.405029,1.775246,0.843072
105.570948,59.405029,1.777138,0.843628
106.086799,59.405029,1.785822,0.844185
107.493551,59.405029,1.809503,0.844741
107.642417,59.524496,1.808372,0.845298
107.967576,59.524496,1.813834,0.845854
108.218622,59.554363,1.81714,0.846411
108.781894,59.554363,1.826598,0.846967
109.07573,59.643963,1.828781,0.847524
109.455423,59.643963,1.835147,0.84808
109.670239,59.733563,1.83599,0.848637
109.700201,59.733563,1.836492,0.849193
110.588666,59.733563,1.851366,0.84975
110.904389,59.733563,1.856651,0.850306
111.00776,59.882897,1.853747,0.850863
111.271939,59.882897,1.858159,0.851419
111.999341,59.882897,1.870306,0.851976
112.352952,59.882897,1.876211,0.852532
112.760576,60.002364,1.879269,0.853088
112.989198,60.002364,1.883079,0.853645
113.258423,60.241298,1.880079,0.854201
113.273338,60.241298,1.880327,0.854758
113.363661,60.271165,1.880894,0.855314
113.425591,60.271165,1.881921,0.855871
115.567218,60.330899,1.915556,0.856427
115.914329,60.330899,1.92131,0.856984
116.548268,60.330899,1.931817,0.85754
116.953183,60.330899,1.938529,0.858097
117.574422,60.480233,1.944014,0.858653
117.587951,60.480233,1.944238,0.85921
117.65174,60.5101,1.944332,0.859766
117.99058,60.5101,1.949932,0.860323
118.500471,60.5997,1.955463,0.860879
118.804849,60.5997,1.960486,0.861436
120.577869,60.749034,1.984852,0.861992
120.818601,60.749034,1.988815,0.862549
121.009535,60.808767,1.990001,0.863105
121.632714,60.808767,2.00025,0.863662
121.660633,60.958101,1.995807,0.864218
122.221216,60.958101,2.005004,0.864775
122.679266,60.958101,2.012518,0.865331
122.680977,60.958101,2.012546,0.865888
123.041501,60.987968,2.017472,0.866444
123.191319,60.987968,2.019928,0.867001
123.191618,61.077568,2.01697,0.867557
123.26489,61.077568,2.01817,0.868114
123.264897,61.077568,2.01817,0.86867
123.387759,61.077568,2.020181,0.869226
123.387824,61.167169,2.017223,0.869783
123.39904,61.226902,2.015438,0.870339
123.39981,61.226902,2.015451,0.870896
123.559717,61.226902,2.018063,0.871452
123.559734,61.226902,2.018063,0.872009
123.6933,61.226902,2.020244,0.872565
123.697481,61.226902,2.020313,0.873122
123.74317,61.316503,2.018105,0.873678
123.745706,61.316503,2.018147,0.874235
123.781107,61.406103,2.015779,0.874791
123.781108,61.406103,2.015779,0.875348
124.039724,61.43597,2.019008,0.875904
124.04228,61.43597,2.01905,0.876461
124.051919,61.555437,2.015288,0.877017
124.051927,61.555437,2.015288,0.877574
124.067034,61.704771,2.010655,0.87813
124.0695,61.704771,2.010695,0.878687
124.372296,61.794371,2.01268,0.879243
124.372312,61.794371,2.01268,0.8798
124.519153,61.943705,2.010199,0.880356
124.525875,61.943705,2.010307,0.880913
124.742565,61.943705,2.013805,0.881469
124.742567,61.943705,2.013805,0.882026
125.120452,62.122906,2.014079,0.882582
125.127302,62.122906,2.014189,0.883139
125.160504,62.122906,2.014724,0.883695
125.162662,62.122906,2.014759,0.884252
125.163745,62.152773,2.013808,0.884808
125.196767,62.152773,2.014339,0.885364
125.323612,62.242373,2.013477,0.885921
125.373372,62.242373,2.014277,0.886477
125.468318,62.36184,2.011941,0.887034
125.633751,62.36184,2.014593,0.88759
125.633753,62.391707,2.013629,0.888147
125.64412,62.391707,2.013795,0.888703
125.818076,62.630641,2.00889,0.88926
126.043927,62.630641,2.012496,0.889816
126.155552,62.660508,2.013318,0.890373
126.155708,62.660508,2.013321,0.890929
126.239871,62.869575,2.007964,0.891486
126.258956,62.869575,2.008268,0.892042
126.426376,62.869575,2.010931,0.892599
126.534789,62.869575,2.012655,0.893155
126.578098,62.899442,2.012388,0.893712
126.72853,62.899442,2.01478,0.894268
126.728544,63.10851,2.008105,0.894825
126.814992,63.10851,2.009475,0.895381
127.051567,63.227977,2.00942,0.895938
127.177241,63.227977,2.011408,0.896494
127.356089,63.227977,2.014236,0.897051
127.356148,63.227977,2.014237,0.897607
127.630352,63.317577,2.015718,0.898164
127.684852,63.317577,2.016578,0.89872
127.865722,63.317577,2.019435,0.899277
128.037726,63.317577,2.022151,0.899833
128.037774,63.377311,2.020246,0.90039
128.281067,63.377311,2.024085,0.900946
128.284189,63.466911,2.021277,0.901503
128.360402,63.466911,2.022478,0.902059
128.619663,63.466911,2.026563,0.902615
128.774091,63.466911,2.028996,0.903172
128.774169,63.466911,2.028997,0.903728
129.580737,63.466911,2.041705,0.904285
129.580803,63.466911,2.041706,0.904841
129.724348,63.466911,2.043968,0.905398
129.7633,63.586378,2.040741,0.905954
130.10488,63.586378,2.046112,0.906511
130.233065,63.675978,2.045246,0.907067
130.289613,63.675978,2.046134,0.907624
130.309525,63.675978,2.046447,0.90818
130.446159,63.675978,2.048593,0.908737
130.446192,63.825312,2.0438,0.909293
130.545162,63.825312,2.045351,0.90985
131.07557,63.855179,2.052701,0.910406
131.346712,63.855179,2.056947,0.910963
131.380634,63.944779,2.054595,0.911519
131.380959,63.944779,2.0546,0.912076
131.710427,64.094113,2.054954,0.912632
132.433122,64.094113,2.066229,0.913189
132.433144,64.094113,2.066229,0.913745
132.533971,64.094113,2.067803,0.914302
132.535942,64.273314,2.062068,0.914858
132.64273,64.273314,2.063729,0.915415
132.651863,64.303181,2.062913,0.915971
132.954703,64.303181,2.067622,0.916528
133.485697,64.542115,2.068195,0.917084
133.485715,64.542115,2.068196,0.917641
133.68223,64.631715,2.068369,0.918197
133.722512,64.631715,2.068992,0.918753
134.156648,64.661582,2.07475,0.91931
134.214958,64.661582,2.075652,0.919866
134.362648,64.661582,2.077936,0.920423
134.722706,64.661582,2.083505,0.920979
134.722767,64.781049,2.079663,0.921536
135.279537,64.781049,2.088258,0.922092
135.286274,64.900516,2.084518,0.922649
135.511797,64.900516,2.087993,0.923205
135.802017,64.900516,2.092464,0.923762
135.944426,64.900516,2.094659,0.924318
135.944459,64.990117,2.091771,0.924875
136.024773,64.990117,2.093007,0.925431
136.60602,65.04985,2.100021,0.925988
136.924603,65.109584,2.102987,0.926544
136.924632,65.109584,2.102987,0.927101
137.68665,65.109584,2.114691,0.927657
137.760061,65.109584,2.115818,0.928214
138.300526,65.288785,2.118289,0.92877
138.317727,65.288785,2.118553,0.929327
138.348583,65.467985,2.113225,0.929883
138.640271,65.467985,2.11768,0.93044
138.922389,65.527719,2.120055,0.930996
138.923695,65.527719,2.120075,0.931553
138.923803,65.587452,2.118146,0.932109
140.071201,65.587452,2.13564,0.932666
140.880718,65.617319,2.147005,0.933222
141.581244,65.617319,2.157681,0.933779
141.775579,65.617319,2.160643,0.934335
141.78539,65.617319,2.160792,0.934891
142.333291,65.856253,2.161272,0.935448
142.333429,65.856253,2.161274,0.936004
142.36383,66.005587,2.156845,0.936561
142.756264,66.005587,2.162791,0.937117
142.99263,66.005587,2.166372,0.937674
143.702156,66.005587,2.177121,0.93823
145.064776,66.005587,2.197765,0.938787
145.630357,66.005587,2.206334,0.939343
145.691609,66.005587,2.207262,0.9399
145.694574,66.005587,2.207307,0.940456
145.783238,66.095188,2.205656,0.941013
145.783239,66.095188,2.205656,0.941569
146.403703,66.184788,2.212045,0.942126
146.403869,66.184788,2.212047,0.942682
147.159132,66.244522,2.221454,0.943239
147.159799,66.244522,2.221464,0.943795
147.851893,66.334122,2.228897,0.944352
148.428093,66.334122,2.237583,0.944908
148.644125,66.453589,2.236811,0.945465
148.937475,66.453589,2.241225,0.946021
150.125998,66.453589,2.25911,0.946578
150.127712,66.453589,2.259136,0.947134
150.955738,66.453589,2.271596,0.947691
151.119526,66.453589,2.274061,0.948247
151.11992,66.543189,2.271005,0.948804
151.307483,66.543189,2.273824,0.94936
151.929076,66.72239,2.277033,0.949917
152.21949,66.72239,2.281385,0.950473
154.725582,66.81199,2.315836,0.951029
155.214896,66.81199,2.323159,0.951586
155.268315,67.050925,2.315677,0.952142
156.04729,67.050925,2.327295,0.952699
156.454922,67.050925,2.333375,0.953255
156.572086,67.050925,2.335122,0.953812
156.575007,67.140525,2.332049,0.954368
156.944562,67.140525,2.337553,0.954925
160.513956,67.170392,2.389653,0.955481
161.082696,67.170392,2.398121,0.956038
161.095442,67.170392,2.39831,0.956594
162.087051,67.170392,2.413073,0.957151
162.845131,67.200259,2.423281,0.957707
162.942381,67.200259,2.424728,0.958264
162.951466,67.200259,2.424864,0.95882
163.632256,67.200259,2.434994,0.959377
166.619494,67.409326,2.471757,0.959933
167.687333,67.409326,2.487598,0.96049
167.710274,67.409326,2.487939,0.961046
168.023388,67.409326,2.492584,0.961603
170.397706,67.439193,2.526687,0.962159
170.417301,67.439193,2.526977,0.962716
170.766003,67.498926,2.529907,0.963272
171.013622,67.498926,2.533575,0.963829
172.640295,67.498926,2.557675,0.964385
173.21233,67.498926,2.566149,0.964942
174.659137,67.767727,2.57732,0.965498
174.675656,67.767727,2.577564,0.966055
178.495673,67.887195,2.629298,0.966611
178.518199,67.887195,2.62963,0.967168
179.113529,67.976795,2.634922,0.967724
179.689618,67.976795,2.643396,0.96828
180.66376,68.126129,2.651901,0.968837
181.103169,68.126129,2.658351,0.969393
181.118913,68.245596,2.653928,0.96995
182.025127,68.245596,2.667207,0.970506
185.639006,68.245596,2.720161,0.971063
185.64098,68.245596,2.72019,0.971619
187.517689,68.39493,2.74169,0.972176
188.371833,68.39493,2.754178,0.972732
190.24683,68.39493,2.781593,0.973289
193.010313,68.39493,2.821997,0.973845
194.416961,68.48453,2.838845,0.974402
198.693048,68.48453,2.901284,0.974958
201.694238,68.603997,2.939978,0.975515
203.476821,68.603997,2.965962,0.976071
210.968155,68.842932,3.064485,0.976628
211.469118,68.842932,3.071762,0.977184
213.881935,68.842932,3.10681,0.977741
217.098786,68.842932,3.153538,0.978297
218.362622,68.872798,3.170521,0.978854
220.260006,68.872798,3.19807,0.97941
220.26365,68.932532,3.195351,0.979967
221.810476,68.932532,3.217791,0.980523
225.557668,68.962399,3.270734,0.98108
225.558245,68.962399,3.270742,0.981636
229.934686,69.051999,3.329877,0.982193
231.174495,69.051999,3.347832,0.982749
239.833339,69.051999,3.473228,0.983306
243.765691,69.081866,3.528649,0.983862
247.693018,69.081866,3.5855,0.984418
259.008645,69.111733,3.74768,0.984975
259.596801,69.111733,3.75619,0.985531
265.833106,69.111733,3.846425,0.986088
273.742249,69.111733,3.960865,0.986644
279.897963,69.290933,4.03946,0.987201
285.865349,69.290933,4.125581,0.987757
285.95374,69.290933,4.126857,0.988314
289.481974,69.290933,4.177776,0.98887
294.451212,69.559734,4.23307,0.989427
304.865682,69.559734,4.38279,0.989983
307.597819,69.559734,4.422067,0.99054
316.200304,69.559734,4.545738,0.991096
323.582208,69.589601,4.649864,0.991653
329.356355,69.589601,4.732839,0.992209
330.575463,69.589601,4.750357,0.992766
338.330599,69.589601,4.861798,0.993322
340.718365,69.679201,4.889814,0.993879
357.515186,69.679201,5.130874,0.994435
383.76033,69.768802,5.500458,0.994992
396.065637,69.768802,5.67683,0.995548
401.971505,69.888269,5.751631,0.996105
402.847651,69.888269,5.764167,0.996661
434.271724,69.888269,6.2138,0.997218
454.168191,69.888269,6.49849,0.997774
526.901672,69.918136,7.53598,0.998331
529.069685,69.918136,7.566988,0.998887
581.493458,70.007736,8.306131,0.999444
653.019684,70.007736,9.327822,1


==> Data/Biharmonic_eigenvalue/Nitsche1e4_p3_s2.csv <==
Num,An,Eff,n/N
0.05963,0.059734,0.99827,0
0.149085,0.149334,0.998332,0.000539
0.149206,0.149334,0.999142,0.001079
0.23879,0.238934,0.999395,0.001618
0.299257,0.298668,1.001972,0.002157
0.299372,0.298668,1.002357,0.002697
0.388613,0.388268,1.000887,0.003236
0.389547,0.388268,1.003294,0.003776
0.509777,0.507735,1.004021,0.004315
0.510038,0.507735,1.004536,0.004854
0.538717,0.537602,1.002074,0.005394
0.598645,0.597336,1.002192,0.005933
0.600906,0.597336,1.005977,0.006472
0.746414,0.74667,0.999658,0.007012
0.753856,0.74667,1.009625,0.007551
0.787571,0.776536,1.01421,0.008091
0.789989,0.776536,1.017323,0.00863
0.878992,0.866137,1.014843,0.009169
0.882561,0.866137,1.018963,0.009709
0.960413,0.955737,1.004892,0.010248
1.015019,1.015471,0.999555,0.010787
1.024962,1.015471,1.009347,0.011327
1.124904,1.105071,1.017947,0.011866
1.131313,1.105071,1.023747,0.012406
1.223803,1.194671,1.024385,0.012945
1.224323,1.194671,1.02482,0.013484
1.235005,1.224538,1.008548,0.014024
1.250142,1.224538,1.020909,0.014563
1.344109,1.344005,1.000077,0.015102
1.368448,1.344005,1.018186,0.015642
1.515013,1.493339,1.014513,0.016181
1.522675,1.493339,1.019645,0.016721
1.535511,1.493339,1.02824,0.01726
1.56918,1.553073,1.010371,0.017799
1.590856,1.553073,1.024328,0.018339
1.660371,1.582939,1.048916,0.018878
1.665078,1.582939,1.05189,0.019417
1.731441,1.732273,0.99952,0.019957
1.762737,1.732273,1.017586,0.020496
1.836341,1.821874,1.007941,0.021036
1.87462,1.821874,1.028952,0.021575
1.976465,1.941341,1.018093,0.022114
1.986052,1.941341,1.023031,0.022654
2.008165,1.941341,1.034422,0.023193
2.032087,1.941341,1.046744,0.023732
2.134107,2.030941,1.050797,0.024272
2.134737,2.030941,1.051107,0.024811
2.171668,2.150408,1.009886,0.025351
2.179482,2.180275,0.999636,0.02589
2.231576,2.180275,1.02353,0.026429
2.246449,2.210142,1.016428,0.026969
2.350543,2.210142,1.063526,0.027508
2.45698,2.389343,1.028308,0.028047
2.493349,2.389343,1.043529,0.028587
2.495055,2.449076,1.018774,0.029126
2.543947,2.449076,1.038737,0.029666
2.548554,2.538676,1.003891,0.030205
2.584036,2.538676,1.017867,0.030744
2.665805,2.538676,1.050077,0.031284
2.67025,2.538676,1.051828,0.031823
2.689531,2.658144,1.011808,0.032362
2.760676,2.658144,1.038573,0.032902
2.792931,2.68801,1.039033,0.033441
2.818416,2.68801,1.048514,0.033981
2.979345,2.897078,1.028397,0.03452
2.981493,2.897078,1.029138,0.035059
3.040353,2.926945,1.038746,0.035599
3.058374,2.986678,1.024005,0.036138
3.069331,2.986678,1.027674,0.036677
3.08233,3.016545,1.021808,0.037217
3.165666,3.016545,1.049434,0.037756
3.23089,3.106145,1.040161,0.038296
3.25368,3.106145,1.047498,0.038835
3.25615,3.165879,1.028514,0.039374
3.35556,3.165879,1.059914,0.039914
3.384151,3.255479,1.039525,0.040453
3.392045,3.255479,1.04195,0.040992
3.495853,3.374946,1.035825,0.041532
3.508443,3.374946,1.039555,0.042071
3.530687,3.464547,1.019091,0.042611
3.599137,3.464547,1.038848,0.04315
3.619805,3.494413,1.035884,0.043689
3.679439,3.494413,1.052949,0.044229
3.698396,3.643747,1.014998,0.044768
3.793503,3.643747,1.041099,0.045307
3.829789,3.733348,1.025832,0.045847
3.868943,3.733348,1.03632,0.046386
3.885683,3.733348,1.040804,0.046926
3.898089,3.733348,1.044127,0.047465
3.987358,3.822948,1.043006,0.048004
4.024266,3.882682,1.036466,0.048544
4.05873,3.882682,1.045342,0.049083
4.060499,3.882682,1.045798,0.049622
4.082667,3.882682,1.051507,0.050162
4.124491,4.061882,1.015414,0.050701
4.235462,4.061882,1.042734,0.051241
4.253457,4.091749,1.039521,0.05178
4.355452,4.091749,1.064447,0.052319
4.385283,4.330683,1.012608,0.052859
4.418214,4.330683,1.020212,0.053398
4.490613,4.330683,1.036929,0.053937
4.547017,4.330683,1.049954,0.054477
4.554975,4.36055,1.044587,0.055016
4.57502,4.36055,1.049184,0.055556
4.580657,4.420284,1.036281,0.056095
4.629753,4.420284,1.047388,0.056634
4.668306,4.45015,1.049022,0.057174
4.703305,4.45015,1.056887,0.057713
4.713208,4.569618,1.031423,0.058252
4.830237,4.569618,1.057033,0.058792
4.852687,4.689085,1.03489,0.059331
4.875629,4.689085,1.039783,0.059871
4.934335,4.778685,1.032572,0.06041
4.939447,4.778685,1.033641,0.060949
5.089306,4.838419,1.051853,0.061489
5.107458,4.898152,1.042732,0.062028
5.177621,4.898152,1.057056,0.062567
5.215241,5.047486,1.033235,0.063107
5.222518,5.047486,1.034677,0.063646
5.252076,5.077353,1.034412,0.064186
5.325878,5.077353,1.048948,0.064725
5.343125,5.077353,1.052345,0.065264
5.352037,5.077353,1.0541,0.065804
5.386203,5.166953,1.042433,0.066343
5.401528,5.166953,1.045399,0.066882
5.437185,5.316287,1.022741,0.067422
5.446693,5.316287,1.02453,0.067961
5.54026,5.376021,1.03055,0.068501
5.637654,5.376021,1.048667,0.06904
5.647574,5.405887,1.044708,0.069579
5.709521,5.405887,1.056167,0.070119
5.732241,5.525355,1.037443,0.070658
5.863383,5.525355,1.061178,0.071197
5.880959,5.525355,1.064359,0.071737
5.953838,5.525355,1.077549,0.072276
5.993775,5.764289,1.039812,0.072816
6.004735,5.764289,1.041713,0.073355
6.038035,5.794156,1.042091,0.073894
6.086518,5.794156,1.050458,0.074434
6.092071,5.883756,1.035405,0.074973
6.141308,5.883756,1.043773,0.075512
6.14511,5.973356,1.028753,0.076052
6.18212,5.973356,1.034949,0.076591
6.193734,5.973356,1.036893,0.077131
6.207607,6.03309,1.028927,0.07767
6.229266,6.03309,1.032517,0.078209
6.280857,6.12269,1.025833,0.078749
6.296208,6.12269,1.02834,0.079288
6.466053,6.12269,1.05608,0.079827
6.536097,6.12269,1.06752,0.080367
6.537344,6.212291,1.052324,0.080906
6.703638,6.212291,1.079093,0.081446
6.71263,6.331758,1.060153,0.081985
6.730808,6.331758,1.063024,0.082524
6.75171,6.510958,1.036976,0.083064
6.856462,6.510958,1.053065,0.083603
6.858268,6.600559,1.039044,0.084142
6.888552,6.600559,1.043632,0.084682
6.903906,6.600559,1.045958,0.085221
6.947692,6.600559,1.052591,0.085761
6.962664,6.720026,1.036107,0.0863
6.983561,6.720026,1.039216,0.086839
7.02284,6.749893,1.040437,0.087379
7.050178,6.749893,1.044487,0.087918
7.074457,6.839493,1.034354,0.088457
7.0972,6.839493,1.037679,0.088997
7.139159,6.929093,1.030316,0.089536
7.151726,6.929093,1.03213,0.090076
7.234396,6.95896,1.03958,0.090615
7.352311,6.95896,1.056524,0.091154
7.414993,6.988827,1.060978,0.091694
7.46858,6.988827,1.068646,0.092233
7.516492,7.197894,1.044263,0.092772
7.574392,7.197894,1.052307,0.093312
7.580071,7.227761,1.048744,0.093851
7.623539,7.287495,1.046112,0.094391
7.731078,7.287495,1.060869,0.09493
7.819321,7.317361,1.068598,0.095469
7.821903,7.317361,1.068951,0.096009
7.834522,7.466695,1.049262,0.096548
7.842591,7.466695,1.050343,0.097087
7.852937,7.466695,1.051729,0.097627
7.877536,7.466695,1.055023,0.098166
7.889524,7.675763,1.027849,0.098706
7.949436,7.675763,1.035654,0.099245
7.959633,7.765363,1.025017,0.099784
8.03176,7.765363,1.034306,0.100324
8.050635,7.765363,1.036736,0.100863
8.090757,7.765363,1.041903,0.101402
8.128438,7.79523,1.042745,0.101942
8.134832,7.79523,1.043565,0.102481
8.273835,7.914697,1.045376,0.10302
8.320865,7.914697,1.051318,0.10356
8.37833,7.914697,1.058579,0.104099
8.37949,7.914697,1.058725,0.104639
8.485638,8.034164,1.056194,0.105178
8.51168,8.034164,1.059436,0.105717
8.584059,8.123765,1.05666,0.106257
8.612339,8.123765,1.060141,0.106796
8.648756,8.183498,1.056853,0.107335
8.683106,8.183498,1.061051,0.107875
8.705567,8.273099,1.052274,0.108414
8.791688,8.273099,1.062684,0.108954
8.814322,8.392566,1.050254,0.109493
8.843347,8.392566,1.053712,0.110032
8.858812,8.601633,1.029899,0.110572
8.957483,8.6315,1.037767,0.111111
8.991406,8.6315,1.041697,0.11165
8.991727,8.661367,1.038142,0.11219
9.015128,8.661367,1.040844,0.112729
9.096276,8.661367,1.050213,0.113269
9.096498,8.661367,1.050238,0.113808
9.151877,8.7211,1.049395,0.114347
9.157931,8.7211,1.050089,0.114887
9.194958,8.750967,1.050736,0.115426
9.218199,8.750967,1.053392,0.115965
9.231909,8.840567,1.044267,0.116505
9.337444,8.840567,1.056204,0.117044
9.399542,8.900301,1.056093,0.117584
9.427025,8.900301,1.059181,0.118123
9.484563,9.109368,1.041188,0.118662
9.560336,9.109368,1.049506,0.119202
9.590998,9.109368,1.052872,0.119741
9.676132,9.109368,1.062218,0.12028
9.722426,9.139235,1.063812,0.12082
9.735738,9.139235,1.065268,0.121359
9.833348,9.348303,1.051886,0.121899
9.870994,9.348303,1.055913,0.122438
9.891449,9.378169,1.054731,0.122977
9.932229,9.378169,1.05908,0.123517
9.949897,9.46777,1.050923,0.124056
10.001325,9.46777,1.056355,0.124595
10.042283,9.55737,1.050737,0.125135
10.055305,9.55737,1.0521,0.125674
10.126586,9.706704,1.043257,0.126214
10.150524,9.706704,1.045723,0.126753
10.192191,9.706704,1.050016,0.127292
10.21674,9.706704,1.052545,0.127832
10.240248,9.706704,1.054967,0.128371
10.274861,9.706704,1.058532,0.12891
10.288941,9.796304,1.050288,0.12945
10.327729,9.796304,1.054247,0.129989
10.361553,9.945638,1.041819,0.130529
10.390772,9.945638,1.044757,0.131068
10.482431,10.065105,1.041463,0.131607
10.549787,10.065105,1.048155,0.132147
10.621755,10.094972,1.052183,0.132686
10.659523,10.094972,1.055924,0.133225
10.731332,10.094972,1.063037,0.133765
10.826376,10.154706,1.066144,0.134304
10.848883,10.154706,1.06836,0.134844
10.892194,10.154706,1.072625,0.135383
10.928856,10.154706,1.076236,0.135922
10.967245,10.333906,1.061287,0.136462
10.97809,10.333906,1.062337,0.137001
11.036616,10.423507,1.05882,0.13754
11.078382,10.423507,1.062827,0.13808
11.078402,10.542974,1.050785,0.138619
11.08614,10.542974,1.051519,0.139159
11.147201,10.632574,1.048401,0.139698
11.167696,10.632574,1.050329,0.140237
11.217815,10.752041,1.04332,0.140777
11.285996,10.752041,1.049661,0.141316
11.322332,10.811775,1.047222,0.141855
11.388768,10.811775,1.053367,0.142395
11.433434,10.901375,1.048807,0.142934
11.472927,10.901375,1.052429,0.143474
11.503012,10.901375,1.055189,0.144013
11.521737,10.901375,1.056907,0.144552
11.549855,11.020842,1.048001,0.145092
11.65327,11.020842,1.057385,0.145631
11.67178,11.050709,1.056202,0.14617
11.722837,11.050709,1.060822,0.14671
11.753606,11.050709,1.063607,0.147249
11.79101,11.050709,1.066991,0.147789
11.847027,11.14031,1.063438,0.148328
11.885649,11.14031,1.066905,0.148867
11.900326,11.259777,1.056888,0.149407
12.051926,11.259777,1.070352,0.149946
12.065309,11.259777,1.071541,0.150485
12.093519,11.259777,1.074046,0.151025
12.171856,11.528578,1.055799,0.151564
12.187699,11.528578,1.057173,0.152104
12.215837,11.588311,1.054152,0.152643
12.276664,11.588311,1.059401,0.153182
12.29781,11.618178,1.058497,0.153722
12.329583,11.618178,1.061232,0.154261
12.366894,11.707778,1.056297,0.1548
12.380563,11.767512,1.052097,0.15534
12.389707,11.767512,1.052874,0.155879
12.476331,11.857112,1.052223,0.156419
12.477569,11.857112,1.052328,0.156958
12.599551,11.946713,1.054646,0.157497
12.612553,11.946713,1.055734,0.158037
12.616017,11.976579,1.053391,0.158576
12.705959,11.976579,1.060901,0.159115
12.736746,12.06618,1.055574,0.159655
12.786201,12.06618,1.059673,0.160194
12.786513,12.096047,1.057082,0.160734
12.837643,12.096047,1.061309,0.161273
12.932116,12.215514,1.058663,0.161812
12.983294,12.215514,1.062853,0.162352
12.996464,12.24538,1.061336,0.162891
13.039157,12.24538,1.064823,0.16343
13.105532,12.24538,1.070243,0.16397
13.116814,12.24538,1.071164,0.164509
13.197976,12.424581,1.062247,0.165049
13.29349,12.424581,1.069935,0.165588
13.342607,12.573915,1.061134,0.166127
13.357959,12.573915,1.062355,0.166667
13.374483,12.663515,1.056143,0.167206
13.400171,12.663515,1.058171,0.167745
13.464054,12.693382,1.060714,0.168285
13.476089,12.693382,1.061663,0.168824
13.506499,12.693382,1.064058,0.169364
13.589902,12.693382,1.070629,0.169903
13.597845,12.693382,1.071255,0.170442
13.645542,12.693382,1.075012,0.170982
13.655234,12.932316,1.0559,0.171521
13.697781,12.932316,1.05919,0.17206
13.746424,13.021917,1.055638,0.1726
13.8381,13.021917,1.062678,0.173139
13.849815,13.201117,1.04914,0.173679
13.975124,13.201117,1.058632,0.174218
14.03446,13.201117,1.063127,0.174757
14.076467,13.201117,1.066309,0.175297
14.122858,13.290718,1.062611,0.175836
14.151015,13.290718,1.064729,0.176375
14.21196,13.290718,1.069315,0.176915
14.242991,13.290718,1.071649,0.177454
14.243092,13.410185,1.06211,0.177994
14.274085,13.410185,1.064421,0.178533
14.291488,13.440052,1.063351,0.179072
14.300108,13.440052,1.063992,0.179612
14.338146,13.440052,1.066822,0.180151
14.394413,13.499785,1.06627,0.18069
14.469307,13.499785,1.071818,0.18123
14.492981,13.649119,1.061825,0.181769
14.623561,13.649119,1.071392,0.182309
14.652474,13.678986,1.071167,0.182848
14.660203,13.678986,1.071732,0.183387
14.727624,13.768586,1.069654,0.183927
14.742181,13.768586,1.070711,0.184466
14.827185,13.858187,1.069922,0.185005
14.828703,13.858187,1.070032,0.185545
14.885853,13.91792,1.069546,0.186084
14.92159,13.91792,1.072113,0.186624
15.008201,13.977654,1.073728,0.187163
15.071465,13.977654,1.078254,0.187702
15.085605,14.246455,1.058902,0.188242
15.093548,14.246455,1.05946,0.188781
15.101572,14.365922,1.051208,0.18932
15.177088,14.365922,1.056465,0.18986
15.181591,14.365922,1.056778,0.190399
15.242623,14.365922,1.061026,0.190939
15.28094,14.395789,1.061487,0.191478
15.337414,14.395789,1.06541,0.192017
15.46961,14.485389,1.067946,0.192557
15.500774,14.485389,1.070097,0.193096
15.501379,14.485389,1.070139,0.193635
15.547083,14.485389,1.073294,0.194175
15.595685,14.574989,1.070031,0.194714
15.599341,14.574989,1.070281,0.195254
15.603523,14.634723,1.066199,0.195793
15.655254,14.634723,1.069734,0.196332
15.707906,14.724323,1.0668,0.196872
15.757977,14.724323,1.0702,0.197411
15.779112,14.724323,1.071636,0.19795
15.893477,14.724323,1.079403,0.19849
15.948799,14.933391,1.067996,0.199029
15.972641,14.933391,1.069592,0.199569
15.994957,14.933391,1.071087,0.200108
16.05768,14.933391,1.075287,0.200647
16.102603,15.082725,1.067619,0.201187
16.156442,15.082725,1.071189,0.201726
16.176629,15.082725,1.072527,0.202265
16.23919,15.082725,1.076675,0.202805
16.286837,15.202192,1.071348,0.203344
16.338283,15.202192,1.074732,0.203883
16.346781,15.291792,1.068991,0.204423
16.441721,15.351526,1.071015,0.204962
16.452815,15.351526,1.071738,0.205502
16.497422,15.530726,1.062244,0.206041
16.499852,15.530726,1.062401,0.20658
16.567112,15.530726,1.066731,0.20712
16.595313,15.530726,1.068547,0.207659
16.643175,15.560593,1.069572,0.208198
16.714993,15.560593,1.074187,0.208738
16.768233,15.59046,1.075544,0.209277
16.797084,15.59046,1.077395,0.209817
16.803234,15.829394,1.061521,0.210356
16.830971,15.829394,1.063273,0.210895
16.862437,15.829394,1.065261,0.211435
16.90317,15.829394,1.067834,0.211974
16.9115,15.918995,1.062347,0.212513
16.989753,15.918995,1.067263,0.213053
17.028178,15.918995,1.069677,0.213592
17.060077,15.918995,1.071681,0.214132
17.163845,16.068329,1.068179,0.214671
17.169385,16.068329,1.068523,0.21521
17.210756,16.157929,1.065159,0.21575
17.230416,16.157929,1.066375,0.216289
17.271787,16.247529,1.063041,0.216828
17.34006,16.247529,1.067243,0.217368
17.36663,16.277396,1.066917,0.217907
17.511266,16.277396,1.075803,0.218447
17.517818,16.277396,1.076205,0.218986
17.570391,16.277396,1.079435,0.219525
17.612491,16.366996,1.076098,0.220065
17.637886,16.366996,1.07765,0.220604
17.639285,16.396863,1.075772,0.221143
17.747357,16.396863,1.082363,0.221683
17.781957,16.546197,1.074685,0.222222
17.799346,16.546197,1.075736,0.222762
17.849364,16.635797,1.072949,0.223301
17.915244,16.635797,1.076909,0.22384
17.925932,16.785131,1.067965,0.22438
17.987005,16.785131,1.071603,0.224919
18.051037,16.874732,1.069708,0.225458
18.101423,16.874732,1.072694,0.225998
18.21846,16.874732,1.07963,0.226537
18.239677,16.874732,1.080887,0.227077
18.264979,16.994199,1.074777,0.227616
18.318624,16.994199,1.077934,0.228155
18.374995,17.233133,1.06626,0.228695
18.37579,17.233133,1.066306,0.229234
18.408762,17.263,1.066371,0.229773
18.441028,17.263,1.06824,0.230313
18.468911,17.263,1.069855,0.230852
18.521984,17.322733,1.06923,0.231392
18.58822,17.322733,1.073054,0.231931
18.651901,17.322733,1.07673,0.23247
18.72306,17.322733,1.080838,0.23301
18.815677,17.4422,1.078744,0.233549
18.827281,17.4422,1.07941,0.234088
18.853971,17.472067,1.079092,0.234628
18.881644,17.472067,1.080676,0.235167
18.974606,17.472067,1.085997,0.235707
18.993563,17.472067,1.087082,0.236246
18.997705,17.501934,1.085463,0.236785
19.014781,17.501934,1.086439,0.237325
19.060903,17.681135,1.078036,0.237864
19.084726,17.681135,1.079384,0.238403
19.128522,17.711001,1.080036,0.238943
19.133546,17.711001,1.08032,0.239482
19.278146,17.800602,1.083005,0.240022
19.299617,17.800602,1.084211,0.240561
19.327582,17.949936,1.076749,0.2411
19.336255,17.949936,1.077233,0.24164
19.487713,18.069403,1.078492,0.242179
19.510931,18.069403,1.079777,0.242718
19.564218,18.218737,1.073852,0.243258
19.580938,18.218737,1.074769,0.243797
19.688616,18.218737,1.08068,0.244337
19.707983,18.218737,1.081743,0.244876
19.717484,18.27847,1.078727,0.245415
19.742776,18.27847,1.080111,0.245955
19.773528,18.308337,1.080029,0.246494
19.785972,18.308337,1.080708,0.247033
19.839619,18.427804,1.076613,0.247573
19.877933,18.427804,1.078692,0.248112
19.951869,18.666738,1.068846,0.248652
19.976112,18.666738,1.070145,0.249191
20.005188,18.666738,1.071702,0.24973
20.008459,18.666738,1.071878,0.25027
20.08578,18.696605,1.074301,0.250809
20.286702,18.696605,1.085047,0.251348
20.308201,18.756339,1.082738,0.251888
20.345319,18.756339,1.084717,0.252427
20.377269,18.786206,1.084693,0.252967
20.535656,18.786206,1.093124,0.253506
20.552877,18.786206,1.094041,0.254045
20.589583,18.786206,1.095995,0.254585
20.617121,18.93554,1.088806,0.255124
20.644924,18.93554,1.090274,0.255663
20.671801,19.02514,1.086552,0.256203
20.717624,19.02514,1.08896,0.256742
20.756105,19.11474,1.085869,0.257282
20.802778,19.11474,1.088311,0.257821
20.844352,19.144607,1.088785,0.25836
20.875006,19.144607,1.090386,0.2589
20.959583,19.353674,1.082977,0.259439
20.965748,19.413408,1.079962,0.259978
21.036176,19.413408,1.08359,0.260518
21.097664,19.413408,1.086757,0.261057
21.108348,19.413408,1.087308,0.261597
21.248446,19.413408,1.094524,0.262136
21.264166,19.413408,1.095334,0.262675
21.30259,19.503008,1.092272,0.263215
21.327701,19.503008,1.09356,0.263754
21.341898,19.592609,1.089283,0.264293
21.416143,19.592609,1.093073,0.264833
21.46378,19.622476,1.093836,0.265372
21.495436,19.622476,1.09545,0.265912
21.524834,19.741943,1.09031,0.266451
21.615558,19.741943,1.094905,0.26699
21.669696,19.891277,1.089407,0.26753
21.795999,19.891277,1.095757,0.268069
21.838955,20.100344,1.086497,0.268608
21.873336,20.100344,1.088207,0.269148
21.936059,20.130211,1.089708,0.269687
22.005142,20.130211,1.09314,0.270227
22.087967,20.189944,1.094008,0.270766
22.103199,20.189944,1.094763,0.271305
22.14147,20.219811,1.095038,0.271845
22.222765,20.219811,1.099059,0.272384
22.27808,20.309411,1.096934,0.272923
22.332297,20.309411,1.099603,0.273463
22.385479,20.309411,1.102222,0.274002
22.459302,20.309411,1.105857,0.274542
22.469141,20.458745,1.098266,0.275081
22.508333,20.458745,1.100181,0.27562
22.583012,20.458745,1.103832,0.27616
22.624157,20.458745,1.105843,0.276699
22.639882,20.578213,1.100187,0.277238
22.756428,20.578213,1.105851,0.277778
22.791373,20.578213,1.107549,0.278317
22.875496,20.578213,1.111637,0.278857
22.905232,20.667813,1.108256,0.279396
22.919055,20.667813,1.108925,0.279935
22.975298,20.817147,1.103672,0.280475
22.993185,20.817147,1.104531,0.281014
23.017801,20.817147,1.105714,0.281553
23.062407,20.817147,1.107856,0.282093
23.138298,20.847014,1.109909,0.282632
23.226059,20.847014,1.114119,0.283172
23.251176,20.936614,1.110551,0.283711
23.280897,20.936614,1.11197,0.28425
23.300604,21.085948,1.10503,0.28479
23.319323,21.085948,1.105918,0.285329
23.337751,21.175548,1.102108,0.285868
23.42445,21.175548,1.106203,0.286408
23.527925,21.265148,1.106408,0.286947
23.546484,21.265148,1.10728,0.287487
23.558969,21.504083,1.095558,0.288026
23.599159,21.504083,1.097427,0.288565
23.690089,21.563816,1.098604,0.289105
23.788109,21.62355,1.100102,0.289644
23.818359,21.62355,1.101501,0.290183
23.849577,21.653417,1.101423,0.290723
23.898146,21.653417,1.103666,0.291262
23.899165,21.653417,1.103713,0.291802
23.968861,21.653417,1.106932,0.292341
23.984863,21.653417,1.107671,0.29288
24.043119,21.653417,1.110361,0.29342
24.133873,21.802751,1.106919,0.293959
24.204334,21.802751,1.11015,0.294498
24.266505,21.802751,1.113002,0.295038
24.268455,21.802751,1.113091,0.295577
24.317142,21.892351,1.11076,0.296117
24.362541,21.892351,1.112833,0.296656
24.489005,22.041685,1.111031,0.297195
24.544565,22.041685,1.113552,0.297735
24.583181,22.101418,1.11229,0.298274
24.654671,22.101418,1.115524,0.298813
24.664943,22.101418,1.115989,0.299353
24.739339,22.101418,1.119355,0.299892
24.824972,22.250752,1.115691,0.300431
24.877172,22.250752,1.118037,0.300971
24.877445,22.250752,1.11805,0.30151
24.963783,22.250752,1.12193,0.30205
25.096853,22.280619,1.126398,0.302589
25.114445,22.280619,1.127188,0.303128
25.167616,22.519553,1.117589,0.303668
25.23401,22.519553,1.120538,0.304207
25.237936,22.519553,1.120712,0.304746
25.266646,22.519553,1.121987,0.305286
25.35601,22.609154,1.121493,0.305825
25.386102,22.609154,1.122824,0.306365
25.456712,22.728621,1.120029,0.306904
25.495965,22.728621,1.121756,0.307443
25.629502,22.848088,1.121735,0.307983
25.693722,22.848088,1.124546,0.308522
25.698023,22.848088,1.124734,0.309061
25.7533,22.848088,1.127153,0.309601
25.788464,22.967555,1.122821,0.31014
25.800667,22.967555,1.123353,0.31068
25.872151,23.057155,1.122088,0.311219
25.89759,23.057155,1.123191,0.311758
25.996604,23.087022,1.126027,0.312298
26.03465,23.087022,1.127675,0.312837
26.04254,23.176623,1.123656,0.313376
26.168804,23.176623,1.129103,0.313916
26.226625,23.236356,1.128689,0.314455
26.284062,23.236356,1.131161,0.314995
26.322088,23.445424,1.122696,0.315534
26.32492,23.445424,1.122817,0.316073
26.429372,23.445424,1.127272,0.316613
26.445397,23.445424,1.127956,0.317152
26.525139,23.535024,1.12705,0.317691
26.533098,23.535024,1.127388,0.318231
26.614797,23.684358,1.123729,0.31877
26.674586,23.684358,1.126253,0.31931
26.725386,23.684358,1.128398,0.319849
26.7428,23.684358,1.129133,0.320388
26.758444,23.714225,1.128371,0.320928
26.775066,23.714225,1.129072,0.321467
26.877254,23.803825,1.129115,0.322006
26.963863,23.803825,1.132753,0.322546
27.19979,23.893425,1.13838,0.323085
27.259419,23.893425,1.140875,0.323625
27.287896,23.893425,1.142067,0.324164
27.312249,23.923292,1.141659,0.324703
27.394636,23.923292,1.145103,0.325243
27.459961,23.953159,1.146402,0.325782
27.502544,23.953159,1.14818,0.326321
27.575542,24.13236,1.142679,0.326861
27.617253,24.13236,1.144408,0.3274
27.638884,24.162226,1.143888,0.32794
27.718362,24.162226,1.147177,0.328479
27.739383,24.192093,1.14663,0.329018
27.795713,24.192093,1.148959,0.329558
27.798268,24.431027,1.137826,0.330097
27.844775,24.431027,1.13973,0.330636
27.897943,24.490761,1.139121,0.331176
27.960383,24.490761,1.141671,0.331715
27.967504,24.490761,1.141961,0.332255
28.074371,24.490761,1.146325,0.332794
28.105612,24.520628,1.146203,0.333333
28.127364,24.520628,1.14709,0.333873
28.206089,24.759562,1.1392,0.334412
28.251671,24.759562,1.141041,0.334951
28.282444,24.849162,1.138165,0.335491
28.368282,24.849162,1.141619,0.33603
28.376538,24.879029,1.140581,0.33657
28.424791,24.879029,1.14252,0.337109
28.528387,25.117963,1.135776,0.337648
28.694203,25.117963,1.142378,0.338188
28.702411,25.14783,1.141347,0.338727
28.729047,25.14783,1.142407,0.339266
28.797815,25.23743,1.141076,0.339806
28.836453,25.23743,1.142607,0.340345
28.917906,25.23743,1.145834,0.340885
28.941358,25.23743,1.146763,0.341424
29.112883,25.23743,1.15356,0.341963
29.127055,25.23743,1.154121,0.342503
29.165073,25.327031,1.151539,0.343042
29.18451,25.327031,1.152307,0.343581
29.198163,25.386764,1.150133,0.344121
29.225337,25.386764,1.151204,0.34466
29.407929,25.386764,1.158396,0.3452
29.464719,25.386764,1.160633,0.345739
29.548594,25.386764,1.163937,0.346278
29.571346,25.386764,1.164833,0.346818
29.609934,25.476365,1.162251,0.347357
29.651647,25.476365,1.163888,0.347896
29.678618,25.595832,1.15951,0.348436
29.693039,25.595832,1.160073,0.348975
29.786075,25.834766,1.152945,0.349515
29.852374,25.834766,1.155512,0.350054
29.866975,25.834766,1.156077,0.350593
29.895484,25.834766,1.15718,0.351133
29.929107,25.864633,1.157144,0.351672
29.945326,25.864633,1.157771,0.352211
30.151561,26.043834,1.157724,0.352751
30.192268,26.043834,1.159287,0.35329
30.197044,26.0737,1.158142,0.35383
30.238366,26.0737,1.159727,0.354369
30.290005,26.193167,1.156409,0.354908
30.353218,26.193167,1.158822,0.355448
30.392694,26.312635,1.155061,0.355987
30.487008,26.312635,1.158645,0.356526
30.58514,26.342501,1.161057,0.357066
30.608811,26.402235,1.159327,0.357605
30.652874,26.402235,1.160995,0.358145
30.719543,26.402235,1.163521,0.358684
30.81415,26.402235,1.167104,0.359223
30.817937,26.581436,1.159378,0.359763
31.005823,26.581436,1.166447,0.360302
31.015069,26.581436,1.166794,0.360841
31.01982,26.581436,1.166973,0.361381
31.088681,26.82037,1.159144,0.36192
31.124236,26.82037,1.16047,0.36246
31.175733,26.880103,1.159807,0.362999
31.186947,26.880103,1.160224,0.363538
31.274803,26.90997,1.162201,0.364078
31.312906,26.90997,1.163617,0.364617
31.39571,26.90997,1.166694,0.365156
31.441466,26.90997,1.168395,0.365696
31.507696,26.999571,1.16697,0.366235
31.587005,26.999571,1.169908,0.366775
31.687346,27.029437,1.172327,0.367314
31.69277,27.029437,1.172528,0.367853
31.700692,27.029437,1.172821,0.368393
31.701432,27.029437,1.172848,0.368932
31.732013,27.148904,1.168814,0.369471
31.766368,27.148904,1.170079,0.370011
31.806114,27.298238,1.165134,0.37055
31.864312,27.298238,1.167266,0.37109
31.87035,27.357972,1.164938,0.371629
32.013639,27.357972,1.170176,0.372168
32.100599,27.537173,1.165719,0.372708
32.128713,27.537173,1.16674,0.373247
32.153479,27.626773,1.163852,0.373786
32.309176,27.626773,1.169488,0.374326
32.357288,27.626773,1.171229,0.374865
32.385256,27.626773,1.172242,0.375405
32.40592,27.626773,1.17299,0.375944
32.468628,27.626773,1.17526,0.376483
32.533269,27.716373,1.173792,0.377023
32.574372,27.716373,1.175275,0.377562
32.724606,27.74624,1.179425,0.378101
32.802163,27.74624,1.18222,0.378641
32.841815,27.83584,1.179839,0.37918
32.845496,27.83584,1.179971,0.37972
32.938079,27.955308,1.178241,0.380259
32.981652,27.955308,1.179799,0.380798
33.037162,27.985174,1.180524,0.381338
33.085162,27.985174,1.182239,0.381877
33.115516,28.104641,1.178293,0.382416
33.258542,28.104641,1.183383,0.382956
33.374954,28.343576,1.177514,0.383495
33.444151,28.343576,1.179955,0.384035
33.451328,28.343576,1.180208,0.384574
33.541065,28.343576,1.183374,0.385113
33.570173,28.463043,1.17943,0.385653
33.615167,28.463043,1.181011,0.386192
33.633764,28.49291,1.180426,0.386731
33.647584,28.49291,1.180911,0.387271
33.700946,28.731844,1.172948,0.38781
33.79371,28.731844,1.176176,0.38835
33.793993,28.731844,1.176186,0.388889
33.841981,28.731844,1.177856,0.389428
33.852224,28.791577,1.175768,0.389968
33.867609,28.791577,1.176303,0.390507
33.950214,28.821444,1.17795,0.391046
33.96263,28.821444,1.178381,0.391586
34.00985,28.821444,1.180019,0.392125
34.21397,28.821444,1.187101,0.392665
34.242315,28.911045,1.184403,0.393204
34.3331,28.970778,1.185094,0.393743
34.395478,28.970778,1.187247,0.394283
34.405861,28.970778,1.187606,0.394822
34.461557,28.970778,1.189528,0.395361
34.476267,29.149979,1.18272,0.395901
34.509083,29.149979,1.183846,0.39644
34.52494,29.179846,1.183178,0.39698
34.605312,29.179846,1.185932,0.397519
34.613852,29.269446,1.182593,0.398058
34.617246,29.269446,1.182709,0.398598
34.638233,29.299313,1.18222,0.399137
34.693321,29.299313,1.1841,0.399676
34.847682,29.41878,1.184539,0.400216
34.868596,29.41878,1.18525,0.400755
35.028101,29.41878,1.190671,0.401294
35.097377,29.41878,1.193026,0.401834
35.141728,29.448647,1.193322,0.402373
35.1691,29.448647,1.194252,0.402913
35.234126,29.448647,1.19646,0.403452
35.263736,29.448647,1.197465,0.403991
35.388553,29.777181,1.188445,0.404531
35.498377,29.777181,1.192134,0.40507
35.544373,29.866782,1.190097,0.405609
35.613377,29.866782,1.192408,0.406149
35.654888,29.866782,1.193797,0.406688
35.667138,29.866782,1.194208,0.407228
35.844315,30.135583,1.189435,0.407767
35.846699,30.135583,1.189514,0.408306
35.919292,30.165449,1.190743,0.408846
35.959698,30.165449,1.192082,0.409385
35.962469,30.165449,1.192174,0.409924
36.099047,30.165449,1.196702,0.410464
36.124438,30.25505,1.193997,0.411003
36.159291,30.25505,1.195149,0.411543
36.19995,30.374517,1.191787,0.412082
36.263413,30.374517,1.193876,0.412621
36.348667,30.404384,1.195507,0.413161
36.408161,30.404384,1.197464,0.4137
36.530178,30.493984,1.197947,0.414239
36.540829,30.493984,1.198296,0.414779
36.622915,30.613451,1.196301,0.415318
36.639114,30.613451,1.196831,0.415858
36.655322,30.613451,1.19736,0.416397
36.667734,30.613451,1.197765,0.416936
36.737148,30.613451,1.200033,0.417476
36.887492,30.613451,1.204944,0.418015
36.951315,30.703051,1.203506,0.418554
36.987652,30.703051,1.20469,0.419094
37.068578,30.852385,1.201482,0.419633
37.152419,30.852385,1.204199,0.420173
37.223524,30.971853,1.20185,0.420712
37.320716,30.971853,1.204988,0.421251
37.341294,30.971853,1.205653,0.421791
37.461161,30.971853,1.209523,0.42233
37.573455,31.061453,1.209649,0.422869
37.574928,31.061453,1.209696,0.423409
37.588584,31.061453,1.210136,0.423948
37.716751,31.061453,1.214262,0.424488
37.783055,31.121186,1.214062,0.425027
37.848415,31.121186,1.216162,0.425566
37.883755,31.18092,1.214966,0.426106
37.897336,31.18092,1.215401,0.426645
37.961456,31.330254,1.211655,0.427184
38.097644,31.330254,1.216002,0.427724
38.139494,31.449721,1.212713,0.428263
38.210506,31.449721,1.214971,0.428803
38.258493,31.599055,1.210748,0.429342
38.309888,31.658788,1.210087,0.429881
38.341303,31.658788,1.211079,0.430421
38.395624,31.658788,1.212795,0.43096
38.440223,31.658788,1.214204,0.431499
38.475875,31.688655,1.214185,0.432039
38.559587,31.688655,1.216826,0.432578
38.612819,31.837989,1.212791,0.433118
38.613192,31.837989,1.212802,0.433657
38.803449,31.837989,1.218778,0.434196
38.823843,31.837989,1.219419,0.434736
38.838111,31.92759,1.216444,0.435275
38.942311,31.92759,1.219707,0.435814
39.001114,32.047057,1.216995,0.436354
39.026975,32.047057,1.217802,0.436893
39.086098,32.047057,1.219647,0.437433
39.110538,32.047057,1.22041,0.437972
39.121065,32.136657,1.217335,0.438511
39.246511,32.136657,1.221238,0.439051
39.272598,32.315858,1.215273,0.43959
39.351135,32.315858,1.217704,0.440129
39.412999,32.495058,1.212892,0.440669
39.478575,32.495058,1.21491,0.441208
39.562834,32.554792,1.215269,0.441748
39.618553,32.554792,1.216981,0.442287
39.777038,32.554792,1.221849,0.442826
39.8756,32.554792,1.224877,0.443366
39.928943,32.644392,1.223149,0.443905
39.95366,32.644392,1.223906,0.444444
39.960229,32.733993,1.220756,0.444984
40.126493,32.733993,1.225836,0.445523
40.195501,32.763859,1.226824,0.446063
40.219392,32.763859,1.227554,0.446602
40.258799,32.793726,1.227637,0.447141
40.259928,32.793726,1.227672,0.447681
40.320473,33.002794,1.221729,0.44822
40.37517,33.002794,1.223386,0.448759
40.398189,33.002794,1.224084,0.449299
40.464814,33.002794,1.226103,0.449838
40.585862,33.002794,1.229771,0.450378
40.62964,33.002794,1.231097,0.450917
40.682211,33.002794,1.23269,0.451456
40.794104,33.002794,1.23608,0.451996
40.865434,33.092394,1.234889,0.452535
40.883794,33.092394,1.235444,0.453074
40.897521,33.122261,1.234744,0.453614
40.933504,33.122261,1.235831,0.454153
40.960691,33.271595,1.231101,0.454693
40.977113,33.271595,1.231595,0.455232
41.094712,33.361195,1.231812,0.455771
41.126772,33.361195,1.232773,0.456311
41.187287,33.570263,1.226898,0.45685
41.26431,33.570263,1.229192,0.457389
41.278724,33.600129,1.228529,0.457929
41.378167,33.600129,1.231488,0.458468
41.403481,33.600129,1.232242,0.459008
41.563055,33.600129,1.236991,0.459547
41.613534,33.719596,1.234105,0.460086
41.668413,33.719596,1.235733,0.460626
41.7186,33.749463,1.236126,0.461165
41.739733,33.749463,1.236752,0.461704
41.939786,33.749463,1.24268,0.462244
41.989163,33.749463,1.244143,0.462783
42.009682,33.988397,1.236001,0.463323
42.13302,33.988397,1.239629,0.463862
42.155362,34.197465,1.232704,0.464401
42.193329,34.197465,1.233815,0.464941
42.304494,34.197465,1.237065,0.46548
42.410716,34.197465,1.240171,0.466019
42.472206,34.406532,1.234423,0.466559
42.544398,34.436399,1.235449,0.467098
42.554982,34.436399,1.235756,0.467638
42.625177,34.466266,1.236722,0.468177
42.626466,34.466266,1.236759,0.468716
42.795817,34.526,1.239524,0.469256
42.845996,34.526,1.240978,0.469795
42.849977,34.555866,1.24002,0.470334
43.096566,34.555866,1.247156,0.470874
43.133092,34.555866,1.248213,0.471413
43.241066,34.555866,1.251338,0.471953
43.273159,34.645467,1.249028,0.472492
43.339012,34.645467,1.250929,0.473031
43.42992,34.645467,1.253553,0.473571
43.474518,34.645467,1.25484,0.47411
43.543971,34.794801,1.251451,0.474649
43.586127,34.794801,1.252662,0.475189
43.683685,34.794801,1.255466,0.475728
43.727763,34.794801,1.256733,0.476268
43.767784,34.884401,1.254652,0.476807
43.864424,34.884401,1.257422,0.477346
43.878591,34.944134,1.255678,0.477886
44.042086,34.944134,1.260357,0.478425
44.134597,34.944134,1.263004,0.478964
44.139577,34.944134,1.263147,0.479504
44.168727,35.003868,1.261824,0.480043
44.238712,35.003868,1.263824,0.480583
44.296661,35.272669,1.255835,0.481122
44.35528,35.272669,1.257497,0.481661
44.390502,35.362269,1.255307,0.482201
44.421307,35.362269,1.256178,0.48274
44.536404,35.422003,1.257309,0.483279
44.601811,35.422003,1.259156,0.483819
44.650426,35.511603,1.257348,0.484358
44.69431,35.511603,1.258583,0.484898
44.706692,35.511603,1.258932,0.485437
44.840558,35.511603,1.262702,0.485976
44.873553,35.601204,1.26045,0.486516
44.895857,35.601204,1.261077,0.487055
45.034787,35.63107,1.263919,0.487594
45.079025,35.63107,1.265161,0.488134
45.153208,35.870005,1.258801,0.488673
45.271291,35.870005,1.262093,0.489213
45.303027,35.899871,1.261927,0.489752
45.406571,35.899871,1.264812,0.490291
45.446431,35.989472,1.26277,0.490831
45.534781,35.989472,1.265225,0.49137
45.599811,35.989472,1.267032,0.491909
45.66847,35.989472,1.26894,0.492449
45.81758,36.138806,1.267822,0.492988
45.896007,36.138806,1.269992,0.493528
46.016328,36.228406,1.270173,0.494067
46.057869,36.228406,1.271319,0.494606
46.110208,36.347873,1.268581,0.495146
46.218901,36.347873,1.271571,0.495685
46.264188,36.437474,1.269687,0.496224
46.318778,36.437474,1.271185,0.496764
46.352982,36.437474,1.272124,0.497303
46.35659,36.437474,1.272223,0.497843
46.432295,36.556941,1.270136,0.498382
46.447489,36.556941,1.270552,0.498921
46.461834,36.586807,1.269907,0.499461
46.608653,36.586807,1.27392,0.5
46.72829,36.616674,1.276148,0.500539
46.747137,36.616674,1.276663,0.501079
46.816132,36.706275,1.275426,0.501618
46.872279,36.706275,1.276955,0.502157
46.94836,36.825742,1.274879,0.502697
47.053803,36.825742,1.277742,0.503236
47.120084,36.855608,1.278505,0.503776
47.163309,36.855608,1.279678,0.504315
47.227977,36.945209,1.278325,0.504854
47.268137,36.945209,1.279412,0.505394
47.381159,37.064676,1.278337,0.505933
47.477811,37.064676,1.280945,0.506472
47.607967,37.064676,1.284457,0.507012
47.623231,37.064676,1.284868,0.507551
47.756827,37.30361,1.28022,0.508091
47.781354,37.30361,1.280877,0.50863
47.829291,37.333477,1.281137,0.509169
47.878899,37.333477,1.282466,0.509709
47.885886,37.333477,1.282653,0.510248
47.982747,37.333477,1.285247,0.510787
48.054114,37.333477,1.287159,0.511327
48.122772,37.393211,1.286939,0.511866
48.174776,37.393211,1.288329,0.512406
48.335225,37.512678,1.288504,0.512945
48.398718,37.512678,1.290196,0.513484
48.426898,37.572411,1.288895,0.514024
48.591494,37.572411,1.293276,0.514563
48.679835,37.572411,1.295627,0.515102
48.819341,37.572411,1.29934,0.515642
48.823745,37.662012,1.296366,0.516181
48.898334,37.662012,1.298346,0.516721
48.927471,37.662012,1.29912,0.51726
48.95413,37.662012,1.299828,0.517799
49.01467,37.871079,1.294251,0.518339
49.224502,37.871079,1.299791,0.518878
49.243548,38.05028,1.29417,0.519417
49.30036,38.05028,1.295664,0.519957
49.453808,38.13988,1.296643,0.520496
49.53764,38.13988,1.298841,0.521036
49.573097,38.22948,1.296724,0.521575
49.592024,38.22948,1.297219,0.522114
49.644172,38.289214,1.296558,0.522654
49.720075,38.289214,1.29854,0.523193
49.784099,38.378814,1.297177,0.523732
49.818779,38.378814,1.29808,0.524272
49.919988,38.378814,1.300717,0.524811
49.962608,38.378814,1.301828,0.525351
50.035393,38.498281,1.299679,0.52589
50.066135,38.498281,1.300477,0.526429
50.117674,38.737216,1.293786,0.526969
50.153017,38.737216,1.294699,0.527508
50.214474,38.826816,1.293294,0.528047
50.250825,38.826816,1.29423,0.528587
50.267275,38.826816,1.294654,0.529126
50.319804,38.826816,1.296006,0.529666
50.393205,38.826816,1.297897,0.530205
50.455128,38.826816,1.299492,0.530744
50.505878,38.856683,1.299799,0.531284
50.638267,38.856683,1.303206,0.531823
50.754092,38.97615,1.302183,0.532362
50.755517,38.97615,1.30222,0.532902
50.881624,38.97615,1.305455,0.533441
50.911487,38.97615,1.306222,0.533981
50.945859,39.006017,1.306103,0.53452
50.978278,39.006017,1.306934,0.535059
50.984087,39.185217,1.301105,0.535599
51.120402,39.185217,1.304584,0.536138
51.197516,39.215084,1.305557,0.536677
51.297706,39.215084,1.308112,0.537217
51.31701,39.215084,1.308604,0.537756
51.462431,39.215084,1.312312,0.538296
51.594233,39.244951,1.314672,0.538835
51.596844,39.244951,1.314738,0.539374
51.736139,39.454018,1.311302,0.539914
51.804075,39.454018,1.313024,0.540453
51.826319,39.483885,1.312594,0.540992
51.949599,39.483885,1.315716,0.541532
51.99928,39.573486,1.313993,0.542071
52.000258,39.573486,1.314018,0.542611
52.060924,39.573486,1.315551,0.54315
52.11386,39.573486,1.316888,0.543689
52.257742,39.573486,1.320524,0.544229
52.358959,39.573486,1.323082,0.544768
52.488037,39.782553,1.319373,0.545307
52.640722,39.782553,1.323211,0.545847
52.679826,40.051354,1.315307,0.546386
52.709281,40.051354,1.316042,0.546926
52.80181,40.170821,1.314432,0.547465
52.8746,40.170821,1.316244,0.548004
52.919256,40.170821,1.317356,0.548544
53.058941,40.170821,1.320833,0.549083
53.062843,40.200688,1.319949,0.549622
53.188903,40.200688,1.323084,0.550162
53.224209,40.260422,1.321998,0.550701
53.344841,40.260422,1.324995,0.551241
53.490901,40.379889,1.324692,0.55178
53.716799,40.379889,1.330286,0.552319
53.825157,40.379889,1.332969,0.552859
53.901352,40.439622,1.332885,0.553398
53.919531,40.439622,1.333334,0.553937
54.062774,40.618823,1.330978,0.554477
54.064787,40.618823,1.331028,0.555016
54.237625,40.618823,1.335283,0.555556
54.348868,40.618823,1.338022,0.556095
54.436907,40.64869,1.339204,0.556634
54.514031,40.64869,1.341102,0.557174
54.583145,40.887624,1.334955,0.557713
54.596359,40.887624,1.335278,0.558252
54.684231,40.917491,1.336451,0.558792
54.740807,40.917491,1.337834,0.559331
54.803776,40.917491,1.339373,0.559871
54.851675,40.917491,1.340543,0.56041
54.964513,41.007091,1.340366,0.560949
54.965129,41.007091,1.340381,0.561489
55.134517,41.126558,1.340606,0.562028
55.137363,41.126558,1.340675,0.562567
55.166064,41.156425,1.3404,0.563107
55.186023,41.156425,1.340885,0.563646
55.388271,41.156425,1.345799,0.564186
55.461099,41.156425,1.347568,0.564725
55.512487,41.246025,1.345887,0.565264
55.537565,41.246025,1.346495,0.565804
55.571488,41.335626,1.344397,0.566343
55.644743,41.335626,1.346169,0.566882
55.649254,41.365493,1.345306,0.567422
55.6627,41.365493,1.345631,0.567961
55.727085,41.365493,1.347188,0.568501
55.868189,41.365493,1.350599,0.56904
55.906548,41.634294,1.3428,0.569579
55.963212,41.634294,1.344161,0.570119
56.017534,41.634294,1.345466,0.570658
56.119271,41.634294,1.34791,0.571197
56.278854,41.694027,1.349806,0.571737
56.316843,41.694027,1.350717,0.572276
56.380963,41.873228,1.346468,0.572816
56.386244,41.873228,1.346594,0.573355
56.418357,41.962828,1.344484,0.573894
56.440158,41.962828,1.345004,0.574434
56.616647,41.962828,1.34921,0.574973
56.695133,41.962828,1.35108,0.575512
56.747115,42.082295,1.34848,0.576052
56.913132,42.082295,1.352425,0.576591
57.008461,42.171896,1.351812,0.577131
57.046436,42.171896,1.352712,0.57767
57.106732,42.201762,1.353184,0.578209
57.144824,42.201762,1.354086,0.578749
57.17628,42.32123,1.351007,0.579288
57.30282,42.32123,1.353997,0.579827
57.388775,42.32123,1.356028,0.580367
57.408196,42.32123,1.356487,0.580906
57.497501,42.351096,1.357639,0.581446
57.672311,42.351096,1.361767,0.581985
57.696316,42.440697,1.359457,0.582524
57.758318,42.440697,1.360918,0.583064
57.815824,42.530297,1.359403,0.583603
57.828623,42.530297,1.359704,0.584142
57.895075,42.679631,1.356504,0.584682
57.933347,42.679631,1.3574,0.585221
58.098453,42.799098,1.357469,0.585761
58.195393,42.799098,1.359734,0.5863
58.226068,43.008166,1.353838,0.586839
58.337117,43.008166,1.35642,0.587379
58.340588,43.157499,1.351807,0.587918
58.355643,43.157499,1.352155,0.588457
58.405729,43.157499,1.353316,0.588997
58.483877,43.157499,1.355127,0.589536
58.487423,43.157499,1.355209,0.590076
58.662382,43.157499,1.359263,0.590615
58.706213,43.2471,1.35746,0.591154
58.815023,43.2471,1.359976,0.591694
58.823851,43.306833,1.358304,0.592233
59.146317,43.306833,1.36575,0.592772
59.185756,43.306833,1.366661,0.593312
59.245924,43.306833,1.36805,0.593851
59.27062,43.306833,1.368621,0.594391
59.417147,43.306833,1.372004,0.59493
59.435287,43.396434,1.369589,0.595469
59.535132,43.396434,1.37189,0.596009
59.693863,43.545768,1.37083,0.596548
59.783083,43.605501,1.370999,0.597087
59.882363,43.605501,1.373275,0.597627
59.895504,43.605501,1.373577,0.598166
60.161153,43.605501,1.379669,0.598706
60.181576,43.754835,1.375427,0.599245
60.28744,43.754835,1.377846,0.599784
60.343829,43.754835,1.379135,0.600324
60.467013,43.754835,1.38195,0.600863
60.519515,43.784702,1.382207,0.601402
60.607394,43.784702,1.384214,0.601942
60.61535,43.874302,1.381568,0.602481
60.699998,43.874302,1.383498,0.60302
60.765364,43.874302,1.384988,0.60356
60.801728,43.874302,1.385816,0.604099
60.912724,44.08337,1.381762,0.604639
61.017744,44.08337,1.384144,0.605178
61.087877,44.202837,1.38199,0.605717
61.195176,44.202837,1.384417,0.606257
61.215929,44.202837,1.384887,0.606796
61.236376,44.202837,1.385349,0.607335
61.267769,44.232704,1.385124,0.607875
61.327223,44.232704,1.386468,0.608414
61.430639,44.471638,1.381344,0.608954
61.469736,44.471638,1.382223,0.609493
61.4951,44.501505,1.381866,0.610032
61.552702,44.501505,1.38316,0.610572
61.566984,44.501505,1.383481,0.611111
61.824505,44.501505,1.389268,0.61165
61.961388,44.561238,1.390477,0.61219
61.982464,44.561238,1.39095,0.612729
62.002563,44.591105,1.390469,0.613269
62.058747,44.591105,1.391729,0.613808
62.071663,45.039107,1.378173,0.614347
62.206174,45.039107,1.381159,0.614887
62.319757,45.039107,1.383681,0.615426
62.376024,45.039107,1.38493,0.615965
62.435563,45.188441,1.381671,0.616505
62.498419,45.188441,1.383062,0.617044
62.554826,45.188441,1.38431,0.617584
62.62046,45.188441,1.385763,0.618123
62.761745,45.218307,1.387972,0.618662
62.907118,45.218307,1.391187,0.619202
62.955758,45.307908,1.389509,0.619741
62.967444,45.307908,1.389767,0.62028
63.039302,45.307908,1.391353,0.62082
63.302976,45.307908,1.397173,0.621359
63.323174,45.427375,1.393943,0.621899
63.399128,45.427375,1.395615,0.622438
63.440867,45.457242,1.395616,0.622977
63.460969,45.457242,1.396059,0.623517
63.556106,45.546842,1.395401,0.624056
63.564583,45.546842,1.395587,0.624595
63.655218,45.546842,1.397577,0.625135
63.68929,45.546842,1.398325,0.625674
63.750063,45.546842,1.399659,0.626214
63.84931,45.546842,1.401838,0.626753
63.927021,45.696176,1.398958,0.627292
64.212664,45.696176,1.405209,0.627832
64.21714,45.696176,1.405307,0.628371
64.379001,45.696176,1.408849,0.62891
64.442751,45.905243,1.403821,0.62945
64.615074,45.905243,1.407575,0.629989
64.641894,45.905243,1.408159,0.630529
64.73102,45.905243,1.410101,0.631068
64.850161,45.93511,1.411778,0.631607
64.939392,45.93511,1.41372,0.632147
64.948294,46.114311,1.408419,0.632686
65.057901,46.114311,1.410796,0.633225
65.122141,46.174044,1.410363,0.633765
65.171743,46.174044,1.411437,0.634304
65.19413,46.263645,1.409187,0.634844
65.367171,46.263645,1.412927,0.635383
65.379952,46.353245,1.410472,0.635922
65.577077,46.353245,1.414725,0.636462
65.622267,46.383112,1.414788,0.637001
65.65916,46.383112,1.415583,0.63754
65.755718,46.472712,1.414932,0.63808
65.821957,46.472712,1.416357,0.638619
65.833271,46.502579,1.415691,0.639159
65.84688,46.502579,1.415983,0.639698
65.852904,46.741513,1.408874,0.640237
65.917429,46.741513,1.410254,0.640777
65.978629,46.741513,1.411564,0.641316
66.126983,46.741513,1.414738,0.641855
66.136288,46.831114,1.41223,0.642395
66.23191,46.890847,1.41247,0.642934
66.23887,46.890847,1.412618,0.643474
66.304042,46.890847,1.414008,0.644013
66.399578,46.890847,1.416046,0.644552
66.428163,46.980447,1.413953,0.645092
66.503868,46.980447,1.415565,0.645631
66.507833,47.070048,1.412954,0.64617
66.543234,47.070048,1.413707,0.64671
66.588802,47.338849,1.406642,0.647249
66.62046,47.338849,1.407311,0.647789
66.777944,47.338849,1.410637,0.648328
66.87314,47.338849,1.412648,0.648867
66.988263,47.368716,1.414188,0.649407
66.990931,47.368716,1.414244,0.649946
67.082399,47.368716,1.416175,0.650485
67.157612,47.368716,1.417763,0.651025
67.162685,47.428449,1.416084,0.651564
67.225558,47.428449,1.41741,0.652104
67.268737,47.60765,1.412982,0.652643
67.292835,47.60765,1.413488,0.653182
67.361863,47.69725,1.41228,0.653722
67.419305,47.69725,1.413484,0.654261
67.541114,47.786851,1.413383,0.6548
67.694023,47.786851,1.416583,0.65534
67.694338,47.816717,1.415704,0.655879
67.708772,47.816717,1.416006,0.656419
67.727472,47.846584,1.415513,0.656958
67.761555,47.846584,1.416226,0.657497
67.963174,47.906318,1.418668,0.658037
68.028248,47.906318,1.420027,0.658576
68.083526,48.055652,1.416764,0.659115
68.227332,48.055652,1.419757,0.659655
68.24848,48.175119,1.416675,0.660194
68.315331,48.175119,1.418063,0.660734
68.330559,48.264719,1.415746,0.661273
68.404432,48.264719,1.417276,0.661812
68.465449,48.324453,1.416787,0.662352
68.515286,48.324453,1.417818,0.662891
68.626765,48.384186,1.418372,0.66343
68.695675,48.384186,1.419796,0.66397
68.70941,48.414053,1.419204,0.664509
68.826798,48.414053,1.421629,0.665049
68.868509,48.53352,1.418989,0.665588
68.904528,48.53352,1.419731,0.666127
68.947752,48.53352,1.420621,0.666667
69.05746,48.53352,1.422882,0.667206
69.07105,48.53352,1.423162,0.667745
69.148821,48.53352,1.424764,0.668285
69.152402,48.53352,1.424838,0.668824
69.280727,48.53352,1.427482,0.669364
69.304361,48.652987,1.424463,0.669903
69.416665,48.652987,1.426771,0.670442
69.482847,48.862055,1.422021,0.670982
69.542107,48.862055,1.423233,0.671521
69.656575,48.891921,1.424705,0.67206
69.660197,48.891921,1.424779,0.6726
69.677845,48.981522,1.422533,0.673139
69.711372,48.981522,1.423218,0.673679
69.849771,48.981522,1.426043,0.674218
69.983524,48.981522,1.428774,0.674757
69.999087,49.041255,1.427351,0.675297
70.151983,49.041255,1.430469,0.675836
70.275258,49.250323,1.426899,0.676375
70.420637,49.250323,1.429851,0.676915
70.474463,49.250323,1.430944,0.677454
70.537845,49.250323,1.432231,0.677994
70.727828,49.489257,1.429155,0.678533
70.786897,49.489257,1.430349,0.679072
70.811537,49.519124,1.429984,0.679612
70.945826,49.519124,1.432695,0.680151
70.972103,49.698325,1.428058,0.68069
71.063469,49.698325,1.429897,0.68123
71.065855,49.728191,1.429086,0.681769
71.181775,49.728191,1.431417,0.682309
71.205164,49.728191,1.431887,0.682848
71.284053,49.728191,1.433474,0.683387
71.374479,49.758058,1.434431,0.683927
71.494475,49.758058,1.436842,0.684466
71.709634,49.847658,1.438576,0.685005
71.924361,49.847658,1.442883,0.685545
71.969744,50.20606,1.433487,0.686084
71.982061,50.20606,1.433733,0.686624
72.068577,50.235927,1.434602,0.687163
72.086988,50.235927,1.434969,0.687702
72.135591,50.235927,1.435936,0.688242
72.138159,50.29566,1.434282,0.688781
72.38039,50.29566,1.439098,0.68932
72.429303,50.325527,1.439216,0.68986
72.614442,50.325527,1.442895,0.690399
72.695672,50.325527,1.444509,0.690939
72.824619,50.325527,1.447071,0.691478
72.893927,50.474861,1.444163,0.692017
72.999979,50.474861,1.446264,0.692557
73.118535,50.474861,1.448613,0.693096
73.122292,50.474861,1.448687,0.693635
73.130394,50.474861,1.448848,0.694175
73.142852,50.474861,1.449095,0.694714
73.396547,50.564461,1.451544,0.695254
73.457414,50.564461,1.452748,0.695793
73.643015,50.654062,1.453842,0.696332
73.723796,50.654062,1.455437,0.696872
73.782087,50.683928,1.455729,0.697411
73.835227,50.683928,1.456778,0.69795
74.060008,50.773529,1.458634,0.69849
74.077128,50.773529,1.458971,0.699029
74.176524,50.773529,1.460929,0.699569
74.200536,50.773529,1.461402,0.700108
74.395663,50.773529,1.465245,0.700647
74.516419,50.773529,1.467623,0.701187
74.557081,50.952729,1.46326,0.701726
74.69626,50.952729,1.465991,0.702265
74.790859,51.04233,1.465271,0.702805
74.930133,51.04233,1.468,0.703344
74.93551,51.191664,1.463823,0.703883
75.052068,51.191664,1.466099,0.704423
75.098063,51.281264,1.464435,0.704962
75.211572,51.281264,1.466648,0.705502
75.252479,51.281264,1.467446,0.706041
75.440762,51.281264,1.471117,0.70658
75.473997,51.400731,1.468345,0.70712
75.539106,51.400731,1.469612,0.707659
75.678231,51.669532,1.464659,0.708198
75.798413,51.669532,1.466985,0.708738
75.815764,51.669532,1.467321,0.709277
75.975749,51.669532,1.470417,0.709817
76.251428,51.729266,1.474048,0.710356
76.290153,51.729266,1.474797,0.710895
76.328975,51.759133,1.474696,0.711435
76.389611,51.759133,1.475867,0.711974
76.462753,51.8786,1.473878,0.712513
76.540712,51.8786,1.475381,0.713053
76.832019,51.998067,1.477594,0.713592
77.06177,51.998067,1.482012,0.714132
77.331047,52.087667,1.484633,0.714671
77.350069,52.087667,1.484998,0.71521
77.388988,52.117534,1.484894,0.71575
77.513837,52.117534,1.487289,0.716289
77.550698,52.117534,1.487996,0.716828
77.858456,52.117534,1.493901,0.717368
77.93856,52.147401,1.494582,0.717907
78.010528,52.147401,1.495962,0.718447
78.048647,52.356468,1.490716,0.718986
78.163015,52.356468,1.492901,0.719525
78.174483,52.386335,1.492269,0.720065
78.194335,52.386335,1.492648,0.720604
78.60332,52.625269,1.493642,0.721143
78.770833,52.625269,1.496825,0.721683
78.844861,52.71487,1.495685,0.722222
78.876665,52.71487,1.496289,0.722762
78.922817,52.71487,1.497164,0.723301
79.008039,52.71487,1.498781,0.72384
79.135401,52.80447,1.49865,0.72438
79.20374,52.80447,1.499944,0.724919
79.230893,52.80447,1.500458,0.725458
79.23181,52.80447,1.500475,0.725998
79.405789,52.834337,1.50292,0.726537
79.479279,52.834337,1.504311,0.727077
79.531748,52.834337,1.505304,0.727616
79.847722,52.834337,1.511285,0.728155
79.964779,52.953804,1.510086,0.728695
79.991655,52.953804,1.510593,0.729234
79.994655,53.073271,1.507249,0.729773
80.184798,53.073271,1.510832,0.730313
80.409877,53.162871,1.512519,0.730852
80.474901,53.162871,1.513743,0.731392
80.479206,53.162871,1.513824,0.731931
80.91542,53.162871,1.522029,0.73247
81.061653,53.192738,1.523923,0.73301
81.192721,53.192738,1.526387,0.733549
81.564921,53.192738,1.533385,0.734088
81.813204,53.192738,1.538052,0.734628
81.860927,53.431672,1.532067,0.735167
81.903074,53.431672,1.532856,0.735707
82.235495,53.64074,1.533079,0.736246
82.262168,53.64074,1.533576,0.736785
82.398984,53.760207,1.532713,0.737325
82.498875,53.760207,1.534571,0.737864
82.594883,53.760207,1.536357,0.738403
82.745334,53.790074,1.538301,0.738943
82.815654,53.790074,1.539608,0.739482
83.0631,53.81994,1.543352,0.740022
83.081248,53.81994,1.543689,0.740561
83.233993,53.81994,1.546527,0.7411
83.298226,53.81994,1.547721,0.74164
83.400298,53.909541,1.547042,0.742179
83.515514,53.909541,1.549179,0.742718
83.555095,53.999141,1.547341,0.743258
84.124633,53.999141,1.557888,0.743797
84.174356,54.058875,1.557087,0.744337
84.529247,54.058875,1.563652,0.744876
84.734094,54.058875,1.567441,0.745415
84.804236,54.058875,1.568738,0.745955
84.972383,54.148475,1.569248,0.746494
85.077053,54.148475,1.571181,0.747033
85.23898,54.297809,1.569842,0.747573
85.587477,54.297809,1.57626,0.748112
85.68144,54.506876,1.571938,0.748652
85.847304,54.506876,1.574981,0.749191
85.85163,54.506876,1.575061,0.74973
85.934854,54.506876,1.576587,0.75027
86.120953,54.506876,1.580002,0.750809
86.250063,54.506876,1.58237,0.751348
86.317103,54.596477,1.581001,0.751888
86.744428,54.596477,1.588828,0.752427
86.792794,54.715944,1.586243,0.752967
86.922404,54.715944,1.588612,0.753506
87.204507,55.074345,1.583396,0.754045
87.217484,55.074345,1.583632,0.754585
87.444072,55.104212,1.586885,0.755124
87.62128,55.104212,1.590101,0.755663
87.844566,55.104212,1.594153,0.756203
88.375274,55.104212,1.603784,0.756742
88.418237,55.253546,1.600227,0.757282
88.477924,55.253546,1.601308,0.757821
88.520163,55.253546,1.602072,0.75836
88.880648,55.253546,1.608596,0.7589
89.081862,55.253546,1.612238,0.759439
89.095285,55.253546,1.612481,0.759978
89.525157,55.343146,1.617638,0.760518
89.755267,55.343146,1.621796,0.761057
90.557201,55.343146,1.636286,0.761597
90.57075,55.343146,1.636531,0.762136
91.213495,55.432747,1.64548,0.762675
91.253814,55.432747,1.646208,0.763215
91.39011,55.49248,1.646892,0.763754
91.529269,55.49248,1.6494,0.764293
91.597848,55.582081,1.647974,0.764833
91.644433,55.582081,1.648813,0.765372
92.076759,55.671681,1.653925,0.765912
92.391337,55.671681,1.659575,0.766451
92.404202,55.701548,1.658916,0.76699
92.664182,55.701548,1.663584,0.76753
92.829771,55.701548,1.666556,0.768069
92.901105,55.701548,1.667837,0.768608
93.074377,55.910615,1.6647,0.769148
93.188279,55.910615,1.666737,0.769687
93.346458,55.940482,1.668675,0.770227
93.468135,55.940482,1.67085,0.770766
93.794826,55.970349,1.675795,0.771305
94.052846,55.970349,1.680405,0.771845
94.38928,56.059949,1.68372,0.772384
94.611828,56.059949,1.68769,0.772923
94.738667,56.209283,1.685463,0.773463
96.040297,56.209283,1.70862,0.774002
96.353284,56.298883,1.71146,0.774542
96.717741,56.298883,1.717934,0.775081
96.719459,56.298883,1.717964,0.77562
96.77018,56.298883,1.718865,0.77616
97.131159,56.298883,1.725277,0.776699
97.669475,56.298883,1.734839,0.777238
97.796213,56.298883,1.73709,0.777778
97.87235,56.298883,1.738442,0.778317
98.164112,56.41835,1.739932,0.778857
98.171049,56.41835,1.740055,0.779396
98.462129,56.687151,1.736939,0.779935
98.936281,56.687151,1.745303,0.780475
99.426834,56.687151,1.753957,0.781014
99.861426,56.687151,1.761624,0.781553
100.053732,56.776752,1.762231,0.782093
100.435078,56.776752,1.768947,0.782632
100.517495,56.926086,1.765755,0.783172
101.069306,56.926086,1.775448,0.783711
101.238765,56.985819,1.776561,0.78425
101.277344,56.985819,1.777238,0.78479
101.473817,57.135153,1.776031,0.785329
102.446499,57.135153,1.793055,0.785868
102.4981,57.374087,1.786488,0.786408
102.59888,57.374087,1.788244,0.786947
102.823552,57.374087,1.79216,0.787487
102.87995,57.374087,1.793143,0.788026
103.9279,57.403954,1.810466,0.788565
104.065691,57.463688,1.810982,0.789105
105.146231,57.463688,1.829786,0.789644
105.372884,57.463688,1.83373,0.790183
105.442281,57.463688,1.834938,0.790723
105.656012,57.583155,1.834842,0.791262
106.365354,57.583155,1.847161,0.791802
106.505112,57.642888,1.847671,0.792341
106.681299,57.642888,1.850728,0.79288
106.790959,57.642888,1.85263,0.79342
107.748771,57.642888,1.869247,0.793959
108.402803,57.732489,1.877674,0.794498
108.47301,57.732489,1.87889,0.795038
109.202781,57.851956,1.887625,0.795577
109.755422,57.851956,1.897177,0.796117
110.0331,57.851956,1.901977,0.796656
110.743151,57.851956,1.914251,0.797195
110.815866,57.941556,1.912546,0.797735
111.138744,57.941556,1.918118,0.798274
112.432599,57.941556,1.940448,0.798813
112.639262,57.941556,1.944015,0.799353
113.696081,58.09089,1.95721,0.799892
113.821313,58.09089,1.959366,0.800431
114.191204,58.09089,1.965733,0.800971
114.75302,58.09089,1.975405,0.80151
114.849028,58.210357,1.973,0.80205
115.813513,58.210357,1.989569,0.802589
116.897996,58.299958,2.005113,0.803128
117.197754,58.299958,2.010255,0.803668
117.568914,58.359691,2.014557,0.804207
118.364153,58.359691,2.028183,0.804746
118.371635,58.538892,2.022102,0.805286
118.60285,58.538892,2.026052,0.805825
119.466834,58.568759,2.039771,0.806365
120.636093,58.568759,2.059734,0.806904
122.178492,58.568759,2.086069,0.807443
122.25246,58.568759,2.087332,0.807983
122.292225,58.598625,2.086947,0.808522
123.015455,58.598625,2.099289,0.809061
123.092043,58.83756,2.092066,0.809601
123.092059,58.83756,2.092066,0.81014
123.216506,58.83756,2.094181,0.81068
123.220484,58.83756,2.094249,0.811219
123.236976,58.897293,2.092405,0.811758
123.236977,58.897293,2.092405,0.812298
123.323786,58.897293,2.093879,0.812837
123.387794,58.897293,2.094965,0.813376
123.387803,58.92716,2.093904,0.813916
123.389644,58.92716,2.093935,0.814455
123.390831,59.285561,2.081296,0.814995
123.513859,59.285561,2.083372,0.815534
123.514052,59.285561,2.083375,0.816073
123.528297,59.285561,2.083615,0.816613
123.743907,59.405029,2.083054,0.817152
123.743922,59.405029,2.083055,0.817691
123.893448,59.405029,2.085572,0.818231
123.943707,59.405029,2.086418,0.81877
123.943769,59.524496,2.082231,0.81931
124.052,59.524496,2.08405,0.819849
124.052001,59.554363,2.083004,0.820388
124.059883,59.554363,2.083137,0.820928
124.061817,59.643963,2.08004,0.821467
124.202641,59.643963,2.082401,0.822006
124.204474,59.733563,2.079308,0.822546
124.326833,59.733563,2.081356,0.823085
124.326837,59.733563,2.081356,0.823625
124.597428,59.733563,2.085886,0.824164
124.63696,59.882897,2.081345,0.824703
124.659191,59.882897,2.081716,0.825243
124.70256,59.882897,2.08244,0.825782
124.702561,59.882897,2.08244,0.826321
124.792043,60.002364,2.079785,0.826861
124.833449,60.002364,2.080476,0.8274
124.983389,60.241298,2.074713,0.82794
125.155198,60.241298,2.077565,0.828479
125.16286,60.271165,2.076662,0.829018
125.162873,60.271165,2.076663,0.829558
125.217267,60.330899,2.075508,0.830097
125.243942,60.330899,2.07595,0.830636
125.244776,60.330899,2.075964,0.831176
125.587274,60.330899,2.081641,0.831715
125.587285,60.480233,2.076501,0.832255
125.753934,60.480233,2.079257,0.832794
126.026401,60.5101,2.082733,0.833333
126.034419,60.5101,2.082866,0.833873
126.113232,60.5997,2.081087,0.834412
126.113291,60.5997,2.081088,0.834951
126.728599,60.749034,2.086101,0.835491
126.728658,60.749034,2.086102,0.83603
126.747531,60.808767,2.084363,0.83657
126.770123,60.808767,2.084734,0.837109
126.982809,60.958101,2.083116,0.837648
126.985551,60.958101,2.083161,0.838188
127.055255,60.958101,2.084305,0.838727
127.10672,60.958101,2.085149,0.839266
127.20455,60.987968,2.085732,0.839806
127.306039,60.987968,2.087396,0.840345
127.306102,61.077568,2.084335,0.840885
127.614736,61.077568,2.089388,0.841424
127.992044,61.077568,2.095565,0.841963
127.992115,61.077568,2.095567,0.842503
128.049554,61.167169,2.093436,0.843042
128.164819,61.226902,2.093276,0.843581
128.366189,61.226902,2.096565,0.844121
128.751687,61.226902,2.102861,0.84466
128.774003,61.226902,2.103226,0.8452
128.77403,61.226902,2.103226,0.845739
128.809323,61.226902,2.103803,0.846278
129.486083,61.316503,2.111766,0.846818
129.48989,61.316503,2.111828,0.847357
129.51994,61.406103,2.109236,0.847896
129.519977,61.406103,2.109236,0.848436
129.742925,61.43597,2.11184,0.848975
129.852519,61.43597,2.113624,0.849515
130.399986,61.555437,2.118415,0.850054
130.400175,61.555437,2.118418,0.850593
130.469839,61.704771,2.114421,0.851133
130.863823,61.704771,2.120806,0.851672
131.187995,61.794371,2.122976,0.852211
131.272683,61.794371,2.124347,0.852751
131.316984,61.943705,2.119941,0.85329
131.375681,61.943705,2.120888,0.85383
131.375833,61.943705,2.120891,0.854369
131.472112,61.943705,2.122445,0.854908
132.103469,62.122906,2.126486,0.855448
132.343726,62.122906,2.130353,0.855987
132.34377,62.122906,2.130354,0.856526
132.710434,62.122906,2.136256,0.857066
132.913742,62.152773,2.138501,0.857605
133.435668,62.152773,2.146898,0.858145
133.457755,62.242373,2.144162,0.858684
133.457795,62.242373,2.144163,0.859223
133.547715,62.36184,2.141497,0.859763
133.883252,62.36184,2.146878,0.860302
134.317642,62.391707,2.152812,0.860841
134.456981,62.391707,2.155046,0.861381
134.584884,62.630641,2.148866,0.86192
134.647347,62.630641,2.149864,0.86246
134.685167,62.660508,2.149443,0.862999
134.686004,62.660508,2.149456,0.863538
135.834183,62.869575,2.160571,0.864078
135.834194,62.869575,2.160571,0.864617
136.210019,62.869575,2.166549,0.865156
136.673327,62.869575,2.173918,0.865696
136.812877,62.899442,2.175105,0.866235
136.916523,62.899442,2.176753,0.866775
136.916627,63.10851,2.169543,0.867314
137.05551,63.10851,2.171744,0.867853
137.182984,63.227977,2.169656,0.868393
137.701857,63.227977,2.177863,0.868932
137.791685,63.227977,2.179283,0.869471
137.935728,63.227977,2.181562,0.870011
138.737434,63.317577,2.191136,0.87055
138.737443,63.317577,2.191136,0.87109
138.898018,63.317577,2.193672,0.871629
139.293965,63.317577,2.199926,0.872168
139.369974,63.377311,2.199052,0.872708
139.833981,63.377311,2.206373,0.873247
140.621058,63.466911,2.215659,0.873786
141.756789,63.466911,2.233554,0.874326
141.757404,63.466911,2.233564,0.874865
141.962737,63.466911,2.236799,0.875405
141.970083,63.466911,2.236915,0.875944
142.181098,63.466911,2.24024,0.876483
142.181149,63.466911,2.240241,0.877023
143.032729,63.466911,2.253658,0.877562
143.085589,63.586378,2.250255,0.878101
143.393829,63.586378,2.255103,0.878641
144.045441,63.675978,2.262163,0.87918
145.50992,63.675978,2.285162,0.87972
145.783272,63.675978,2.289455,0.880259
145.7833,63.675978,2.289455,0.880798
146.191829,63.825312,2.290499,0.881338
146.285058,63.825312,2.29196,0.881877
146.285221,63.855179,2.29089,0.882416
146.466868,63.855179,2.293735,0.882956
147.132975,63.944779,2.300938,0.883495
147.319451,63.944779,2.303854,0.884035
147.365252,64.094113,2.299201,0.884574
147.633826,64.094113,2.303391,0.885113
148.223567,64.094113,2.312593,0.885653
148.938101,64.094113,2.323741,0.886192
150.490678,64.273314,2.341418,0.886731
150.675618,64.273314,2.344295,0.887271
151.036404,64.303181,2.348817,0.88781
151.037249,64.303181,2.34883,0.88835
151.514375,64.542115,2.347527,0.888889
152.374379,64.542115,2.360852,0.889428
154.235572,64.631715,2.386376,0.889968
155.045422,64.631715,2.398906,0.890507
155.953037,64.661582,2.411835,0.891046
156.555138,64.661582,2.421146,0.891586
156.558245,64.661582,2.421194,0.892125
158.331446,64.661582,2.448617,0.892665
158.35461,64.781049,2.444459,0.893204
159.213422,64.781049,2.457716,0.893743
161.566256,64.900516,2.489445,0.894283
162.161935,64.900516,2.498623,0.894822
163.036137,64.900516,2.512093,0.895361
163.045552,64.900516,2.512238,0.895901
165.362724,64.990117,2.544429,0.89644
165.631618,64.990117,2.548566,0.89698
168.876937,65.04985,2.596116,0.897519
169.371506,65.109584,2.60133,0.898058
170.281209,65.109584,2.615302,0.898598
170.617204,65.109584,2.620462,0.899137
170.637254,65.109584,2.62077,0.899676
173.195644,65.288785,2.652763,0.900216
173.296905,65.288785,2.654314,0.900755
178.210586,65.467985,2.722103,0.901294
178.79185,65.467985,2.730981,0.901834
178.814209,65.527719,2.728833,0.902373
178.873304,65.527719,2.729735,0.902913
180.332437,65.587452,2.749496,0.903452
180.701888,65.587452,2.755129,0.903991
180.743478,65.617319,2.754509,0.904531
181.133972,65.617319,2.76046,0.90507
186.641289,65.617319,2.844391,0.905609
186.642562,65.617319,2.84441,0.906149
188.300927,65.856253,2.859272,0.906688
191.800594,65.856253,2.912413,0.907228
195.480475,66.005587,2.961575,0.907767
201.253808,66.005587,3.049042,0.908306
204.452677,66.005587,3.097506,0.908846
210.046917,66.005587,3.18226,0.909385
212.856295,66.005587,3.224822,0.909924
218.558281,66.005587,3.311209,0.910464
220.210342,66.005587,3.336238,0.911003
221.657472,66.005587,3.358162,0.911543
225.557668,66.095188,3.412619,0.912082
225.558327,66.095188,3.412629,0.912621
235.107781,66.184788,3.552293,0.913161
241.661595,66.184788,3.651316,0.9137
246.934537,66.244522,3.727622,0.914239
273.71886,66.244522,4.131947,0.914779
311.543433,66.334122,4.696579,0.915318
340.689027,66.334122,5.135954,0.915858
371.411917,66.453589,5.589042,0.916397
407.166232,66.453589,6.127077,0.916936
424.444184,66.453589,6.387077,0.917476
537.662906,66.453589,8.090803,0.918015
565.383142,66.453589,8.50794,0.918554
628.546409,66.453589,9.458427,0.919094
676.486265,66.543189,10.166123,0.919633
736.202388,66.543189,11.063527,0.920173
914.945747,66.72239,13.712724,0.920712
929.411163,66.72239,13.929524,0.921251
1054.84342,66.81199,15.788235,0.921791
1117.45196,66.81199,16.725321,0.92233
1251.386832,67.050925,18.66323,0.922869
1512.947314,67.050925,22.564153,0.923409
1535.934448,67.050925,22.906984,0.923948
1754.699241,67.050925,26.16965,0.924488
1830.928174,67.140525,27.27009,0.925027
2088.72936,67.140525,31.109816,0.925566
2440.87017,67.170392,36.338483,0.926106
2554.22274,67.170392,38.026021,0.926645
2901.873992,67.170392,43.201683,0.927184
2981.458031,67.170392,44.386492,0.927724
3426.557412,67.200259,50.990241,0.928263
3899.09659,67.200259,58.022047,0.928803
4292.000887,67.200259,63.868815,0.929342
4807.077834,67.200259,71.533621,0.929881
4859.652142,67.409326,72.091689,0.930421
5492.312598,67.409326,81.477044,0.93096
5974.431763,67.409326,88.629157,0.931499
8023.83389,67.409326,119.03151,0.932039
8119.760495,67.439193,120.401211,0.932578
8203.749618,67.439193,121.646616,0.933118
11554.167839,67.498926,171.175579,0.933657
15117.596668,67.498926,223.967957,0.934196
18209.481284,67.498926,269.774384,0.934736
53634.868238,67.498926,794.603279,0.935275
68104.12666,67.767727,1004.964003,0.935814
68169.921797,67.767727,1005.934895,0.936354
68169.922454,67.887195,1004.164672,0.936893
68170.150446,67.887195,1004.16803,0.937433
68170.153063,67.976795,1002.844473,0.937972
68170.531523,67.976795,1002.85004,0.938511
68170.537362,68.126129,1000.651858,0.939051
68171.065027,68.126129,1000.659603,0.93959
68171.075284,68.245596,998.908052,0.940129
68171.750996,68.245596,998.917953,0.940669
68171.766772,68.245596,998.918184,0.941208
68172.589653,68.245596,998.930242,0.941748
68172.611924,68.39493,996.749497,0.942287
68173.58179,68.39493,996.763677,0.942826
68173.611413,68.39493,996.76411,0.943366
68174.729728,68.39493,996.780461,0.943905
68174.767503,68.48453,995.476895,0.944444
68176.039344,68.48453,995.495466,0.944984
68176.086228,68.603997,993.762592,0.945523
68177.523766,68.603997,993.783546,0.946063
68177.581334,68.842932,990.335242,0.946602
68179.208444,68.842932,990.358877,0.947141
68179.279639,68.842932,990.359912,0.947681
68181.1333,68.842932,990.386838,0.94822
68181.222895,68.872798,989.958656,0.948759
68183.337133,68.872798,989.989354,0.949299
68183.448782,68.932532,989.133097,0.949838
68185.784837,68.932532,989.166986,0.950378
68185.904796,68.962399,988.740329,0.950917
68188.117234,68.962399,988.772411,0.951456
68188.184536,69.051999,987.490376,0.951996
68198.43108,69.051999,987.638765,0.952535
68198.431104,69.051999,987.638766,0.953074
68236.819994,69.081866,987.767472,0.953614
71991.995837,69.081866,1042.125816,0.954153
75540.191241,69.111733,1093.015446,0.954693
78179.197801,69.111733,1131.200085,0.955232
79688.969978,69.111733,1153.045466,0.955771
83749.621567,69.111733,1211.800347,0.956311
88372.684687,69.290933,1275.385977,0.95685
93486.548176,69.290933,1349.188757,0.957389
99147.381461,69.290933,1430.885351,0.957929
99753.314584,69.290933,1439.630119,0.958468
104388.150517,69.559734,1500.697947,0.959008
104388.164717,69.559734,1500.698151,0.959547
104392.93249,69.559734,1500.766693,0.960086
104392.987242,69.559734,1500.76748,0.960626
104400.921166,69.589601,1500.237384,0.961165
104401.045606,69.589601,1500.239172,0.961704
104412.319438,69.589601,1500.401177,0.962244
104412.544433,69.589601,1500.40441,0.962783
104426.615088,69.679201,1498.676978,0.963323
104426.939743,69.679201,1498.681637,0.963862
104443.46014,69.768802,1496.993748,0.964401
104443.96318,69.768802,1497.000958,0.964941
104468.683044,69.888269,1494.795688,0.96548
104469.644651,69.888269,1494.809447,0.966019
104507.062817,69.888269,1495.344847,0.966559
104508.743711,69.888269,1495.368898,0.967098
104561.595164,69.918136,1495.486029,0.967638
104564.422157,69.918136,1495.526462,0.968177
104636.52448,70.007736,1494.642312,0.968716
104641.029837,70.007736,1494.706667,0.969256
104738.828198,70.15707,1492.919078,0.969795
104746.118855,70.15707,1493.022997,0.970334
104877.311461,70.276537,1492.351726,0.970874
104888.532545,70.276537,1492.511397,0.971413
105069.629307,70.276537,1495.088313,0.971953
105088.180014,70.276537,1495.35228,0.972492
105335.311054,70.396004,1496.325142,0.973031
105364.601121,70.396004,1496.741218,0.973571
105434.517543,70.545338,1494.563926,0.97411
105745.724041,70.545338,1498.975366,0.974649
105800.917706,70.724539,1495.95769,0.975189
105939.19801,70.724539,1497.912885,0.975728
105939.20084,70.844006,1495.386934,0.976268
105940.383259,70.844006,1495.403624,0.976807
105940.394169,70.99334,1492.258209,0.977346
105942.362924,70.99334,1492.28594,0.977886
105942.387876,71.023207,1491.658753,0.978425
105945.187322,71.023207,1491.698169,0.978964
105945.2323,71.023207,1491.698803,0.979504
105948.73274,71.023207,1491.748088,0.980043
105948.798424,71.112807,1489.869447,0.980583
105952.907994,71.112807,1489.927237,0.981122
105953.01068,71.202407,1488.05377,0.981661
105959.141783,71.202407,1488.139878,0.982201
105959.334251,71.232274,1487.518622,0.98274
105968.614385,71.232274,1487.648902,0.983279
105968.968798,71.232274,1487.653878,0.983819
105982.084363,71.232274,1487.838002,0.984358
105982.658868,71.262141,1487.222493,0.984898
106000.531477,71.262141,1487.473294,0.985437
106001.542289,71.351741,1485.619558,0.985976
106025.775511,71.351741,1485.959189,0.986516
106027.304019,71.471208,1483.496732,0.987055
106059.630913,71.471208,1483.949038,0.987594
106062.501679,71.740009,1478.428879,0.988134
106107.038724,71.740009,1479.049691,0.988673
106111.11569,71.799743,1477.875983,0.989213
106170.360889,71.799743,1478.701128,0.989752
106180.376125,71.82961,1478.225714,0.990291
106271.477375,71.82961,1479.49401,0.990831
106283.95769,71.82961,1479.667759,0.99137
106350.08796,71.82961,1480.588414,0.991909
106391.652562,71.82961,1481.167069,0.992449
106479.199061,71.82961,1482.385877,0.992988
106549.395439,71.82961,1483.36314,0.993528
107548.258525,71.82961,1497.269147,0.994067
108186.285464,71.978944,1503.026857,0.994606
112353.537755,71.978944,1560.922293,0.995146
112756.480495,71.978944,1566.520357,0.995685
113125.606454,71.978944,1571.648606,0.996224
120339.694717,72.188011,1667.031587,0.996764
129212.318621,72.188011,1789.941524,0.997303
139251.494706,72.277611,1926.62004,0.997843
150559.031882,72.277611,2083.065957,0.998382
162902.840857,72.307478,2252.918298,0.998921
178207.533277,72.307478,2464.579565,0.999461
272759.668484,72.426945,3765.997131,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e2_p2_s1.csv <==
Num,An,Eff,n/N
0.058653,0.059734,0.981917,0
0.15068,0.149334,1.009011,0.000606
0.153467,0.149334,1.027675,0.001213
0.240784,0.238934,1.007741,0.001819
0.305816,0.298668,1.023933,0.002426
0.307165,0.298668,1.028449,0.003032
0.393268,0.388268,1.012876,0.003639
0.414269,0.388268,1.066965,0.004245
0.532296,0.507735,1.048373,0.004851
0.544371,0.507735,1.072155,0.005458
0.564966,0.537602,1.050901,0.006064
0.623096,0.597336,1.043125,0.006671
0.64757,0.597336,1.084098,0.007277
0.746852,0.74667,1.000245,0.007884
0.779038,0.74667,1.04335,0.00849
0.807615,0.776536,1.040022,0.009096
0.836586,0.776536,1.077331,0.009703
0.930296,0.866137,1.074075,0.010309
0.941639,0.866137,1.087172,0.010916
0.996294,0.955737,1.042435,0.011522
1.017174,1.015471,1.001678,0.012129
1.088898,1.015471,1.072309,0.012735
1.159905,1.105071,1.04962,0.013341
1.219023,1.105071,1.103117,0.013948
1.276123,1.194671,1.068179,0.014554
1.294375,1.194671,1.083457,0.015161
1.323182,1.224538,1.080556,0.015767
1.353456,1.224538,1.105279,0.016374
1.358066,1.344005,1.010462,0.01698
1.458225,1.344005,1.084985,0.017586
1.559359,1.493339,1.044209,0.018193
1.574511,1.493339,1.054356,0.018799
1.632059,1.493339,1.092892,0.019406
1.633468,1.553073,1.051765,0.020012
1.711357,1.553073,1.101917,0.020619
1.730895,1.582939,1.093469,0.021225
1.748599,1.582939,1.104653,0.021831
1.750215,1.732273,1.010357,0.022438
1.892196,1.732273,1.092319,0.023044
1.950884,1.821874,1.070812,0.023651
1.992952,1.821874,1.093902,0.024257
2.035386,1.941341,1.048444,0.024864
2.036754,1.941341,1.049148,0.02547
2.133936,1.941341,1.099207,0.026076
2.13824,1.941341,1.101424,0.026683
2.194039,2.030941,1.080306,0.027289
2.200149,2.030941,1.083315,0.027896
2.230075,2.150408,1.037047,0.028502
2.262168,2.180275,1.037561,0.029109
2.354154,2.180275,1.079751,0.029715
2.4621,2.210142,1.114001,0.030321
2.509122,2.210142,1.135276,0.030928
2.529991,2.389343,1.058865,0.031534
2.592587,2.389343,1.085063,0.032141
2.643512,2.449076,1.079392,0.032747
2.647048,2.449076,1.080835,0.033354
2.670277,2.538676,1.051838,0.03396
2.744549,2.538676,1.081095,0.034566
2.760464,2.538676,1.087363,0.035173
2.789193,2.538676,1.09868,0.035779
2.796278,2.658144,1.051966,0.036386
2.951379,2.658144,1.110316,0.036992
2.955598,2.68801,1.099548,0.037599
3.073081,2.68801,1.143255,0.038205
3.087854,2.897078,1.065851,0.038811
3.122092,2.897078,1.077669,0.039418
3.145914,2.926945,1.074812,0.040024
3.215201,2.986678,1.076514,0.040631
3.234808,2.986678,1.083079,0.041237
3.248898,3.016545,1.077026,0.041844
3.289484,3.016545,1.090481,0.04245
3.328854,3.106145,1.071699,0.043056
3.370507,3.106145,1.085109,0.043663
3.413209,3.165879,1.078124,0.044269
3.514185,3.165879,1.110019,0.044876
3.547916,3.255479,1.089829,0.045482
3.569871,3.255479,1.096573,0.046089
3.641308,3.374946,1.078923,0.046695
3.7049,3.374946,1.097766,0.047301
3.717536,3.464547,1.073022,0.047908
3.78123,3.464547,1.091407,0.048514
3.837141,3.494413,1.098079,0.049121
3.868832,3.494413,1.107148,0.049727
3.884478,3.643747,1.066067,0.050334
3.933621,3.643747,1.079554,0.05094
4.015905,3.733348,1.075685,0.051546
4.068243,3.733348,1.089704,0.052153
4.111462,3.733348,1.10128,0.052759
4.130104,3.733348,1.106274,0.053366
4.170074,3.822948,1.0908,0.053972
4.188724,3.882682,1.078822,0.054579
4.236351,3.882682,1.091089,0.055185
4.330652,3.882682,1.115377,0.055791
4.339265,3.882682,1.117595,0.056398
4.383986,4.061882,1.079299,0.057004
4.440739,4.061882,1.093271,0.057611
4.53797,4.091749,1.109054,0.058217
4.550147,4.091749,1.11203,0.058824
4.632642,4.330683,1.069725,0.05943
4.638448,4.330683,1.071066,0.060036
4.760343,4.330683,1.099213,0.060643
4.797921,4.330683,1.10789,0.061249
4.811978,4.36055,1.103525,0.061856
4.830588,4.36055,1.107793,0.062462
4.897811,4.420284,1.108031,0.063069
4.910156,4.420284,1.110824,0.063675
4.911167,4.45015,1.103596,0.064281
4.950135,4.45015,1.112352,0.064888
4.983736,4.569618,1.090624,0.065494
5.062891,4.569618,1.107946,0.066101
5.164166,4.689085,1.101316,0.066707
5.178369,4.689085,1.104345,0.067314
5.257097,4.778685,1.100114,0.06792
5.33442,4.778685,1.116295,0.068526
5.3349,4.838419,1.102612,0.069133
5.368802,4.898152,1.096087,0.069739
5.401,4.898152,1.102661,0.070346
5.472273,5.047486,1.084158,0.070952
5.50224,5.047486,1.090095,0.071559
5.598272,5.077353,1.102597,0.072165
5.611404,5.077353,1.105183,0.072771
5.649254,5.077353,1.112638,0.073378
5.667948,5.077353,1.11632,0.073984
5.732129,5.166953,1.109383,0.074591
5.746441,5.166953,1.112153,0.075197
5.750391,5.316287,1.081655,0.075804
5.782047,5.316287,1.08761,0.07641
5.889846,5.376021,1.095577,0.077016
5.926272,5.376021,1.102353,0.077623
6.008295,5.405887,1.111435,0.078229
6.029139,5.405887,1.115291,0.078836
6.133323,5.525355,1.110032,0.079442
6.210872,5.525355,1.124068,0.080049
6.211571,5.525355,1.124194,0.080655
6.221344,5.525355,1.125963,0.081261
6.253543,5.764289,1.084877,0.081868
6.282571,5.764289,1.089913,0.082474
6.367367,5.794156,1.098929,0.083081
6.368173,5.794156,1.099068,0.083687
6.541661,5.883756,1.111817,0.084294
6.54637,5.883756,1.112618,0.0849
6.562732,5.973356,1.098667,0.085506
6.596895,5.973356,1.104387,0.086113
6.665381,5.973356,1.115852,0.086719
6.719028,6.03309,1.113696,0.087326
6.734043,6.03309,1.116185,0.087932
6.758001,6.12269,1.103763,0.088539
6.796318,6.12269,1.110021,0.089145
6.904697,6.12269,1.127723,0.089751
6.940566,6.12269,1.133581,0.090358
6.9787,6.212291,1.12337,0.090964
7.012659,6.212291,1.128836,0.091571
7.062082,6.331758,1.115343,0.092177
7.159864,6.331758,1.130786,0.092784
7.1825,6.510958,1.10314,0.09339
7.216873,6.510958,1.108419,0.093996
7.228687,6.600559,1.095163,0.094603
7.314568,6.600559,1.108174,0.095209
7.364302,6.600559,1.115709,0.095816
7.421726,6.600559,1.124409,0.096422
7.482597,6.720026,1.113477,0.097029
7.535729,6.720026,1.121384,0.097635
7.575768,6.749893,1.122354,0.098241
7.624176,6.749893,1.129525,0.098848
7.643005,6.839493,1.117481,0.099454
7.710753,6.839493,1.127387,0.100061
7.761429,6.929093,1.120122,0.100667
7.769709,6.929093,1.121317,0.101273
7.819427,6.95896,1.123649,0.10188
7.860512,6.95896,1.129553,0.102486
7.882706,6.988827,1.127901,0.103093
7.940946,6.988827,1.136234,0.103699
7.955015,7.197894,1.105186,0.104306
8.052066,7.197894,1.11867,0.104912
8.116465,7.227761,1.122957,0.105518
8.149897,7.287495,1.11834,0.106125
8.151495,7.287495,1.118559,0.106731
8.192616,7.317361,1.119613,0.107338
8.206942,7.317361,1.121571,0.107944
8.294327,7.466695,1.110843,0.108551
8.343053,7.466695,1.117369,0.109157
8.475175,7.466695,1.135064,0.109763
8.482697,7.466695,1.136071,0.11037
8.486254,7.675763,1.105591,0.110976
8.626694,7.675763,1.123887,0.111583
8.632285,7.765363,1.11164,0.112189
8.734723,7.765363,1.124831,0.112796
8.74996,7.765363,1.126793,0.113402
8.795527,7.765363,1.132661,0.114008
8.896891,7.79523,1.141325,0.114615
8.933674,7.79523,1.146044,0.115221
8.934151,7.914697,1.128805,0.115828
8.954355,7.914697,1.131358,0.116434
8.967868,7.914697,1.133065,0.117041
8.969059,7.914697,1.133216,0.117647
8.995346,8.034164,1.119637,0.118253
9.095024,8.034164,1.132044,0.11886
9.143554,8.123765,1.125532,0.119466
9.19685,8.123765,1.132092,0.120073
9.235226,8.183498,1.128518,0.120679
9.256001,8.183498,1.131057,0.121286
9.290976,8.273099,1.123035,0.121892
9.366863,8.273099,1.132207,0.122498
9.430771,8.392566,1.123705,0.123105
9.491191,8.392566,1.130905,0.123711
9.58112,8.601633,1.113872,0.124318
9.593783,8.6315,1.111485,0.124924
9.641431,8.6315,1.117005,0.125531
9.778632,8.661367,1.128994,0.126137
9.799084,8.661367,1.131355,0.126743
9.813462,8.661367,1.133015,0.12735
9.900661,8.661367,1.143083,0.127956
9.905127,8.7211,1.135766,0.128563
9.964863,8.7211,1.142615,0.129169
9.995477,8.750967,1.142214,0.129776
10.034469,8.750967,1.14667,0.130382
10.069932,8.840567,1.139059,0.130988
10.141269,8.840567,1.147129,0.131595
10.223076,8.900301,1.148621,0.132201
10.266608,8.900301,1.153512,0.132808
10.268751,9.109368,1.127274,0.133414
10.315822,9.109368,1.132441,0.134021
10.391494,9.109368,1.140748,0.134627
10.406841,9.109368,1.142433,0.135233
10.443369,9.139235,1.142696,0.13584
10.516279,9.139235,1.150674,0.136446
10.525033,9.348303,1.125876,0.137053
10.665202,9.348303,1.14087,0.137659
10.726964,9.378169,1.143823,0.138266
10.777308,9.378169,1.149191,0.138872
10.799639,9.46777,1.140674,0.139478
10.909078,9.46777,1.152233,0.140085
10.922869,9.55737,1.142874,0.140691
10.972164,9.55737,1.148032,0.141298
11.001336,9.706704,1.133375,0.141904
11.03288,9.706704,1.136625,0.142511
11.064059,9.706704,1.139837,0.143117
11.119739,9.706704,1.145573,0.143723
11.153442,9.706704,1.149045,0.14433
11.180383,9.706704,1.151821,0.144936
11.251939,9.796304,1.14859,0.145543
11.269102,9.796304,1.150342,0.146149
11.295213,9.945638,1.135695,0.146756
11.350467,9.945638,1.141251,0.147362
11.42232,10.065105,1.134844,0.147968
11.502752,10.065105,1.142835,0.148575
11.52741,10.094972,1.141896,0.149181
11.542738,10.094972,1.143415,0.149788
11.636652,10.094972,1.152718,0.150394
11.64122,10.154706,1.146387,0.151001
11.660504,10.154706,1.148286,0.151607
11.744556,10.154706,1.156563,0.152213
11.779644,10.154706,1.160018,0.15282
11.796921,10.333906,1.141574,0.153426
11.983748,10.333906,1.159653,0.154033
11.988151,10.423507,1.150107,0.154639
12.048212,10.423507,1.155869,0.155246
12.075968,10.542974,1.145404,0.155852
12.19891,10.542974,1.157065,0.156458
12.200543,10.632574,1.147468,0.157065
12.271663,10.632574,1.154157,0.157671
12.305146,10.752041,1.144447,0.158278
12.310972,10.752041,1.144989,0.158884
12.327992,10.811775,1.140238,0.159491
12.346243,10.811775,1.141926,0.160097
12.375916,10.901375,1.135262,0.160703
12.383361,10.901375,1.135945,0.16131
12.583246,10.901375,1.154281,0.161916
12.605447,10.901375,1.156317,0.162523
12.649692,11.020842,1.147797,0.163129
12.731429,11.020842,1.155214,0.163736
12.735658,11.050709,1.152474,0.164342
12.875891,11.050709,1.165164,0.164948
12.91537,11.050709,1.168737,0.165555
12.956615,11.050709,1.172469,0.166161
12.958222,11.14031,1.163183,0.166768
12.980211,11.14031,1.165157,0.167374
13.001389,11.259777,1.154676,0.167981
13.068231,11.259777,1.160612,0.168587
13.114312,11.259777,1.164704,0.169193
13.13346,11.259777,1.166405,0.1698
13.143795,11.528578,1.140106,0.170406
13.250255,11.528578,1.14934,0.171013
13.280093,11.588311,1.14599,0.171619
13.335938,11.588311,1.150809,0.172226
13.478435,11.618178,1.160116,0.172832
13.521425,11.618178,1.163816,0.173438
13.538702,11.707778,1.156385,0.174045
13.623189,11.767512,1.157695,0.174651
13.650594,11.767512,1.160024,0.175258
13.678811,11.857112,1.153638,0.175864
13.681,11.857112,1.153822,0.176471
13.74895,11.946713,1.150856,0.177077
13.856588,11.946713,1.159866,0.177683
13.861895,11.976579,1.157417,0.17829
13.895352,11.976579,1.16021,0.178896
14.030546,12.06618,1.162799,0.179503
14.04635,12.06618,1.164109,0.180109
14.155026,12.096047,1.170219,0.180716
14.207015,12.096047,1.174517,0.181322
14.247136,12.215514,1.166315,0.181928
14.294026,12.215514,1.170154,0.182535
14.328507,12.24538,1.170115,0.183141
14.331485,12.24538,1.170358,0.183748
14.446936,12.24538,1.179787,0.184354
14.47717,12.24538,1.182256,0.184961
14.518969,12.424581,1.168568,0.185567
14.58109,12.424581,1.173568,0.186173
14.58572,12.573915,1.159998,0.18678
14.598076,12.573915,1.160981,0.187386
14.603062,12.663515,1.15316,0.187993
14.774981,12.663515,1.166736,0.188599
14.817004,12.693382,1.167301,0.189206
14.817736,12.693382,1.167359,0.189812
14.861374,12.693382,1.170797,0.190418
14.873687,12.693382,1.171767,0.191025
14.994976,12.693382,1.181322,0.191631
15.034721,12.693382,1.184454,0.192238
15.094617,12.932316,1.167201,0.192844
15.171703,12.932316,1.173162,0.193451
15.193472,13.021917,1.166762,0.194057
15.230043,13.021917,1.16957,0.194663
15.245787,13.201117,1.154886,0.19527
15.306321,13.201117,1.159472,0.195876
15.324507,13.201117,1.160849,0.196483
15.401336,13.201117,1.166669,0.197089
15.413544,13.290718,1.159722,0.197696
15.570896,13.290718,1.171562,0.198302
15.603137,13.290718,1.173988,0.198908
15.64978,13.290718,1.177497,0.199515
15.699201,13.410185,1.170692,0.200121
15.773107,13.410185,1.176204,0.200728
15.828065,13.440052,1.177679,0.201334
15.847953,13.440052,1.179159,0.201941
15.910596,13.440052,1.18382,0.202547
15.922435,13.499785,1.179458,0.203153
15.936089,13.499785,1.18047,0.20376
16.020326,13.649119,1.173726,0.204366
16.029346,13.649119,1.174387,0.204973
16.072465,13.678986,1.174975,0.205579
16.143257,13.678986,1.18015,0.206186
16.150039,13.768586,1.172963,0.206792
16.19583,13.768586,1.176289,0.207398
16.293144,13.858187,1.175705,0.208005
16.360287,13.858187,1.18055,0.208611
16.435221,13.91792,1.180868,0.209218
16.44847,13.91792,1.18182,0.209824
16.51458,13.977654,1.181499,0.210431
16.56649,13.977654,1.185213,0.211037
16.636751,14.246455,1.167782,0.211643
16.678125,14.246455,1.170686,0.21225
16.691369,14.365922,1.161872,0.212856
16.74131,14.365922,1.165349,0.213463
16.759713,14.365922,1.16663,0.214069
16.796004,14.365922,1.169156,0.214676
16.811809,14.395789,1.167828,0.215282
16.91688,14.395789,1.175127,0.215888
17.046696,14.485389,1.17682,0.216495
17.048389,14.485389,1.176937,0.217101
17.083782,14.485389,1.17938,0.217708
17.117588,14.485389,1.181714,0.218314
17.165521,14.574989,1.177738,0.218921
17.261588,14.574989,1.184329,0.219527
17.299552,14.634723,1.18209,0.220133
17.37926,14.634723,1.187536,0.22074
17.450953,14.724323,1.185179,0.221346
17.466464,14.724323,1.186232,0.221953
17.520167,14.724323,1.189879,0.222559
17.549977,14.724323,1.191904,0.223166
17.636052,14.933391,1.180981,0.223772
17.73447,14.933391,1.187572,0.224378
17.746,14.933391,1.188344,0.224985
17.754036,14.933391,1.188882,0.225591
17.757266,15.082725,1.177325,0.226198
17.790936,15.082725,1.179557,0.226804
17.910501,15.082725,1.187484,0.227411
17.987866,15.082725,1.192614,0.228017
18.017853,15.202192,1.185214,0.228623
18.048812,15.202192,1.187251,0.22923
18.051333,15.291792,1.180459,0.229836
18.174184,15.351526,1.183868,0.230443
18.185619,15.351526,1.184613,0.231049
18.20348,15.530726,1.172095,0.231656
18.289836,15.530726,1.177655,0.232262
18.290034,15.530726,1.177668,0.232868
18.365304,15.530726,1.182514,0.233475
18.457888,15.560593,1.186194,0.234081
18.480397,15.560593,1.187641,0.234688
18.483742,15.59046,1.18558,0.235294
18.514323,15.59046,1.187542,0.235901
18.564388,15.829394,1.172779,0.236507
18.667171,15.829394,1.179273,0.237113
18.695864,15.829394,1.181085,0.23772
18.804806,15.829394,1.187968,0.238326
18.914983,15.918995,1.188202,0.238933
18.950726,15.918995,1.190447,0.239539
18.988956,15.918995,1.192849,0.240146
18.994741,15.918995,1.193212,0.240752
19.06466,16.068329,1.186474,0.241358
19.100944,16.068329,1.188732,0.241965
19.181518,16.157929,1.187127,0.242571
19.225532,16.157929,1.189851,0.243178
19.257081,16.247529,1.185231,0.243784
19.326318,16.247529,1.189493,0.244391
19.333871,16.277396,1.187774,0.244997
19.34716,16.277396,1.188591,0.245603
19.352542,16.277396,1.188921,0.24621
19.395616,16.277396,1.191567,0.246816
19.448453,16.366996,1.188273,0.247423
19.542438,16.366996,1.194015,0.248029
19.558945,16.396863,1.192847,0.248636
19.665206,16.396863,1.199327,0.249242
19.707699,16.546197,1.191071,0.249848
19.729811,16.546197,1.192408,0.250455
19.770662,16.635797,1.188441,0.251061
19.789889,16.635797,1.189597,0.251668
19.823344,16.785131,1.181006,0.252274
19.849261,16.785131,1.18255,0.252881
19.875423,16.874732,1.177822,0.253487
19.895479,16.874732,1.17901,0.254093
19.914045,16.874732,1.18011,0.2547
19.988571,16.874732,1.184527,0.255306
19.99103,16.994199,1.176344,0.255913
20.083661,16.994199,1.181795,0.256519
20.085843,17.233133,1.165536,0.257126
20.093382,17.233133,1.165974,0.257732
20.252728,17.263,1.173187,0.258338
20.258407,17.263,1.173516,0.258945
20.37246,17.263,1.180123,0.259551
20.407732,17.322733,1.17809,0.260158
20.416906,17.322733,1.178619,0.260764
20.512257,17.322733,1.184124,0.261371
20.635989,17.322733,1.191266,0.261977
20.706027,17.4422,1.187122,0.262583
20.713921,17.4422,1.187575,0.26319
20.74994,17.472067,1.187606,0.263796
20.938788,17.472067,1.198415,0.264403
20.957713,17.472067,1.199498,0.265009
21.001168,17.472067,1.201985,0.265616
21.017371,17.501934,1.20086,0.266222
21.048556,17.501934,1.202642,0.266828
21.07926,17.681135,1.192189,0.267435
21.081657,17.681135,1.192325,0.268041
21.139245,17.711001,1.193566,0.268648
21.178302,17.711001,1.195771,0.269254
21.27398,17.800602,1.195127,0.269861
21.288065,17.800602,1.195918,0.270467
21.325057,17.949936,1.18803,0.271073
21.332685,17.949936,1.188455,0.27168
21.387713,18.069403,1.183643,0.272286
21.508242,18.069403,1.190313,0.272893
21.532938,18.218737,1.181912,0.273499
21.55506,18.218737,1.183126,0.274106
21.588727,18.218737,1.184974,0.274712
21.606926,18.218737,1.185973,0.275318
21.729716,18.27847,1.188815,0.275925
21.733255,18.27847,1.189008,0.276531
21.819646,18.308337,1.191787,0.277138
21.84503,18.308337,1.193174,0.277744
21.889895,18.427804,1.187873,0.278351
21.987101,18.427804,1.193148,0.278957
22.144581,18.666738,1.186312,0.279563
22.151499,18.666738,1.186683,0.28017
22.168054,18.666738,1.18757,0.280776
22.312843,18.666738,1.195326,0.281383
22.368802,18.696605,1.19641,0.281989
22.434236,18.696605,1.19991,0.282596
22.517108,18.756339,1.200507,0.283202
22.592022,18.756339,1.204501,0.283808
22.666762,18.786206,1.206564,0.284415
22.704511,18.786206,1.208574,0.285021
22.723372,18.786206,1.209578,0.285628
22.771468,18.786206,1.212138,0.286234
22.830689,18.93554,1.205706,0.286841
22.869522,18.93554,1.207757,0.287447
22.897795,19.02514,1.203555,0.288053
22.911877,19.02514,1.204295,0.28866
22.928972,19.11474,1.199544,0.289266
22.967814,19.11474,1.201576,0.289873
23.042825,19.144607,1.20362,0.290479
23.090473,19.144607,1.206108,0.291086
23.219634,19.353674,1.199753,0.291692
23.239916,19.413408,1.197106,0.292298
23.297002,19.413408,1.200047,0.292905
23.301548,19.413408,1.200281,0.293511
23.379921,19.413408,1.204318,0.294118
23.474647,19.413408,1.209198,0.294724
23.527007,19.413408,1.211895,0.295331
23.555828,19.503008,1.207805,0.295937
23.670757,19.503008,1.213698,0.296543
23.7364,19.592609,1.211498,0.29715
23.791755,19.592609,1.214323,0.297756
23.808894,19.622476,1.213348,0.298363
23.856626,19.622476,1.215781,0.298969
23.892434,19.741943,1.210237,0.299576
23.907361,19.741943,1.210993,0.300182
23.987417,19.891277,1.205926,0.300788
24.013282,19.891277,1.207227,0.301395
24.074745,20.100344,1.197728,0.302001
24.153942,20.100344,1.201668,0.302608
24.241641,20.130211,1.204242,0.303214
24.292667,20.130211,1.206777,0.30382
24.379172,20.189944,1.207491,0.304427
24.488249,20.189944,1.212893,0.305033
24.511066,20.219811,1.21223,0.30564
24.543397,20.219811,1.213829,0.306246
24.601479,20.309411,1.211334,0.306853
24.655492,20.309411,1.213993,0.307459
24.680858,20.309411,1.215242,0.308065
24.734341,20.309411,1.217876,0.308672
24.839772,20.458745,1.21414,0.309278
24.889131,20.458745,1.216552,0.309885
24.900314,20.458745,1.217099,0.310491
24.958759,20.458745,1.219955,0.311098
25.023106,20.578213,1.216,0.311704
25.051254,20.578213,1.217368,0.31231
25.051362,20.578213,1.217373,0.312917
25.17809,20.578213,1.223531,0.313523
25.205258,20.667813,1.219542,0.31413
25.315215,20.667813,1.224862,0.314736
25.346784,20.817147,1.217592,0.315343
25.438575,20.817147,1.222001,0.315949
25.460016,20.817147,1.223031,0.316555
25.519689,20.817147,1.225898,0.317162
25.542716,20.847014,1.225246,0.317768
25.627571,20.847014,1.229316,0.318375
25.656131,20.936614,1.225419,0.318981
25.669733,20.936614,1.226069,0.319588
25.808889,21.085948,1.223985,0.320194
25.823042,21.085948,1.224656,0.3208
25.879362,21.175548,1.222134,0.321407
25.882415,21.175548,1.222278,0.322013
25.976972,21.265148,1.221575,0.32262
26.011284,21.265148,1.223188,0.323226
26.048013,21.504083,1.211305,0.323833
26.109866,21.504083,1.214182,0.324439
26.262309,21.563816,1.217888,0.325045
26.363701,21.62355,1.219212,0.325652
26.376736,21.62355,1.219815,0.326258
26.47856,21.653417,1.222835,0.326865
26.489204,21.653417,1.223327,0.327471
26.585662,21.653417,1.227781,0.328078
26.637527,21.653417,1.230177,0.328684
26.702034,21.653417,1.233156,0.32929
26.763911,21.653417,1.236013,0.329897
26.848185,21.802751,1.231413,0.330503
26.972271,21.802751,1.237104,0.33111
26.998124,21.802751,1.23829,0.331716
27.066911,21.802751,1.241445,0.332323
27.071799,21.892351,1.236587,0.332929
27.109175,21.892351,1.238294,0.333535
27.166326,22.041685,1.232498,0.334142
27.250037,22.041685,1.236296,0.334748
27.292505,22.101418,1.234876,0.335355
27.3387,22.101418,1.236966,0.335961
27.477866,22.101418,1.243263,0.336568
27.509283,22.101418,1.244684,0.337174
27.5892,22.250752,1.239922,0.33778
27.618817,22.250752,1.241253,0.338387
27.688645,22.250752,1.244391,0.338993
27.727303,22.250752,1.246129,0.3396
27.875831,22.280619,1.251125,0.340206
27.891653,22.280619,1.251835,0.340813
27.961276,22.519553,1.241644,0.341419
28.008629,22.519553,1.243747,0.342025
28.074585,22.519553,1.246676,0.342632
28.187372,22.519553,1.251684,0.343238
28.188263,22.609154,1.246763,0.343845
28.306659,22.609154,1.252,0.344451
28.32333,22.728621,1.246153,0.345058
28.411063,22.728621,1.250013,0.345664
28.436998,22.848088,1.244612,0.34627
28.526397,22.848088,1.248524,0.346877
28.544081,22.848088,1.249298,0.347483
28.633234,22.848088,1.2532,0.34809
28.668825,22.967555,1.248231,0.348696
28.710897,22.967555,1.250063,0.349303
28.71582,23.057155,1.245419,0.349909
28.81669,23.057155,1.249794,0.350515
28.857312,23.087022,1.249936,0.351122
28.915856,23.087022,1.252472,0.351728
28.987251,23.176623,1.250711,0.352335
29.165508,23.176623,1.258402,0.352941
29.229785,23.236356,1.257933,0.353548
29.283682,23.236356,1.260253,0.354154
29.290614,23.445424,1.24931,0.35476
29.301629,23.445424,1.24978,0.355367
29.35413,23.445424,1.25202,0.355973
29.356527,23.445424,1.252122,0.35658
29.44998,23.535024,1.251326,0.357186
29.617864,23.535024,1.258459,0.357793
29.631752,23.684358,1.251111,0.358399
29.754795,23.684358,1.256306,0.359005
29.761171,23.684358,1.256575,0.359612
29.804026,23.684358,1.258384,0.360218
29.878951,23.714225,1.259959,0.360825
29.896309,23.714225,1.260691,0.361431
29.936495,23.803825,1.257634,0.362038
29.942093,23.803825,1.257869,0.362644
30.028834,23.893425,1.256782,0.36325
30.168718,23.893425,1.262637,0.363857
30.189147,23.893425,1.263492,0.364463
30.289314,23.923292,1.266101,0.36507
30.414983,23.923292,1.271354,0.365676
30.471729,23.953159,1.272138,0.366283
30.589306,23.953159,1.277047,0.366889
30.629587,24.13236,1.269233,0.367495
30.664537,24.13236,1.270681,0.368102
30.740235,24.162226,1.272243,0.368708
30.743169,24.162226,1.272365,0.369315
30.801716,24.192093,1.273214,0.369921
30.919109,24.192093,1.278067,0.370528
30.939032,24.431027,1.266383,0.371134
31.007428,24.431027,1.269182,0.37174
31.02528,24.490761,1.266816,0.372347
31.142136,24.490761,1.271587,0.372953
31.204241,24.490761,1.274123,0.37356
31.303074,24.490761,1.278158,0.374166
31.47173,24.520628,1.28348,0.374773
31.488989,24.520628,1.284184,0.375379
31.501965,24.759562,1.272315,0.375985
31.551129,24.759562,1.274301,0.376592
31.685443,24.849162,1.275111,0.377198
31.771017,24.849162,1.278555,0.377805
31.778591,24.879029,1.277324,0.378411
31.80789,24.879029,1.278502,0.379018
31.825254,25.117963,1.267032,0.379624
31.832455,25.117963,1.267318,0.38023
32.019903,25.14783,1.273267,0.380837
32.04522,25.14783,1.274274,0.381443
32.080646,25.23743,1.271153,0.38205
32.178313,25.23743,1.275023,0.382656
32.302211,25.23743,1.279933,0.383263
32.327988,25.23743,1.280954,0.383869
32.357824,25.23743,1.282136,0.384475
32.399875,25.23743,1.283802,0.385082
32.419324,25.327031,1.280029,0.385688
32.498001,25.327031,1.283135,0.386295
32.521383,25.386764,1.281037,0.386901
32.589733,25.386764,1.283729,0.387508
32.663657,25.386764,1.286641,0.388114
32.677553,25.386764,1.287189,0.38872
32.880853,25.386764,1.295197,0.389327
33.023123,25.386764,1.300801,0.389933
33.025978,25.476365,1.296338,0.39054
33.050951,25.476365,1.297318,0.391146
33.133616,25.595832,1.294493,0.391753
33.226409,25.595832,1.298118,0.392359
33.24395,25.834766,1.286791,0.392965
33.350073,25.834766,1.290899,0.393572
33.398833,25.834766,1.292786,0.394178
33.500066,25.834766,1.296705,0.394785
33.567102,25.864633,1.297799,0.395391
33.638681,25.864633,1.300567,0.395998
33.706168,26.043834,1.294209,0.396604
33.76132,26.043834,1.296327,0.39721
33.851026,26.0737,1.298282,0.397817
33.954151,26.0737,1.302238,0.398423
33.974883,26.193167,1.29709,0.39903
34.167787,26.193167,1.304454,0.399636
34.185094,26.312635,1.299189,0.400243
34.191185,26.312635,1.299421,0.400849
34.202429,26.342501,1.298374,0.401455
34.424502,26.402235,1.303848,0.402062
34.477812,26.402235,1.305867,0.402668
34.539263,26.402235,1.308195,0.403275
34.592862,26.402235,1.310225,0.403881
34.64293,26.581436,1.303275,0.404488
34.653092,26.581436,1.303658,0.405094
34.693528,26.581436,1.305179,0.4057
34.73814,26.581436,1.306857,0.406307
34.888084,26.82037,1.300805,0.406913
35.062645,26.82037,1.307314,0.40752
35.082693,26.880103,1.305155,0.408126
35.121459,26.880103,1.306597,0.408733
35.154956,26.90997,1.306391,0.409339
35.15969,26.90997,1.306567,0.409945
35.294634,26.90997,1.311582,0.410552
35.297184,26.90997,1.311677,0.411158
35.401745,26.999571,1.311197,0.411765
35.565662,26.999571,1.317268,0.412371
35.678683,27.029437,1.319994,0.412978
35.747447,27.029437,1.322538,0.413584
35.822169,27.029437,1.325302,0.41419
35.852919,27.029437,1.32644,0.414797
35.859118,27.148904,1.320831,0.415403
35.90789,27.148904,1.322628,0.41601
36.010889,27.298238,1.319165,0.416616
36.109913,27.298238,1.322793,0.417223
36.153482,27.357972,1.321497,0.417829
36.413039,27.357972,1.330985,0.418435
36.440352,27.537173,1.323315,0.419042
36.510999,27.537173,1.32588,0.419648
36.655029,27.626773,1.326794,0.420255
36.721601,27.626773,1.329203,0.420861
36.774172,27.626773,1.331106,0.421468
36.774658,27.626773,1.331124,0.422074
36.79307,27.626773,1.33179,0.42268
36.815978,27.626773,1.33262,0.423287
36.833622,27.716373,1.328948,0.423893
36.870711,27.716373,1.330286,0.4245
36.970771,27.74624,1.332461,0.425106
37.012161,27.74624,1.333952,0.425713
37.069382,27.83584,1.331714,0.426319
37.101564,27.83584,1.33287,0.426925
37.187822,27.955308,1.33026,0.427532
37.277929,27.955308,1.333483,0.428138
37.304585,27.985174,1.333012,0.428745
37.337872,27.985174,1.334202,0.429351
37.394013,28.104641,1.330528,0.429958
37.439753,28.104641,1.332156,0.430564
37.530512,28.343576,1.324128,0.43117
37.552468,28.343576,1.324902,0.431777
37.644596,28.343576,1.328153,0.432383
37.676539,28.343576,1.32928,0.43299
37.801052,28.463043,1.328075,0.433596
37.871702,28.463043,1.330557,0.434203
37.874861,28.49291,1.329273,0.434809
38.002241,28.49291,1.333744,0.435415
38.094275,28.731844,1.325856,0.436022
38.212843,28.731844,1.329982,0.436628
38.239152,28.731844,1.330898,0.437235
38.351366,28.731844,1.334804,0.437841
38.456504,28.791577,1.335686,0.438448
38.513058,28.791577,1.33765,0.439054
38.584,28.821444,1.338725,0.43966
38.593921,28.821444,1.33907,0.440267
38.701337,28.821444,1.342797,0.440873
38.797359,28.821444,1.346128,0.44148
38.826775,28.911045,1.342974,0.442086
38.883276,28.970778,1.342155,0.442693
38.900826,28.970778,1.342761,0.443299
39.088942,28.970778,1.349254,0.443905
39.226831,28.970778,1.354014,0.444512
39.346327,29.149979,1.349789,0.445118
39.379049,29.149979,1.350912,0.445725
39.414105,29.179846,1.35073,0.446331
39.490954,29.179846,1.353364,0.446938
39.601,29.269446,1.352981,0.447544
39.618879,29.269446,1.353592,0.44815
39.647615,29.299313,1.353193,0.448757
39.720796,29.299313,1.35569,0.449363
39.730739,29.41878,1.350523,0.44997
39.943917,29.41878,1.357769,0.450576
40.015035,29.41878,1.360187,0.451183
40.10879,29.41878,1.363374,0.451789
40.178724,29.448647,1.364366,0.452395
40.193511,29.448647,1.364868,0.453002
40.309166,29.448647,1.368795,0.453608
40.395501,29.448647,1.371727,0.454215
40.544814,29.777181,1.361607,0.454821
40.560133,29.777181,1.362121,0.455428
40.583207,29.866782,1.358808,0.456034
40.734328,29.866782,1.363867,0.45664
40.758709,29.866782,1.364684,0.457247
40.812821,29.866782,1.366495,0.457853
40.975435,30.135583,1.359703,0.45846
41.055734,30.135583,1.362367,0.459066
41.171013,30.165449,1.36484,0.459673
41.272903,30.165449,1.368218,0.460279
41.321419,30.165449,1.369826,0.460885
41.430301,30.165449,1.373436,0.461492
41.464954,30.25505,1.370514,0.462098
41.651192,30.25505,1.376669,0.462705
41.71345,30.374517,1.373304,0.463311
41.746796,30.374517,1.374402,0.463918
41.816737,30.404384,1.375352,0.464524
41.89818,30.404384,1.378031,0.46513
41.914249,30.493984,1.374509,0.465737
41.975508,30.493984,1.376518,0.466343
41.997553,30.613451,1.371866,0.46695
42.041223,30.613451,1.373293,0.467556
42.281931,30.613451,1.381155,0.468163
42.340102,30.613451,1.383056,0.468769
42.369079,30.613451,1.384002,0.469375
42.37398,30.613451,1.384162,0.469982
42.448527,30.703051,1.382551,0.470588
42.480999,30.703051,1.383608,0.471195
42.589683,30.852385,1.380434,0.471801
42.703413,30.852385,1.38412,0.472408
42.730871,30.971853,1.379668,0.473014
42.775846,30.971853,1.38112,0.47362
42.832476,30.971853,1.382948,0.474227
42.904799,30.971853,1.385284,0.474833
42.93106,31.061453,1.382133,0.47544
42.983112,31.061453,1.383809,0.476046
43.132765,31.061453,1.388627,0.476653
43.159181,31.061453,1.389477,0.477259
43.307346,31.121186,1.391571,0.477865
43.320134,31.121186,1.391982,0.478472
43.421896,31.18092,1.392579,0.479078
43.470324,31.18092,1.394132,0.479685
43.614984,31.330254,1.392104,0.480291
43.697555,31.330254,1.39474,0.480898
43.754221,31.449721,1.391244,0.481504
43.797658,31.449721,1.392625,0.48211
43.957487,31.599055,1.391101,0.482717
43.960291,31.658788,1.388565,0.483323
44.147408,31.658788,1.394476,0.48393
44.232962,31.658788,1.397178,0.484536
44.252553,31.658788,1.397797,0.485143
44.482766,31.688655,1.403744,0.485749
44.624149,31.688655,1.408206,0.486355
44.736098,31.837989,1.405117,0.486962
44.808819,31.837989,1.407401,0.487568
44.841354,31.837989,1.408423,0.488175
44.879586,31.837989,1.409624,0.488781
44.910586,31.92759,1.406639,0.489388
44.995437,31.92759,1.409296,0.489994
45.021662,32.047057,1.404861,0.4906
45.077576,32.047057,1.406606,0.491207
45.1228,32.047057,1.408017,0.491813
45.226185,32.047057,1.411243,0.49242
45.293247,32.136657,1.409395,0.493026
45.301679,32.136657,1.409657,0.493633
45.317544,32.315858,1.402331,0.494239
45.330103,32.315858,1.40272,0.494845
45.395592,32.495058,1.397,0.495452
45.486403,32.495058,1.399794,0.496058
45.574562,32.554792,1.399934,0.496665
45.605961,32.554792,1.400899,0.497271
45.70219,32.554792,1.403854,0.497878
45.729548,32.554792,1.404695,0.498484
45.79713,32.644392,1.40291,0.49909
45.820538,32.644392,1.403627,0.499697
45.876889,32.733993,1.401506,0.500303
45.924354,32.733993,1.402956,0.50091
46.061384,32.763859,1.40586,0.501516
46.215944,32.763859,1.410577,0.502122
46.365488,32.793726,1.413852,0.502729
46.574183,32.793726,1.420216,0.503335
46.617369,33.002794,1.412528,0.503942
46.788513,33.002794,1.417714,0.504548
46.793254,33.002794,1.417857,0.505155
46.800875,33.002794,1.418088,0.505761
46.905892,33.002794,1.42127,0.506367
46.989955,33.002794,1.423817,0.506974
47.008433,33.002794,1.424377,0.50758
47.252574,33.002794,1.431775,0.508187
47.269353,33.092394,1.428405,0.508793
47.328254,33.092394,1.430185,0.5094
47.493887,33.122261,1.433896,0.510006
47.534673,33.122261,1.435128,0.510612
47.590353,33.271595,1.43036,0.511219
47.715127,33.271595,1.43411,0.511825
47.878636,33.361195,1.43516,0.512432
47.91855,33.361195,1.436356,0.513038
47.944496,33.570263,1.428184,0.513645
48.076817,33.570263,1.432125,0.514251
48.080436,33.600129,1.43096,0.514857
48.269651,33.600129,1.436591,0.515464
48.335929,33.600129,1.438564,0.51607
48.425011,33.600129,1.441215,0.516677
48.426962,33.719596,1.436167,0.517283
48.529196,33.719596,1.439199,0.51789
48.676637,33.749463,1.442294,0.518496
48.694736,33.749463,1.44283,0.519102
48.699585,33.749463,1.442974,0.519709
48.719627,33.749463,1.443567,0.520315
48.882674,33.988397,1.438216,0.520922
48.948994,33.988397,1.440168,0.521528
48.990972,34.197465,1.432591,0.522135
49.074163,34.197465,1.435023,0.522741
49.099855,34.197465,1.435775,0.523347
49.175974,34.197465,1.438001,0.523954
49.275838,34.406532,1.432165,0.52456
49.336487,34.436399,1.432684,0.525167
49.493447,34.436399,1.437242,0.525773
49.495774,34.466266,1.436064,0.52638
49.686996,34.466266,1.441612,0.526986
49.770822,34.526,1.441546,0.527592
49.801485,34.526,1.442434,0.528199
49.910372,34.555866,1.444339,0.528805
49.930522,34.555866,1.444922,0.529412
50.02314,34.555866,1.447602,0.530018
50.091081,34.555866,1.449568,0.530625
50.113979,34.645467,1.44648,0.531231
50.258778,34.645467,1.45066,0.531837
50.383727,34.645467,1.454266,0.532444
50.470714,34.645467,1.456777,0.53305
50.493895,34.794801,1.451191,0.533657
50.535397,34.794801,1.452384,0.534263
50.698498,34.794801,1.457071,0.53487
50.813329,34.794801,1.460371,0.535476
50.967239,34.884401,1.461032,0.536082
50.993525,34.884401,1.461786,0.536689
51.286133,34.944134,1.467661,0.537295
51.350947,34.944134,1.469516,0.537902
51.413043,34.944134,1.471293,0.538508
51.471758,34.944134,1.472973,0.539115
51.479263,35.003868,1.470674,0.539721
51.523192,35.003868,1.471929,0.540327
51.61589,35.272669,1.463339,0.540934
51.629842,35.272669,1.463735,0.54154
51.81181,35.362269,1.465172,0.542147
51.829152,35.362269,1.465662,0.542753
51.931452,35.422003,1.466079,0.54336
51.996303,35.422003,1.46791,0.543966
52.07759,35.511603,1.466495,0.544572
52.117394,35.511603,1.467616,0.545179
52.141367,35.511603,1.468291,0.545785
52.254821,35.511603,1.471486,0.546392
52.514618,35.601204,1.47508,0.546998
52.578238,35.601204,1.476867,0.547605
52.670393,35.63107,1.478215,0.548211
52.742194,35.63107,1.48023,0.548817
52.803253,35.870005,1.472073,0.549424
52.893878,35.870005,1.474599,0.55003
53.038122,35.899871,1.47739,0.550637
53.114973,35.899871,1.479531,0.551243
53.138479,35.989472,1.476501,0.55185
53.204321,35.989472,1.47833,0.552456
53.319106,35.989472,1.48152,0.553062
53.357278,35.989472,1.48258,0.553669
53.589445,36.138806,1.482878,0.554275
53.62734,36.138806,1.483927,0.554882
53.665872,36.228406,1.48132,0.555488
53.678788,36.228406,1.481677,0.556095
53.838143,36.347873,1.481191,0.556701
53.880825,36.347873,1.482365,0.557307
53.891028,36.437474,1.479,0.557914
54.057981,36.437474,1.483582,0.55852
54.119012,36.437474,1.485257,0.559127
54.262328,36.437474,1.48919,0.559733
54.369004,36.556941,1.487242,0.56034
54.510459,36.556941,1.491111,0.560946
54.568574,36.586807,1.491482,0.561552
54.638818,36.586807,1.493402,0.562159
54.638842,36.616674,1.492185,0.562765
54.656115,36.616674,1.492656,0.563372
54.686569,36.706275,1.489843,0.563978
54.759342,36.706275,1.491825,0.564585
54.876615,36.825742,1.49017,0.565191
54.99804,36.825742,1.493467,0.565797
55.117995,36.855608,1.495512,0.566404
55.15453,36.855608,1.496503,0.56701
55.232762,36.945209,1.494991,0.567617
55.407729,36.945209,1.499727,0.568223
55.414414,37.064676,1.495073,0.56883
55.466904,37.064676,1.49649,0.569436
55.479514,37.064676,1.49683,0.570042
55.675234,37.064676,1.50211,0.570649
55.809255,37.30361,1.496082,0.571255
55.812406,37.30361,1.496166,0.571862
55.885488,37.333477,1.496927,0.572468
55.969184,37.333477,1.499169,0.573075
55.976606,37.333477,1.499368,0.573681
56.098438,37.333477,1.502631,0.574287
56.156025,37.333477,1.504173,0.574894
56.263856,37.393211,1.504654,0.5755
56.272518,37.393211,1.504886,0.576107
56.286021,37.512678,1.500453,0.576713
56.463742,37.512678,1.505191,0.57732
56.531501,37.572411,1.504601,0.577926
56.560252,37.572411,1.505367,0.578532
56.716009,37.572411,1.509512,0.579139
56.758946,37.572411,1.510655,0.579745
56.837051,37.662012,1.509135,0.580352
56.994824,37.662012,1.513324,0.580958
57.200715,37.662012,1.518791,0.581565
57.259187,37.662012,1.520343,0.582171
57.328395,37.871079,1.513778,0.582777
57.400005,37.871079,1.515669,0.583384
57.436991,38.05028,1.509502,0.58399
57.510105,38.05028,1.511424,0.584597
57.520211,38.13988,1.508138,0.585203
57.694394,38.13988,1.512705,0.58581
57.737485,38.22948,1.510287,0.586416
57.860106,38.22948,1.513494,0.587022
57.860266,38.289214,1.511137,0.587629
57.882449,38.289214,1.511717,0.588235
57.988049,38.378814,1.510939,0.588842
58.28773,38.378814,1.518748,0.589448
58.341647,38.378814,1.520152,0.590055
58.385647,38.378814,1.521299,0.590661
58.393927,38.498281,1.516793,0.591267
58.433893,38.498281,1.517831,0.591874
58.766277,38.737216,1.51705,0.59248
58.870129,38.737216,1.519731,0.593087
58.888076,38.826816,1.516686,0.593693
59.025809,38.826816,1.520233,0.5943
59.041075,38.826816,1.520626,0.594906
59.107117,38.826816,1.522327,0.595512
59.344809,38.826816,1.528449,0.596119
59.422601,38.826816,1.530453,0.596725
59.48237,38.856683,1.530814,0.597332
59.535505,38.856683,1.532182,0.597938
59.610667,38.97615,1.529414,0.598545
59.77009,38.97615,1.533504,0.599151
59.787243,38.97615,1.533944,0.599757
59.924411,38.97615,1.537464,0.600364
59.967893,39.006017,1.537401,0.60097
60.153549,39.006017,1.542161,0.601577
60.181762,39.185217,1.535828,0.602183
60.383057,39.185217,1.540965,0.60279
60.389588,39.215084,1.539958,0.603396
60.515219,39.215084,1.543162,0.604002
60.530175,39.215084,1.543543,0.604609
60.642169,39.215084,1.546399,0.605215
60.732112,39.244951,1.547514,0.605822
60.795042,39.244951,1.549118,0.606428
60.957154,39.454018,1.545018,0.607035
60.978175,39.454018,1.54555,0.607641
61.000918,39.483885,1.544957,0.608247
61.100654,39.483885,1.547483,0.608854
61.317702,39.573486,1.549464,0.60946
61.318412,39.573486,1.549482,0.610067
61.430247,39.573486,1.552308,0.610673
61.444898,39.573486,1.552678,0.61128
61.45036,39.573486,1.552816,0.611886
61.549457,39.573486,1.555321,0.612492
61.618965,39.782553,1.548894,0.613099
61.693724,39.782553,1.550773,0.613705
61.747182,40.051354,1.5417,0.614312
61.871752,40.051354,1.54481,0.614918
62.072014,40.170821,1.545202,0.615525
62.10401,40.170821,1.545998,0.616131
62.172896,40.170821,1.547713,0.616737
62.364653,40.170821,1.552486,0.617344
62.45632,40.200688,1.553613,0.61795
62.497753,40.200688,1.554644,0.618557
62.513932,40.260422,1.552739,0.619163
62.527835,40.260422,1.553084,0.61977
62.736977,40.379889,1.553669,0.620376
62.783941,40.379889,1.554832,0.620982
63.013579,40.379889,1.560519,0.621589
63.037441,40.439622,1.558804,0.622195
63.037921,40.439622,1.558816,0.622802
63.103474,40.618823,1.553553,0.623408
63.128007,40.618823,1.554156,0.624015
63.219095,40.618823,1.556399,0.624621
63.393074,40.618823,1.560682,0.625227
63.482414,40.64869,1.561733,0.625834
63.606276,40.64869,1.56478,0.62644
63.702919,40.887624,1.558,0.627047
63.819026,40.887624,1.56084,0.627653
63.831184,40.917491,1.559998,0.62826
63.931679,40.917491,1.562454,0.628866
63.959502,40.917491,1.563134,0.629472
64.035621,40.917491,1.564994,0.630079
64.041024,41.007091,1.561706,0.630685
64.180775,41.007091,1.565114,0.631292
64.204443,41.126558,1.561143,0.631898
64.250967,41.126558,1.562274,0.632505
64.342999,41.156425,1.563377,0.633111
64.380829,41.156425,1.564296,0.633717
64.562336,41.156425,1.568706,0.634324
64.570296,41.156425,1.5689,0.63493
64.763226,41.246025,1.570169,0.635537
64.805081,41.246025,1.571184,0.636143
64.928124,41.335626,1.570755,0.63675
65.031301,41.335626,1.573251,0.637356
65.156772,41.365493,1.575148,0.637962
65.196167,41.365493,1.5761,0.638569
65.242565,41.365493,1.577222,0.639175
65.367234,41.365493,1.580236,0.639782
65.441104,41.634294,1.571808,0.640388
65.464641,41.634294,1.572373,0.640995
65.507628,41.634294,1.573406,0.641601
65.63126,41.634294,1.576375,0.642207
65.656628,41.694027,1.574725,0.642814
65.80118,41.694027,1.578192,0.64342
65.96311,41.873228,1.575305,0.644027
65.979911,41.873228,1.575706,0.644633
66.149045,41.962828,1.576372,0.64524
66.28571,41.962828,1.579629,0.645846
66.350957,41.962828,1.581184,0.646452
66.433058,41.962828,1.583141,0.647059
66.513005,42.082295,1.580546,0.647665
66.645196,42.082295,1.583687,0.648272
66.764909,42.171896,1.583161,0.648878
66.825879,42.171896,1.584607,0.649485
66.913824,42.201762,1.585569,0.650091
66.951936,42.201762,1.586473,0.650697
66.957868,42.32123,1.582134,0.651304
66.987105,42.32123,1.582825,0.65191
67.034809,42.32123,1.583952,0.652517
67.088364,42.32123,1.585218,0.653123
67.201376,42.351096,1.586768,0.65373
67.469301,42.351096,1.593095,0.654336
67.492668,42.440697,1.590282,0.654942
67.507033,42.440697,1.59062,0.655549
67.543378,42.530297,1.588124,0.656155
67.672825,42.530297,1.591167,0.656762
67.70845,42.679631,1.586435,0.657368
67.911893,42.679631,1.591202,0.657975
68.134857,42.799098,1.591969,0.658581
68.163136,42.799098,1.59263,0.659187
68.193785,43.008166,1.585601,0.659794
68.263656,43.008166,1.587225,0.6604
68.346466,43.157499,1.583652,0.661007
68.482915,43.157499,1.586814,0.661613
68.486183,43.157499,1.58689,0.66222
68.548139,43.157499,1.588325,0.662826
68.642452,43.157499,1.59051,0.663432
68.677266,43.157499,1.591317,0.664039
68.857012,43.2471,1.592176,0.664645
68.898941,43.2471,1.593146,0.665252
68.934548,43.306833,1.591771,0.665858
69.026736,43.306833,1.593899,0.666465
69.149356,43.306833,1.596731,0.667071
69.223539,43.306833,1.598444,0.667677
69.294279,43.306833,1.600077,0.668284
69.401753,43.306833,1.602559,0.66889
69.458783,43.396434,1.600564,0.669497
69.523211,43.396434,1.602049,0.670103
69.542036,43.545768,1.596987,0.67071
69.632451,43.605501,1.596873,0.671316
69.633815,43.605501,1.596904,0.671922
69.770003,43.605501,1.600028,0.672529
69.846583,43.605501,1.601784,0.673135
70.021501,43.754835,1.600315,0.673742
70.038586,43.754835,1.600705,0.674348
70.15355,43.754835,1.603333,0.674955
70.182971,43.754835,1.604005,0.675561
70.232571,43.784702,1.604044,0.676167
70.316495,43.784702,1.60596,0.676774
70.518836,43.874302,1.607292,0.67738
70.538174,43.874302,1.607733,0.677987
70.78841,43.874302,1.613437,0.678593
70.947575,43.874302,1.617064,0.6792
70.95277,44.08337,1.609513,0.679806
71.062723,44.08337,1.612008,0.680412
71.09259,44.202837,1.608326,0.681019
71.100135,44.202837,1.608497,0.681625
71.132363,44.202837,1.609226,0.682232
71.1863,44.202837,1.610446,0.682838
71.318245,44.232704,1.612342,0.683445
71.371931,44.232704,1.613556,0.684051
71.57246,44.471638,1.609396,0.684657
71.674265,44.471638,1.611685,0.685264
71.753085,44.501505,1.612374,0.68587
71.794539,44.501505,1.613306,0.686477
71.854151,44.501505,1.614645,0.687083
71.874774,44.501505,1.615109,0.68769
71.909548,44.561238,1.613724,0.688296
71.947604,44.561238,1.614578,0.688902
71.949379,44.591105,1.613537,0.689509
72.105142,44.591105,1.61703,0.690115
72.201009,45.039107,1.603074,0.690722
72.237934,45.039107,1.603894,0.691328
72.244894,45.039107,1.604048,0.691935
72.446931,45.039107,1.608534,0.692541
72.521994,45.188441,1.604879,0.693147
72.531279,45.188441,1.605085,0.693754
72.572028,45.188441,1.605987,0.69436
72.644623,45.188441,1.607593,0.694967
72.793408,45.218307,1.609822,0.695573
72.901485,45.218307,1.612212,0.69618
72.985558,45.307908,1.610879,0.696786
73.011734,45.307908,1.611457,0.697392
73.021655,45.307908,1.611676,0.697999
73.067141,45.307908,1.61268,0.698605
73.126737,45.427375,1.60975,0.699212
73.245924,45.427375,1.612374,0.699818
73.271856,45.457242,1.611885,0.700424
73.35581,45.457242,1.613732,0.701031
73.368012,45.546842,1.610825,0.701637
73.471967,45.546842,1.613108,0.702244
73.555891,45.546842,1.61495,0.70285
73.638641,45.546842,1.616767,0.703457
73.821758,45.546842,1.620788,0.704063
73.861639,45.546842,1.621663,0.704669
73.886521,45.696176,1.616908,0.705276
73.898112,45.696176,1.617162,0.705882
74.014323,45.696176,1.619705,0.706489
74.098412,45.696176,1.621545,0.707095
74.114952,45.905243,1.61452,0.707702
74.341707,45.905243,1.61946,0.708308
74.423364,45.905243,1.621239,0.708914
74.444892,45.905243,1.621708,0.709521
74.468822,45.93511,1.621174,0.710127
74.518447,45.93511,1.622255,0.710734
74.651163,46.114311,1.618829,0.71134
74.66281,46.114311,1.619081,0.711947
74.66734,46.174044,1.617085,0.712553
74.751241,46.174044,1.618902,0.713159
74.836404,46.263645,1.617607,0.713766
74.886154,46.263645,1.618683,0.714372
74.954894,46.353245,1.617037,0.714979
75.119236,46.353245,1.620582,0.715585
75.163996,46.383112,1.620504,0.716192
75.205641,46.383112,1.621401,0.716798
75.269415,46.472712,1.619648,0.717404
75.281574,46.472712,1.619909,0.718011
75.382773,46.502579,1.621045,0.718617
75.38788,46.502579,1.621155,0.719224
75.406146,46.741513,1.613259,0.71983
75.465174,46.741513,1.614521,0.720437
75.55418,46.741513,1.616426,0.721043
75.617512,46.741513,1.617781,0.721649
75.646921,46.831114,1.615313,0.722256
75.681538,46.890847,1.613994,0.722862
75.906218,46.890847,1.618785,0.723469
75.920739,46.890847,1.619095,0.724075
75.986416,46.890847,1.620496,0.724682
75.988999,46.980447,1.61746,0.725288
76.0158,46.980447,1.618031,0.725894
76.129886,47.070048,1.617374,0.726501
76.227911,47.070048,1.619457,0.727107
76.228789,47.338849,1.61028,0.727714
76.281759,47.338849,1.611399,0.72832
76.289274,47.338849,1.611557,0.728927
76.31107,47.338849,1.612018,0.729533
76.383515,47.368716,1.612531,0.730139
76.414586,47.368716,1.613187,0.730746
76.487274,47.368716,1.614721,0.731352
76.564235,47.368716,1.616346,0.731959
76.569781,47.428449,1.614427,0.732565
76.593522,47.428449,1.614928,0.733172
76.62462,47.60765,1.609502,0.733778
76.667769,47.60765,1.610409,0.734384
76.760176,47.69725,1.609321,0.734991
76.774164,47.69725,1.609614,0.735597
76.784938,47.786851,1.606821,0.736204
76.787663,47.786851,1.606879,0.73681
76.83484,47.816717,1.606861,0.737417
76.888771,47.816717,1.607989,0.738023
76.894856,47.846584,1.607113,0.738629
77.098256,47.846584,1.611364,0.739236
77.124895,47.906318,1.609911,0.739842
77.203769,47.906318,1.611557,0.740449
77.219922,48.055652,1.606885,0.741055
77.284428,48.055652,1.608228,0.741662
77.296709,48.175119,1.604494,0.742268
77.369986,48.175119,1.606015,0.742874
77.430914,48.264719,1.604296,0.743481
77.498826,48.264719,1.605703,0.744087
77.52956,48.324453,1.604355,0.744694
77.552012,48.324453,1.604819,0.7453
77.650658,48.384186,1.604877,0.745907
77.689511,48.384186,1.60568,0.746513
77.71207,48.414053,1.605155,0.747119
77.799166,48.414053,1.606954,0.747726
78.014193,48.53352,1.607429,0.748332
78.017942,48.53352,1.607506,0.748939
78.074462,48.53352,1.608671,0.749545
78.116763,48.53352,1.609542,0.750152
78.185437,48.53352,1.610957,0.750758
78.201976,48.53352,1.611298,0.751364
78.295763,48.53352,1.613231,0.751971
78.399537,48.53352,1.615369,0.752577
78.407302,48.652987,1.611562,0.753184
78.450105,48.652987,1.612442,0.75379
78.483527,48.862055,1.606227,0.754397
78.503052,48.862055,1.606626,0.755003
78.565497,48.891921,1.606922,0.755609
78.623844,48.891921,1.608115,0.756216
78.638808,48.981522,1.605479,0.756822
78.725267,48.981522,1.607244,0.757429
78.727929,48.981522,1.607299,0.758035
78.762849,48.981522,1.608011,0.758642
78.79375,49.041255,1.606683,0.759248
79.002395,49.041255,1.610937,0.759854
79.08249,49.250323,1.605725,0.760461
79.217927,49.250323,1.608475,0.761067
79.224369,49.250323,1.608606,0.761674
79.30269,49.250323,1.610196,0.76228
79.42548,49.489257,1.604903,0.762887
79.587759,49.489257,1.608183,0.763493
79.667478,49.519124,1.608822,0.764099
79.797359,49.519124,1.611445,0.764706
79.812269,49.698325,1.605935,0.765312
79.887821,49.698325,1.607455,0.765919
80.013476,49.728191,1.609016,0.766525
80.114602,49.728191,1.61105,0.767132
80.211767,49.728191,1.613004,0.767738
80.233008,49.728191,1.613431,0.768344
80.277307,49.758058,1.613353,0.768951
80.363485,49.758058,1.615085,0.769557
80.436811,49.847658,1.613653,0.770164
80.445756,49.847658,1.613832,0.77077
80.728612,50.20606,1.607946,0.771377
80.736396,50.20606,1.608101,0.771983
80.808267,50.235927,1.608575,0.772589
81.027035,50.235927,1.61293,0.773196
81.038768,50.235927,1.613164,0.773802
81.139692,50.29566,1.613254,0.774409
81.296804,50.29566,1.616378,0.775015
81.493612,50.325527,1.61933,0.775622
81.556907,50.325527,1.620587,0.776228
81.647505,50.325527,1.622387,0.776834
81.696605,50.325527,1.623363,0.777441
81.727212,50.474861,1.619167,0.778047
81.746115,50.474861,1.619541,0.778654
81.874476,50.474861,1.622084,0.77926
82.02398,50.474861,1.625046,0.779867
82.137368,50.474861,1.627293,0.780473
82.239305,50.474861,1.629312,0.781079
82.247364,50.564461,1.626584,0.781686
82.248928,50.564461,1.626615,0.782292
82.334759,50.654062,1.625433,0.782899
82.347073,50.654062,1.625676,0.783505
82.659933,50.683928,1.63089,0.784112
82.798829,50.683928,1.633631,0.784718
82.833987,50.773529,1.63144,0.785324
82.87689,50.773529,1.632285,0.785931
82.93286,50.773529,1.633388,0.786537
82.936886,50.773529,1.633467,0.787144
83.050285,50.773529,1.6357,0.78775
83.09268,50.773529,1.636535,0.788357
83.352555,50.952729,1.63588,0.788963
83.529498,50.952729,1.639353,0.789569
83.560397,51.04233,1.63708,0.790176
83.742712,51.04233,1.640652,0.790782
83.805509,51.191664,1.637093,0.791389
83.853521,51.191664,1.638031,0.791995
83.970724,51.281264,1.637454,0.792602
84.047788,51.281264,1.638957,0.793208
84.205765,51.281264,1.642038,0.793814
84.293343,51.281264,1.643745,0.794421
84.391256,51.400731,1.64183,0.795027
84.50887,51.400731,1.644118,0.795634
84.547432,51.669532,1.636311,0.79624
84.595285,51.669532,1.637237,0.796847
84.804507,51.669532,1.641287,0.797453
84.860934,51.669532,1.642379,0.798059
85.005868,51.729266,1.643284,0.798666
85.118821,51.729266,1.645467,0.799272
85.157713,51.759133,1.645269,0.799879
85.191584,51.759133,1.645924,0.800485
85.333053,51.8786,1.64486,0.801092
85.334492,51.8786,1.644888,0.801698
85.752793,51.998067,1.649153,0.802304
85.960301,51.998067,1.653144,0.802911
86.04999,52.087667,1.652022,0.803517
86.051946,52.087667,1.65206,0.804124
86.192515,52.117534,1.65381,0.80473
86.220953,52.117534,1.654356,0.805337
86.331738,52.117534,1.656482,0.805943
86.39673,52.117534,1.657729,0.806549
86.592097,52.147401,1.660526,0.807156
86.778859,52.147401,1.664107,0.807762
86.953626,52.356468,1.6608,0.808369
87.110481,52.356468,1.663796,0.808975
87.12199,52.386335,1.663067,0.809582
87.173889,52.386335,1.664058,0.810188
87.275652,52.625269,1.658436,0.810794
87.501122,52.625269,1.662721,0.811401
87.602574,52.71487,1.661819,0.812007
87.76683,52.71487,1.664935,0.812614
87.839816,52.71487,1.66632,0.81322
88.024401,52.71487,1.669821,0.813827
88.057414,52.80447,1.667613,0.814433
88.256186,52.80447,1.671377,0.815039
88.29499,52.80447,1.672112,0.815646
88.474746,52.80447,1.675516,0.816252
88.690813,52.834337,1.678659,0.816859
88.922573,52.834337,1.683045,0.817465
89.003503,52.834337,1.684577,0.818072
89.282884,52.834337,1.689865,0.818678
89.316313,52.953804,1.686684,0.819284
89.523341,52.953804,1.690593,0.819891
89.69891,53.073271,1.690096,0.820497
89.769392,53.073271,1.691424,0.821104
89.904118,53.162871,1.691107,0.82171
90.03287,53.162871,1.693529,0.822317
90.189503,53.162871,1.696475,0.822923
90.386267,53.162871,1.700177,0.823529
90.387049,53.192738,1.699237,0.824136
90.589898,53.192738,1.70305,0.824742
90.660636,53.192738,1.70438,0.825349
90.999099,53.192738,1.710743,0.825955
91.281452,53.431672,1.708377,0.826562
91.400432,53.431672,1.710604,0.827168
91.492058,53.64074,1.705645,0.827774
91.616424,53.64074,1.707963,0.828381
91.690516,53.760207,1.705546,0.828987
91.818799,53.760207,1.707932,0.829594
92.003228,53.760207,1.711363,0.8302
92.044512,53.790074,1.71118,0.830807
92.122619,53.790074,1.712632,0.831413
92.450558,53.81994,1.717775,0.832019
92.562015,53.81994,1.719846,0.832626
92.678163,53.81994,1.722004,0.833232
92.700206,53.81994,1.722414,0.833839
92.852805,53.909541,1.722382,0.834445
92.953927,53.909541,1.724257,0.835052
93.205342,53.999141,1.726052,0.835658
93.401878,53.999141,1.729692,0.836264
93.699242,54.058875,1.733281,0.836871
93.735295,54.058875,1.733948,0.837477
94.070999,54.058875,1.740158,0.838084
94.39485,54.058875,1.746149,0.83869
94.836523,54.148475,1.751416,0.839297
94.935425,54.148475,1.753243,0.839903
95.323992,54.297809,1.755577,0.840509
95.343534,54.297809,1.755937,0.841116
95.466096,54.506876,1.75145,0.841722
95.596828,54.506876,1.753849,0.842329
95.618104,54.506876,1.754239,0.842935
95.841046,54.506876,1.758329,0.843542
95.965503,54.506876,1.760613,0.844148
96.404543,54.506876,1.768668,0.844754
96.647888,54.596477,1.770222,0.845361
96.845757,54.596477,1.773846,0.845967
97.470819,54.715944,1.781397,0.846574
97.528131,54.715944,1.782444,0.84718
97.619141,55.074345,1.772498,0.847787
98.142247,55.074345,1.781996,0.848393
98.257193,55.104212,1.783116,0.848999
98.624963,55.104212,1.78979,0.849606
99.554325,55.104212,1.806655,0.850212
99.609468,55.104212,1.807656,0.850819
99.969928,55.253546,1.809294,0.851425
99.988417,55.253546,1.809629,0.852032
100.2804,55.253546,1.814913,0.852638
100.434592,55.253546,1.817704,0.853244
100.45494,55.253546,1.818072,0.853851
100.481888,55.253546,1.81856,0.854457
100.591377,55.343146,1.817594,0.855064
100.752785,55.343146,1.820511,0.85567
101.057766,55.343146,1.826021,0.856277
101.432802,55.343146,1.832798,0.856883
101.48274,55.432747,1.830736,0.857489
101.563247,55.432747,1.832189,0.858096
102.029465,55.49248,1.838618,0.858702
102.278842,55.49248,1.843112,0.859309
103.564139,55.582081,1.863265,0.859915
103.615597,55.582081,1.864191,0.860522
103.865156,55.671681,1.865673,0.861128
104.602827,55.671681,1.878923,0.861734
104.670908,55.701548,1.879138,0.862341
105.038869,55.701548,1.885744,0.862947
105.127491,55.701548,1.887335,0.863554
105.979834,55.701548,1.902637,0.86416
106.373489,55.910615,1.902563,0.864767
106.40906,55.910615,1.9032,0.865373
106.567926,55.940482,1.905023,0.865979
106.594147,55.940482,1.905492,0.866586
106.984031,55.970349,1.911441,0.867192
108.102851,55.970349,1.931431,0.867799
108.335812,56.059949,1.932499,0.868405
108.649953,56.059949,1.938103,0.869012
108.875065,56.209283,1.936959,0.869618
108.907914,56.209283,1.937543,0.870224
108.949081,56.298883,1.935191,0.870831
109.084991,56.298883,1.937605,0.871437
109.221304,56.298883,1.940026,0.872044
109.2331,56.298883,1.940236,0.87265
109.509868,56.298883,1.945152,0.873257
111.07148,56.298883,1.97289,0.873863
111.185614,56.298883,1.974917,0.874469
111.947002,56.298883,1.988441,0.875076
112.055478,56.41835,1.986153,0.875682
113.359728,56.41835,2.009271,0.876289
113.37761,56.687151,2.000058,0.876895
113.926731,56.687151,2.009745,0.877502
113.936071,56.687151,2.00991,0.878108
114.236414,56.687151,2.015208,0.878714
114.980004,56.776752,2.025125,0.879321
115.803602,56.776752,2.039631,0.879927
116.096237,56.926086,2.039421,0.880534
117.302116,56.926086,2.060604,0.88114
117.373036,56.985819,2.059688,0.881747
117.647778,56.985819,2.06451,0.882353
118.195798,57.135153,2.068705,0.882959
118.423982,57.135153,2.072699,0.883566
118.730314,57.374087,2.069407,0.884172
118.991392,57.374087,2.073957,0.884779
119.835283,57.374087,2.088666,0.885385
121.376199,57.374087,2.115523,0.885992
122.173541,57.403954,2.128312,0.886598
122.406415,57.463688,2.130152,0.887204
122.416435,57.463688,2.130327,0.887811
122.857981,57.463688,2.138011,0.888417
123.692833,57.463688,2.152539,0.889024
124.528576,57.583155,2.162587,0.88963
125.168564,57.583155,2.173701,0.890237
126.240122,57.642888,2.190038,0.890843
126.414785,57.642888,2.193068,0.891449
126.453471,57.642888,2.193739,0.892056
127.803917,57.642888,2.217167,0.892662
128.868819,57.732489,2.232172,0.893269
129.654148,57.732489,2.245774,0.893875
130.09335,57.851956,2.248729,0.894482
130.880125,57.851956,2.262328,0.895088
131.269192,57.851956,2.269054,0.895694
131.476572,57.851956,2.272638,0.896301
131.482458,57.941556,2.269226,0.896907
134.255625,57.941556,2.317087,0.897514
134.611654,57.941556,2.323232,0.89812
135.868438,57.941556,2.344922,0.898727
136.652879,58.09089,2.352398,0.899333
136.902426,58.09089,2.356694,0.899939
137.315196,58.09089,2.363799,0.900546
138.234628,58.09089,2.379627,0.901152
139.720107,58.210357,2.400262,0.901759
139.723147,58.210357,2.400314,0.902365
140.52106,58.299958,2.410312,0.902971
141.550879,58.299958,2.427976,0.903578
141.605874,58.359691,2.426433,0.904184
143.921904,58.359691,2.466118,0.904791
144.847922,58.538892,2.474388,0.905397
145.248786,58.538892,2.481236,0.906004
149.968179,58.568759,2.560549,0.90661
155.079017,58.568759,2.647811,0.907216
155.749683,58.568759,2.659262,0.907823
159.321195,58.568759,2.720242,0.908429
169.594396,58.598625,2.89417,0.909036
177.518479,58.598625,3.029397,0.909642
190.811741,58.83756,3.243026,0.910249
206.055589,58.83756,3.50211,0.910855
212.292774,58.83756,3.608117,0.911461
230.482111,58.83756,3.917262,0.912068
262.807775,58.897293,4.462137,0.912674
289.311632,58.897293,4.912138,0.913281
307.013739,58.897293,5.212697,0.913887
326.772403,58.897293,5.548174,0.914494
337.308339,58.92716,5.724157,0.9151
400.749586,58.92716,6.800762,0.915706
435.068729,59.285561,7.338528,0.916313
454.318497,59.285561,7.663223,0.916919
483.136206,59.285561,8.149306,0.917526
495.634104,59.285561,8.360115,0.918132
600.919335,59.405029,10.115631,0.918739
647.654511,59.405029,10.902352,0.919345
660.682181,59.405029,11.121654,0.919951
666.69191,59.405029,11.222819,0.920558
743.611435,59.524496,12.492528,0.921164
877.814235,59.524496,14.747109,0.921771
884.858397,59.554363,14.857995,0.922377
956.726884,59.554363,16.064766,0.922984
972.332126,59.643963,16.302272,0.92359
1114.679666,59.643963,18.688893,0.924196
1253.951577,59.733563,20.992412,0.924803
1281.167735,59.733563,21.448038,0.925409
1414.884866,59.733563,23.686597,0.926016
1419.180143,59.733563,23.758505,0.926622
1626.326574,59.882897,27.158448,0.927229
2114.663394,59.882897,35.313311,0.927835
2136.725437,59.882897,35.681731,0.928441
2156.037406,59.882897,36.004227,0.929048
2792.80733,60.002364,46.544955,0.929654
3493.125397,60.002364,58.216463,0.930261
4361.824718,60.241298,72.405888,0.930867
8079.469951,60.241298,134.118456,0.931474
10377.5746,60.271165,172.181416,0.93208
10377.580304,60.271165,172.181511,0.932686
10378.155011,60.330899,172.02056,0.933293
10378.177916,60.330899,172.02094,0.933899
10379.123503,60.330899,172.036613,0.934506
10379.175389,60.330899,172.037473,0.935112
10380.482506,60.480233,171.634302,0.935719
10380.575713,60.480233,171.635843,0.936325
10382.237131,60.5101,171.578583,0.936931
10382.384994,60.5101,171.581027,0.937538
10384.397539,60.5997,171.360544,0.938144
10384.615137,60.5997,171.364135,0.938751
10386.982931,60.749034,170.981862,0.939357
10387.288373,60.749034,170.98689,0.939964
10390.027764,60.808767,170.863976,0.94057
10390.444294,60.808767,170.870826,0.941176
10393.590203,60.958101,170.503838,0.941783
10394.149185,60.958101,170.513008,0.942389
10397.760269,60.958101,170.572246,0.942996
10398.503791,60.958101,170.584444,0.943602
10402.657084,60.987968,170.569006,0.944209
10403.633981,60.987968,170.585024,0.944815
10408.383729,61.077568,170.412543,0.945421
10409.618739,61.077568,170.432763,0.946028
10414.868793,61.077568,170.51872,0.946634
10416.260616,61.077568,170.541508,0.947241
10421.499507,61.167169,170.37734,0.947847
10422.633893,61.226902,170.229646,0.948454
10426.537968,61.226902,170.29341,0.94906
10426.799875,61.226902,170.297688,0.949666
10431.604226,61.226902,170.376156,0.950273
10737.892409,61.226902,175.378665,0.950879
11558.881409,61.226902,188.787624,0.951486
12055.044482,61.316503,196.603589,0.952092
12488.700584,61.316503,203.67601,0.952699
13163.607155,61.406103,214.369688,0.953305
13878.333978,61.406103,226.009033,0.953911
14628.489729,61.43597,238.109528,0.954518
15437.332379,61.43597,251.275148,0.955124
15451.985007,61.555437,251.025511,0.955731
15861.282621,61.555437,257.674763,0.956337
15861.319628,61.704771,257.051755,0.956944
15865.060471,61.704771,257.11238,0.95755
15865.203969,61.794371,256.741895,0.958156
15871.358098,61.794371,256.841486,0.958763
15871.679695,61.943705,256.227484,0.959369
15880.252465,61.943705,256.36588,0.959976
15880.827748,61.943705,256.375167,0.960582
15891.88173,61.943705,256.553619,0.961189
15892.790856,62.122906,255.828195,0.961795
15906.187226,62.122906,256.043838,0.962401
15907.460211,62.122906,256.06433,0.963008
15922.240802,62.122906,256.302255,0.963614
15923.828555,62.152773,256.204638,0.964221
15941.138425,62.152773,256.483143,0.964827
15943.541819,62.242373,256.152539,0.965434
15968.155546,62.242373,256.547988,0.96604
15972.116697,62.36184,256.120036,0.966646
16006.339317,62.36184,256.668811,0.967253
16012.562312,62.391707,256.645685,0.967859
16058.530656,62.391707,257.382455,0.968466
16068.08426,62.630641,256.553086,0.969072
16129.859065,62.630641,257.539422,0.969679
16144.689749,62.660508,257.65335,0.970285
16154.680375,62.660508,257.812791,0.970891
16154.681757,62.869575,256.955478,0.971498
16155.622896,62.869575,256.970448,0.972104
16155.628281,62.869575,256.970533,0.972711
16157.194406,62.869575,256.995444,0.973317
16157.206568,62.899442,256.873607,0.973924
16159.41469,62.899442,256.908713,0.97453
16159.436679,63.10851,256.057967,0.975136
16162.319054,63.10851,256.103641,0.975743
16162.354296,63.227977,255.620299,0.976349
16165.891433,63.227977,255.676242,0.976956
16165.941674,63.227977,255.677036,0.977562
16169.900036,63.227977,255.739641,0.978169
16169.963951,63.317577,255.378755,0.978775
16174.656344,63.317577,255.452863,0.979381
16174.754745,63.317577,255.454417,0.979988
16181.489198,63.317577,255.560777,0.980594
16181.655949,63.377311,255.322541,0.981201
16191.163344,63.377311,255.472553,0.981807
16191.436507,63.466911,255.11619,0.982414
16204.441851,63.466911,255.321105,0.98302
16204.880039,63.466911,255.32801,0.983626
16222.665098,63.466911,255.608235,0.984233
16223.398287,63.466911,255.619788,0.984839
16228.674784,63.466911,255.702925,0.985446
16248.167547,63.466911,256.010058,0.986052
16249.351132,63.466911,256.028707,0.986659
16251.822255,63.586378,255.586539,0.987265
16285.358365,63.586378,256.113949,0.987871
16287.665974,63.675978,255.789803,0.988478
16326.287479,63.675978,256.396335,0.989084
16344.653029,63.675978,256.684757,0.989691
16349.378284,63.675978,256.758965,0.990297
16372.846575,63.825312,256.525914,0.990904
16412.162501,63.825312,257.141907,0.99151
16509.653527,63.855179,258.548387,0.992116
16592.123287,63.855179,259.839899,0.992723
16662.295362,63.944779,260.573193,0.993329
16868.645442,63.944779,263.800198,0.993936
17318.576498,64.094113,270.205415,0.994542
17555.693465,64.094113,273.904928,0.995149
17621.680102,64.094113,274.934455,0.995755
18426.831156,64.094113,287.496467,0.996361
19675.042227,64.273314,306.11526,0.996968
21089.068826,64.273314,328.115473,0.997574
22703.06567,64.303181,353.062872,0.998181
24562.042202,64.303181,381.97243,0.998787
27225.702803,64.542115,421.828488,0.999394
42501.976562,64.542115,658.515398,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e3_p2_s1.csv <==
Num,An,Eff,n/N
0.058653,0.059734,0.981917,0
0.15068,0.149334,1.009011,0.000606
0.153467,0.149334,1.027675,0.001213
0.240784,0.238934,1.007741,0.001819
0.305816,0.298668,1.023933,0.002426
0.307165,0.298668,1.028449,0.003032
0.393268,0.388268,1.012876,0.003639
0.414269,0.388268,1.066965,0.004245
0.532296,0.507735,1.048373,0.004851
0.544371,0.507735,1.072155,0.005458
0.564966,0.537602,1.050901,0.006064
0.623096,0.597336,1.043125,0.006671
0.64757,0.597336,1.084098,0.007277
0.746852,0.74667,1.000245,0.007884
0.779038,0.74667,1.04335,0.00849
0.807615,0.776536,1.040022,0.009096
0.836586,0.776536,1.077331,0.009703
0.930296,0.866137,1.074075,0.010309
0.941639,0.866137,1.087172,0.010916
0.996294,0.955737,1.042435,0.011522
1.017174,1.015471,1.001678,0.012129
1.088898,1.015471,1.072309,0.012735
1.159905,1.105071,1.04962,0.013341
1.219023,1.105071,1.103117,0.013948
1.276123,1.194671,1.068179,0.014554
1.294375,1.194671,1.083457,0.015161
1.323182,1.224538,1.080556,0.015767
1.353456,1.224538,1.105279,0.016374
1.358066,1.344005,1.010462,0.01698
1.458225,1.344005,1.084985,0.017586
1.559359,1.493339,1.044209,0.018193
1.574511,1.493339,1.054356,0.018799
1.632059,1.493339,1.092892,0.019406
1.633468,1.553073,1.051765,0.020012
1.711357,1.553073,1.101917,0.020619
1.730895,1.582939,1.093469,0.021225
1.748599,1.582939,1.104653,0.021831
1.750215,1.732273,1.010357,0.022438
1.892196,1.732273,1.092319,0.023044
1.950884,1.821874,1.070812,0.023651
1.992952,1.821874,1.093902,0.024257
2.035386,1.941341,1.048444,0.024864
2.036754,1.941341,1.049148,0.02547
2.133936,1.941341,1.099207,0.026076
2.13824,1.941341,1.101424,0.026683
2.194039,2.030941,1.080306,0.027289
2.200149,2.030941,1.083315,0.027896
2.230075,2.150408,1.037047,0.028502
2.262168,2.180275,1.037561,0.029109
2.354154,2.180275,1.079751,0.029715
2.4621,2.210142,1.114001,0.030321
2.509122,2.210142,1.135276,0.030928
2.529991,2.389343,1.058865,0.031534
2.592587,2.389343,1.085063,0.032141
2.643512,2.449076,1.079392,0.032747
2.647048,2.449076,1.080835,0.033354
2.670277,2.538676,1.051838,0.03396
2.744549,2.538676,1.081095,0.034566
2.760464,2.538676,1.087363,0.035173
2.789193,2.538676,1.09868,0.035779
2.796278,2.658144,1.051966,0.036386
2.951379,2.658144,1.110316,0.036992
2.955598,2.68801,1.099548,0.037599
3.073081,2.68801,1.143255,0.038205
3.087854,2.897078,1.065851,0.038811
3.122092,2.897078,1.077669,0.039418
3.145914,2.926945,1.074812,0.040024
3.215201,2.986678,1.076514,0.040631
3.234808,2.986678,1.083079,0.041237
3.248898,3.016545,1.077026,0.041844
3.289484,3.016545,1.090481,0.04245
3.328854,3.106145,1.071699,0.043056
3.370507,3.106145,1.085109,0.043663
3.413209,3.165879,1.078124,0.044269
3.514185,3.165879,1.110019,0.044876
3.547916,3.255479,1.089829,0.045482
3.569871,3.255479,1.096573,0.046089
3.641308,3.374946,1.078923,0.046695
3.7049,3.374946,1.097766,0.047301
3.717536,3.464547,1.073022,0.047908
3.78123,3.464547,1.091407,0.048514
3.837141,3.494413,1.098079,0.049121
3.868832,3.494413,1.107148,0.049727
3.884478,3.643747,1.066067,0.050334
3.933621,3.643747,1.079554,0.05094
4.015905,3.733348,1.075685,0.051546
4.068243,3.733348,1.089704,0.052153
4.111462,3.733348,1.10128,0.052759
4.130104,3.733348,1.106274,0.053366
4.170074,3.822948,1.0908,0.053972
4.188724,3.882682,1.078822,0.054579
4.236351,3.882682,1.091089,0.055185
4.330652,3.882682,1.115377,0.055791
4.339265,3.882682,1.117595,0.056398
4.383986,4.061882,1.079299,0.057004
4.440739,4.061882,1.093271,0.057611
4.53797,4.091749,1.109054,0.058217
4.550147,4.091749,1.11203,0.058824
4.632642,4.330683,1.069725,0.05943
4.638448,4.330683,1.071066,0.060036
4.760343,4.330683,1.099213,0.060643
4.797921,4.330683,1.10789,0.061249
4.811978,4.36055,1.103525,0.061856
4.830588,4.36055,1.107793,0.062462
4.897811,4.420284,1.108031,0.063069
4.910156,4.420284,1.110824,0.063675
4.911167,4.45015,1.103596,0.064281
4.950135,4.45015,1.112352,0.064888
4.983736,4.569618,1.090624,0.065494
5.062891,4.569618,1.107946,0.066101
5.164166,4.689085,1.101316,0.066707
5.178369,4.689085,1.104345,0.067314
5.257097,4.778685,1.100114,0.06792
5.33442,4.778685,1.116295,0.068526
5.3349,4.838419,1.102612,0.069133
5.368802,4.898152,1.096087,0.069739
5.401,4.898152,1.102661,0.070346
5.472273,5.047486,1.084158,0.070952
5.50224,5.047486,1.090095,0.071559
5.598272,5.077353,1.102597,0.072165
5.611404,5.077353,1.105183,0.072771
5.649254,5.077353,1.112638,0.073378
5.667948,5.077353,1.11632,0.073984
5.732129,5.166953,1.109383,0.074591
5.746441,5.166953,1.112153,0.075197
5.750391,5.316287,1.081655,0.075804
5.782047,5.316287,1.08761,0.07641
5.889846,5.376021,1.095577,0.077016
5.926272,5.376021,1.102353,0.077623
6.008295,5.405887,1.111435,0.078229
6.029139,5.405887,1.115291,0.078836
6.133323,5.525355,1.110032,0.079442
6.210872,5.525355,1.124068,0.080049
6.211571,5.525355,1.124194,0.080655
6.221344,5.525355,1.125963,0.081261
6.253543,5.764289,1.084877,0.081868
6.282571,5.764289,1.089913,0.082474
6.367367,5.794156,1.098929,0.083081
6.368173,5.794156,1.099068,0.083687
6.541661,5.883756,1.111817,0.084294
6.54637,5.883756,1.112618,0.0849
6.562732,5.973356,1.098667,0.085506
6.596895,5.973356,1.104387,0.086113
6.665381,5.973356,1.115852,0.086719
6.719028,6.03309,1.113696,0.087326
6.734043,6.03309,1.116185,0.087932
6.758001,6.12269,1.103763,0.088539
6.796318,6.12269,1.110021,0.089145
6.904697,6.12269,1.127723,0.089751
6.940566,6.12269,1.133581,0.090358
6.9787,6.212291,1.12337,0.090964
7.012659,6.212291,1.128836,0.091571
7.062082,6.331758,1.115343,0.092177
7.159864,6.331758,1.130786,0.092784
7.1825,6.510958,1.10314,0.09339
7.216873,6.510958,1.108419,0.093996
7.228687,6.600559,1.095163,0.094603
7.314568,6.600559,1.108174,0.095209
7.364302,6.600559,1.115709,0.095816
7.421726,6.600559,1.124409,0.096422
7.482597,6.720026,1.113477,0.097029
7.535729,6.720026,1.121384,0.097635
7.575768,6.749893,1.122354,0.098241
7.624176,6.749893,1.129525,0.098848
7.643005,6.839493,1.117481,0.099454
7.710753,6.839493,1.127387,0.100061
7.761429,6.929093,1.120122,0.100667
7.769709,6.929093,1.121317,0.101273
7.819427,6.95896,1.123649,0.10188
7.860512,6.95896,1.129553,0.102486
7.882706,6.988827,1.127901,0.103093
7.940946,6.988827,1.136234,0.103699
7.955015,7.197894,1.105186,0.104306
8.052066,7.197894,1.11867,0.104912
8.116465,7.227761,1.122957,0.105518
8.149897,7.287495,1.11834,0.106125
8.151495,7.287495,1.118559,0.106731
8.192616,7.317361,1.119613,0.107338
8.206942,7.317361,1.121571,0.107944
8.294327,7.466695,1.110843,0.108551
8.343053,7.466695,1.117369,0.109157
8.475175,7.466695,1.135064,0.109763
8.482697,7.466695,1.136071,0.11037
8.486254,7.675763,1.105591,0.110976
8.626694,7.675763,1.123887,0.111583
8.632285,7.765363,1.11164,0.112189
8.734723,7.765363,1.124831,0.112796
8.74996,7.765363,1.126793,0.113402
8.795527,7.765363,1.132661,0.114008
8.896891,7.79523,1.141325,0.114615
8.933674,7.79523,1.146044,0.115221
8.934151,7.914697,1.128805,0.115828
8.954355,7.914697,1.131358,0.116434
8.967868,7.914697,1.133065,0.117041
8.969059,7.914697,1.133216,0.117647
8.995346,8.034164,1.119637,0.118253
9.095024,8.034164,1.132044,0.11886
9.143554,8.123765,1.125532,0.119466
9.19685,8.123765,1.132092,0.120073
9.235226,8.183498,1.128518,0.120679
9.256001,8.183498,1.131057,0.121286
9.290976,8.273099,1.123035,0.121892
9.366863,8.273099,1.132207,0.122498
9.430771,8.392566,1.123705,0.123105
9.491191,8.392566,1.130905,0.123711
9.58112,8.601633,1.113872,0.124318
9.593783,8.6315,1.111485,0.124924
9.641431,8.6315,1.117005,0.125531
9.778632,8.661367,1.128994,0.126137
9.799084,8.661367,1.131355,0.126743
9.813462,8.661367,1.133015,0.12735
9.900661,8.661367,1.143083,0.127956
9.905127,8.7211,1.135766,0.128563
9.964863,8.7211,1.142615,0.129169
9.995477,8.750967,1.142214,0.129776
10.034469,8.750967,1.14667,0.130382
10.069932,8.840567,1.139059,0.130988
10.141269,8.840567,1.147129,0.131595
10.223076,8.900301,1.148621,0.132201
10.266608,8.900301,1.153512,0.132808
10.268751,9.109368,1.127274,0.133414
10.315822,9.109368,1.132441,0.134021
10.391494,9.109368,1.140748,0.134627
10.406841,9.109368,1.142433,0.135233
10.443369,9.139235,1.142696,0.13584
10.516279,9.139235,1.150674,0.136446
10.525033,9.348303,1.125876,0.137053
10.665202,9.348303,1.14087,0.137659
10.726964,9.378169,1.143823,0.138266
10.777308,9.378169,1.149191,0.138872
10.799639,9.46777,1.140674,0.139478
10.909078,9.46777,1.152233,0.140085
10.922869,9.55737,1.142874,0.140691
10.972164,9.55737,1.148032,0.141298
11.001336,9.706704,1.133375,0.141904
11.03288,9.706704,1.136625,0.142511
11.064059,9.706704,1.139837,0.143117
11.119739,9.706704,1.145573,0.143723
11.153442,9.706704,1.149045,0.14433
11.180383,9.706704,1.151821,0.144936
11.251939,9.796304,1.14859,0.145543
11.269102,9.796304,1.150342,0.146149
11.295213,9.945638,1.135695,0.146756
11.350467,9.945638,1.141251,0.147362
11.42232,10.065105,1.134844,0.147968
11.502752,10.065105,1.142835,0.148575
11.52741,10.094972,1.141896,0.149181
11.542738,10.094972,1.143415,0.149788
11.636652,10.094972,1.152718,0.150394
11.64122,10.154706,1.146387,0.151001
11.660504,10.154706,1.148286,0.151607
11.744556,10.154706,1.156563,0.152213
11.779644,10.154706,1.160018,0.15282
11.796921,10.333906,1.141574,0.153426
11.983748,10.333906,1.159653,0.154033
11.988151,10.423507,1.150107,0.154639
12.048212,10.423507,1.155869,0.155246
12.075968,10.542974,1.145404,0.155852
12.19891,10.542974,1.157065,0.156458
12.200543,10.632574,1.147468,0.157065
12.271663,10.632574,1.154157,0.157671
12.305146,10.752041,1.144447,0.158278
12.310972,10.752041,1.144989,0.158884
12.327992,10.811775,1.140238,0.159491
12.346243,10.811775,1.141926,0.160097
12.375916,10.901375,1.135262,0.160703
12.383361,10.901375,1.135945,0.16131
12.583246,10.901375,1.154281,0.161916
12.605447,10.901375,1.156317,0.162523
12.649692,11.020842,1.147797,0.163129
12.731429,11.020842,1.155214,0.163736
12.735658,11.050709,1.152474,0.164342
12.875891,11.050709,1.165164,0.164948
12.91537,11.050709,1.168737,0.165555
12.956615,11.050709,1.172469,0.166161
12.958222,11.14031,1.163183,0.166768
12.980211,11.14031,1.165157,0.167374
13.001389,11.259777,1.154676,0.167981
13.068231,11.259777,1.160612,0.168587
13.114312,11.259777,1.164704,0.169193
13.13346,11.259777,1.166405,0.1698
13.143795,11.528578,1.140106,0.170406
13.250255,11.528578,1.14934,0.171013
13.280093,11.588311,1.14599,0.171619
13.335938,11.588311,1.150809,0.172226
13.478435,11.618178,1.160116,0.172832
13.521425,11.618178,1.163816,0.173438
13.538702,11.707778,1.156385,0.174045
13.623189,11.767512,1.157695,0.174651
13.650594,11.767512,1.160024,0.175258
13.678811,11.857112,1.153638,0.175864
13.681,11.857112,1.153822,0.176471
13.74895,11.946713,1.150856,0.177077
13.856588,11.946713,1.159866,0.177683
13.861895,11.976579,1.157417,0.17829
13.895352,11.976579,1.16021,0.178896
14.030546,12.06618,1.162799,0.179503
14.04635,12.06618,1.164109,0.180109
14.155026,12.096047,1.170219,0.180716
14.207015,12.096047,1.174517,0.181322
14.247136,12.215514,1.166315,0.181928
14.294026,12.215514,1.170154,0.182535
14.328507,12.24538,1.170115,0.183141
14.331485,12.24538,1.170358,0.183748
14.446936,12.24538,1.179787,0.184354
14.47717,12.24538,1.182256,0.184961
14.518969,12.424581,1.168568,0.185567
14.58109,12.424581,1.173568,0.186173
14.58572,12.573915,1.159998,0.18678
14.598076,12.573915,1.160981,0.187386
14.603062,12.663515,1.15316,0.187993
14.774981,12.663515,1.166736,0.188599
14.817004,12.693382,1.167301,0.189206
14.817736,12.693382,1.167359,0.189812
14.861374,12.693382,1.170797,0.190418
14.873687,12.693382,1.171767,0.191025
14.994976,12.693382,1.181322,0.191631
15.034721,12.693382,1.184454,0.192238
15.094617,12.932316,1.167201,0.192844
15.171703,12.932316,1.173162,0.193451
15.193472,13.021917,1.166762,0.194057
15.230043,13.021917,1.16957,0.194663
15.245787,13.201117,1.154886,0.19527
15.306321,13.201117,1.159472,0.195876
15.324507,13.201117,1.160849,0.196483
15.401336,13.201117,1.166669,0.197089
15.413544,13.290718,1.159722,0.197696
15.570896,13.290718,1.171562,0.198302
15.603137,13.290718,1.173988,0.198908
15.64978,13.290718,1.177497,0.199515
15.699201,13.410185,1.170692,0.200121
15.773107,13.410185,1.176204,0.200728
15.828065,13.440052,1.177679,0.201334
15.847953,13.440052,1.179159,0.201941
15.910596,13.440052,1.18382,0.202547
15.922435,13.499785,1.179458,0.203153
15.936089,13.499785,1.18047,0.20376
16.020326,13.649119,1.173726,0.204366
16.029346,13.649119,1.174387,0.204973
16.072465,13.678986,1.174975,0.205579
16.143257,13.678986,1.18015,0.206186
16.150039,13.768586,1.172963,0.206792
16.19583,13.768586,1.176289,0.207398
16.293144,13.858187,1.175705,0.208005
16.360287,13.858187,1.18055,0.208611
16.435221,13.91792,1.180868,0.209218
16.44847,13.91792,1.18182,0.209824
16.51458,13.977654,1.181499,0.210431
16.56649,13.977654,1.185213,0.211037
16.636751,14.246455,1.167782,0.211643
16.678125,14.246455,1.170686,0.21225
16.691369,14.365922,1.161872,0.212856
16.74131,14.365922,1.165349,0.213463
16.759713,14.365922,1.16663,0.214069
16.796004,14.365922,1.169156,0.214676
16.811809,14.395789,1.167828,0.215282
16.91688,14.395789,1.175127,0.215888
17.046696,14.485389,1.17682,0.216495
17.048389,14.485389,1.176937,0.217101
17.083782,14.485389,1.17938,0.217708
17.117588,14.485389,1.181714,0.218314
17.165521,14.574989,1.177738,0.218921
17.261588,14.574989,1.184329,0.219527
17.299552,14.634723,1.18209,0.220133
17.37926,14.634723,1.187536,0.22074
17.450953,14.724323,1.185179,0.221346
17.466464,14.724323,1.186232,0.221953
17.520167,14.724323,1.189879,0.222559
17.549977,14.724323,1.191904,0.223166
17.636052,14.933391,1.180981,0.223772
17.73447,14.933391,1.187572,0.224378
17.746,14.933391,1.188344,0.224985
17.754036,14.933391,1.188882,0.225591
17.757266,15.082725,1.177325,0.226198
17.790936,15.082725,1.179557,0.226804
17.910501,15.082725,1.187484,0.227411
17.987866,15.082725,1.192614,0.228017
18.017853,15.202192,1.185214,0.228623
18.048812,15.202192,1.187251,0.22923
18.051333,15.291792,1.180459,0.229836
18.174184,15.351526,1.183868,0.230443
18.185619,15.351526,1.184613,0.231049
18.20348,15.530726,1.172095,0.231656
18.289836,15.530726,1.177655,0.232262
18.290034,15.530726,1.177668,0.232868
18.365304,15.530726,1.182514,0.233475
18.457888,15.560593,1.186194,0.234081
18.480397,15.560593,1.187641,0.234688
18.483742,15.59046,1.18558,0.235294
18.514323,15.59046,1.187542,0.235901
18.564388,15.829394,1.172779,0.236507
18.667171,15.829394,1.179273,0.237113
18.695864,15.829394,1.181085,0.23772
18.804806,15.829394,1.187968,0.238326
18.914983,15.918995,1.188202,0.238933
18.950726,15.918995,1.190447,0.239539
18.988956,15.918995,1.192849,0.240146
18.994741,15.918995,1.193212,0.240752
19.06466,16.068329,1.186474,0.241358
19.100944,16.068329,1.188732,0.241965
19.181518,16.157929,1.187127,0.242571
19.225532,16.157929,1.189851,0.243178
19.257081,16.247529,1.185231,0.243784
19.326318,16.247529,1.189493,0.244391
19.333871,16.277396,1.187774,0.244997
19.34716,16.277396,1.188591,0.245603
19.352542,16.277396,1.188921,0.24621
19.395616,16.277396,1.191567,0.246816
19.448453,16.366996,1.188273,0.247423
19.542438,16.366996,1.194015,0.248029
19.558945,16.396863,1.192847,0.248636
19.665206,16.396863,1.199327,0.249242
19.707699,16.546197,1.191071,0.249848
19.729811,16.546197,1.192408,0.250455
19.770662,16.635797,1.188441,0.251061
19.789889,16.635797,1.189597,0.251668
19.823344,16.785131,1.181006,0.252274
19.849261,16.785131,1.18255,0.252881
19.875423,16.874732,1.177822,0.253487
19.895479,16.874732,1.17901,0.254093
19.914045,16.874732,1.18011,0.2547
19.988571,16.874732,1.184527,0.255306
19.99103,16.994199,1.176344,0.255913
20.083661,16.994199,1.181795,0.256519
20.085843,17.233133,1.165536,0.257126
20.093382,17.233133,1.165974,0.257732
20.252728,17.263,1.173187,0.258338
20.258407,17.263,1.173516,0.258945
20.37246,17.263,1.180123,0.259551
20.407732,17.322733,1.17809,0.260158
20.416906,17.322733,1.178619,0.260764
20.512257,17.322733,1.184124,0.261371
20.635989,17.322733,1.191266,0.261977
20.706027,17.4422,1.187122,0.262583
20.713921,17.4422,1.187575,0.26319
20.74994,17.472067,1.187606,0.263796
20.938788,17.472067,1.198415,0.264403
20.957713,17.472067,1.199498,0.265009
21.001168,17.472067,1.201985,0.265616
21.017371,17.501934,1.20086,0.266222
21.048556,17.501934,1.202642,0.266828
21.07926,17.681135,1.192189,0.267435
21.081657,17.681135,1.192325,0.268041
21.139245,17.711001,1.193566,0.268648
21.178302,17.711001,1.195771,0.269254
21.27398,17.800602,1.195127,0.269861
21.288065,17.800602,1.195918,0.270467
21.325057,17.949936,1.18803,0.271073
21.332685,17.949936,1.188455,0.27168
21.387713,18.069403,1.183643,0.272286
21.508242,18.069403,1.190313,0.272893
21.532938,18.218737,1.181912,0.273499
21.55506,18.218737,1.183126,0.274106
21.588727,18.218737,1.184974,0.274712
21.606926,18.218737,1.185973,0.275318
21.729716,18.27847,1.188815,0.275925
21.733255,18.27847,1.189008,0.276531
21.819646,18.308337,1.191787,0.277138
21.84503,18.308337,1.193174,0.277744
21.889895,18.427804,1.187873,0.278351
21.987101,18.427804,1.193148,0.278957
22.144581,18.666738,1.186312,0.279563
22.151499,18.666738,1.186683,0.28017
22.168054,18.666738,1.18757,0.280776
22.312843,18.666738,1.195326,0.281383
22.368802,18.696605,1.19641,0.281989
22.434236,18.696605,1.19991,0.282596
22.517108,18.756339,1.200507,0.283202
22.592022,18.756339,1.204501,0.283808
22.666762,18.786206,1.206564,0.284415
22.704511,18.786206,1.208574,0.285021
22.723372,18.786206,1.209578,0.285628
22.771468,18.786206,1.212138,0.286234
22.830689,18.93554,1.205706,0.286841
22.869522,18.93554,1.207757,0.287447
22.897795,19.02514,1.203555,0.288053
22.911877,19.02514,1.204295,0.28866
22.928972,19.11474,1.199544,0.289266
22.967814,19.11474,1.201576,0.289873
23.042825,19.144607,1.20362,0.290479
23.090473,19.144607,1.206108,0.291086
23.219634,19.353674,1.199753,0.291692
23.239916,19.413408,1.197106,0.292298
23.297002,19.413408,1.200047,0.292905
23.301548,19.413408,1.200281,0.293511
23.379921,19.413408,1.204318,0.294118
23.474647,19.413408,1.209198,0.294724
23.527007,19.413408,1.211895,0.295331
23.555828,19.503008,1.207805,0.295937
23.670757,19.503008,1.213698,0.296543
23.7364,19.592609,1.211498,0.29715
23.791755,19.592609,1.214323,0.297756
23.808894,19.622476,1.213348,0.298363
23.856626,19.622476,1.215781,0.298969
23.892434,19.741943,1.210237,0.299576
23.907361,19.741943,1.210993,0.300182
23.987417,19.891277,1.205926,0.300788
24.013282,19.891277,1.207227,0.301395
24.074745,20.100344,1.197728,0.302001
24.153942,20.100344,1.201668,0.302608
24.241641,20.130211,1.204242,0.303214
24.292667,20.130211,1.206777,0.30382
24.379172,20.189944,1.207491,0.304427
24.488249,20.189944,1.212893,0.305033
24.511066,20.219811,1.21223,0.30564
24.543397,20.219811,1.213829,0.306246
24.601479,20.309411,1.211334,0.306853
24.655492,20.309411,1.213993,0.307459
24.680858,20.309411,1.215242,0.308065
24.734341,20.309411,1.217876,0.308672
24.839772,20.458745,1.21414,0.309278
24.889131,20.458745,1.216552,0.309885
24.900314,20.458745,1.217099,0.310491
24.958759,20.458745,1.219955,0.311098
25.023106,20.578213,1.216,0.311704
25.051254,20.578213,1.217368,0.31231
25.051362,20.578213,1.217373,0.312917
25.17809,20.578213,1.223531,0.313523
25.205258,20.667813,1.219542,0.31413
25.315215,20.667813,1.224862,0.314736
25.346784,20.817147,1.217592,0.315343
25.438575,20.817147,1.222001,0.315949
25.460016,20.817147,1.223031,0.316555
25.519689,20.817147,1.225898,0.317162
25.542716,20.847014,1.225246,0.317768
25.627571,20.847014,1.229316,0.318375
25.656131,20.936614,1.225419,0.318981
25.669733,20.936614,1.226069,0.319588
25.808889,21.085948,1.223985,0.320194
25.823042,21.085948,1.224656,0.3208
25.879362,21.175548,1.222134,0.321407
25.882415,21.175548,1.222278,0.322013
25.976972,21.265148,1.221575,0.32262
26.011284,21.265148,1.223188,0.323226
26.048013,21.504083,1.211305,0.323833
26.109866,21.504083,1.214182,0.324439
26.262309,21.563816,1.217888,0.325045
26.363701,21.62355,1.219212,0.325652
26.376736,21.62355,1.219815,0.326258
26.47856,21.653417,1.222835,0.326865
26.489204,21.653417,1.223327,0.327471
26.585662,21.653417,1.227781,0.328078
26.637527,21.653417,1.230177,0.328684
26.702034,21.653417,1.233156,0.32929
26.763911,21.653417,1.236013,0.329897
26.848185,21.802751,1.231413,0.330503
26.972271,21.802751,1.237104,0.33111
26.998124,21.802751,1.23829,0.331716
27.066911,21.802751,1.241445,0.332323
27.071799,21.892351,1.236587,0.332929
27.109175,21.892351,1.238294,0.333535
27.166326,22.041685,1.232498,0.334142
27.250037,22.041685,1.236296,0.334748
27.292505,22.101418,1.234876,0.335355
27.3387,22.101418,1.236966,0.335961
27.477866,22.101418,1.243263,0.336568
27.509283,22.101418,1.244684,0.337174
27.5892,22.250752,1.239922,0.33778
27.618817,22.250752,1.241253,0.338387
27.688645,22.250752,1.244391,0.338993
27.727303,22.250752,1.246129,0.3396
27.875831,22.280619,1.251125,0.340206
27.891653,22.280619,1.251835,0.340813
27.961276,22.519553,1.241644,0.341419
28.008629,22.519553,1.243747,0.342025
28.074585,22.519553,1.246676,0.342632
28.187372,22.519553,1.251684,0.343238
28.188263,22.609154,1.246763,0.343845
28.306659,22.609154,1.252,0.344451
28.32333,22.728621,1.246153,0.345058
28.411063,22.728621,1.250013,0.345664
28.436998,22.848088,1.244612,0.34627
28.526397,22.848088,1.248524,0.346877
28.544081,22.848088,1.249298,0.347483
28.633234,22.848088,1.2532,0.34809
28.668825,22.967555,1.248231,0.348696
28.710897,22.967555,1.250063,0.349303
28.71582,23.057155,1.245419,0.349909
28.81669,23.057155,1.249794,0.350515
28.857312,23.087022,1.249936,0.351122
28.915856,23.087022,1.252472,0.351728
28.987251,23.176623,1.250711,0.352335
29.165508,23.176623,1.258402,0.352941
29.229785,23.236356,1.257933,0.353548
29.283682,23.236356,1.260253,0.354154
29.290614,23.445424,1.24931,0.35476
29.301629,23.445424,1.24978,0.355367
29.35413,23.445424,1.25202,0.355973
29.356527,23.445424,1.252122,0.35658
29.44998,23.535024,1.251326,0.357186
29.617864,23.535024,1.258459,0.357793
29.631752,23.684358,1.251111,0.358399
29.754795,23.684358,1.256306,0.359005
29.761171,23.684358,1.256575,0.359612
29.804026,23.684358,1.258384,0.360218
29.878951,23.714225,1.259959,0.360825
29.896309,23.714225,1.260691,0.361431
29.936495,23.803825,1.257634,0.362038
29.942093,23.803825,1.257869,0.362644
30.028834,23.893425,1.256782,0.36325
30.168718,23.893425,1.262637,0.363857
30.189147,23.893425,1.263492,0.364463
30.289314,23.923292,1.266101,0.36507
30.414983,23.923292,1.271354,0.365676
30.471729,23.953159,1.272138,0.366283
30.589306,23.953159,1.277047,0.366889
30.629587,24.13236,1.269233,0.367495
30.664537,24.13236,1.270681,0.368102
30.740235,24.162226,1.272243,0.368708
30.743169,24.162226,1.272365,0.369315
30.801716,24.192093,1.273214,0.369921
30.919109,24.192093,1.278067,0.370528
30.939032,24.431027,1.266383,0.371134
31.007428,24.431027,1.269182,0.37174
31.02528,24.490761,1.266816,0.372347
31.142136,24.490761,1.271587,0.372953
31.204241,24.490761,1.274123,0.37356
31.303074,24.490761,1.278158,0.374166
31.47173,24.520628,1.28348,0.374773
31.488989,24.520628,1.284184,0.375379
31.501965,24.759562,1.272315,0.375985
31.551129,24.759562,1.274301,0.376592
31.685443,24.849162,1.275111,0.377198
31.771017,24.849162,1.278555,0.377805
31.778591,24.879029,1.277324,0.378411
31.80789,24.879029,1.278502,0.379018
31.825254,25.117963,1.267032,0.379624
31.832455,25.117963,1.267318,0.38023
32.019903,25.14783,1.273267,0.380837
32.04522,25.14783,1.274274,0.381443
32.080646,25.23743,1.271153,0.38205
32.178313,25.23743,1.275023,0.382656
32.302211,25.23743,1.279933,0.383263
32.327988,25.23743,1.280954,0.383869
32.357824,25.23743,1.282136,0.384475
32.399875,25.23743,1.283802,0.385082
32.419324,25.327031,1.280029,0.385688
32.498001,25.327031,1.283135,0.386295
32.521383,25.386764,1.281037,0.386901
32.589733,25.386764,1.283729,0.387508
32.663657,25.386764,1.286641,0.388114
32.677553,25.386764,1.287189,0.38872
32.880853,25.386764,1.295197,0.389327
33.023123,25.386764,1.300801,0.389933
33.025978,25.476365,1.296338,0.39054
33.050951,25.476365,1.297318,0.391146
33.133616,25.595832,1.294493,0.391753
33.226409,25.595832,1.298118,0.392359
33.24395,25.834766,1.286791,0.392965
33.350073,25.834766,1.290899,0.393572
33.398833,25.834766,1.292786,0.394178
33.500066,25.834766,1.296705,0.394785
33.567102,25.864633,1.297799,0.395391
33.638681,25.864633,1.300567,0.395998
33.706168,26.043834,1.294209,0.396604
33.76132,26.043834,1.296327,0.39721
33.851026,26.0737,1.298282,0.397817
33.954151,26.0737,1.302238,0.398423
33.974883,26.193167,1.29709,0.39903
34.167787,26.193167,1.304454,0.399636
34.185094,26.312635,1.299189,0.400243
34.191185,26.312635,1.299421,0.400849
34.202429,26.342501,1.298374,0.401455
34.424502,26.402235,1.303848,0.402062
34.477812,26.402235,1.305867,0.402668
34.539263,26.402235,1.308195,0.403275
34.592862,26.402235,1.310225,0.403881
34.64293,26.581436,1.303275,0.404488
34.653092,26.581436,1.303658,0.405094
34.693528,26.581436,1.305179,0.4057
34.73814,26.581436,1.306857,0.406307
34.888084,26.82037,1.300805,0.406913
35.062645,26.82037,1.307314,0.40752
35.082693,26.880103,1.305155,0.408126
35.121459,26.880103,1.306597,0.408733
35.154956,26.90997,1.306391,0.409339
35.15969,26.90997,1.306567,0.409945
35.294634,26.90997,1.311582,0.410552
35.297184,26.90997,1.311677,0.411158
35.401745,26.999571,1.311197,0.411765
35.565662,26.999571,1.317268,0.412371
35.678683,27.029437,1.319994,0.412978
35.747447,27.029437,1.322538,0.413584
35.822169,27.029437,1.325302,0.41419
35.852919,27.029437,1.32644,0.414797
35.859118,27.148904,1.320831,0.415403
35.90789,27.148904,1.322628,0.41601
36.010889,27.298238,1.319165,0.416616
36.109913,27.298238,1.322793,0.417223
36.153482,27.357972,1.321497,0.417829
36.413039,27.357972,1.330985,0.418435
36.440352,27.537173,1.323315,0.419042
36.510999,27.537173,1.32588,0.419648
36.655029,27.626773,1.326794,0.420255
36.721601,27.626773,1.329203,0.420861
36.774172,27.626773,1.331106,0.421468
36.774658,27.626773,1.331124,0.422074
36.79307,27.626773,1.33179,0.42268
36.815978,27.626773,1.33262,0.423287
36.833622,27.716373,1.328948,0.423893
36.870711,27.716373,1.330286,0.4245
36.970771,27.74624,1.332461,0.425106
37.012161,27.74624,1.333952,0.425713
37.069382,27.83584,1.331714,0.426319
37.101564,27.83584,1.33287,0.426925
37.187822,27.955308,1.33026,0.427532
37.277929,27.955308,1.333483,0.428138
37.304585,27.985174,1.333012,0.428745
37.337872,27.985174,1.334202,0.429351
37.394013,28.104641,1.330528,0.429958
37.439753,28.104641,1.332156,0.430564
37.530512,28.343576,1.324128,0.43117
37.552468,28.343576,1.324902,0.431777
37.644596,28.343576,1.328153,0.432383
37.676539,28.343576,1.32928,0.43299
37.801052,28.463043,1.328075,0.433596
37.871702,28.463043,1.330557,0.434203
37.874861,28.49291,1.329273,0.434809
38.002241,28.49291,1.333744,0.435415
38.094275,28.731844,1.325856,0.436022
38.212843,28.731844,1.329982,0.436628
38.239152,28.731844,1.330898,0.437235
38.351366,28.731844,1.334804,0.437841
38.456504,28.791577,1.335686,0.438448
38.513058,28.791577,1.33765,0.439054
38.584,28.821444,1.338725,0.43966
38.593921,28.821444,1.33907,0.440267
38.701337,28.821444,1.342797,0.440873
38.797359,28.821444,1.346128,0.44148
38.826775,28.911045,1.342974,0.442086
38.883276,28.970778,1.342155,0.442693
38.900826,28.970778,1.342761,0.443299
39.088942,28.970778,1.349254,0.443905
39.226831,28.970778,1.354014,0.444512
39.346327,29.149979,1.349789,0.445118
39.379049,29.149979,1.350912,0.445725
39.414105,29.179846,1.35073,0.446331
39.490954,29.179846,1.353364,0.446938
39.601,29.269446,1.352981,0.447544
39.618879,29.269446,1.353592,0.44815
39.647615,29.299313,1.353193,0.448757
39.720796,29.299313,1.35569,0.449363
39.730739,29.41878,1.350523,0.44997
39.943917,29.41878,1.357769,0.450576
40.015035,29.41878,1.360187,0.451183
40.10879,29.41878,1.363374,0.451789
40.178724,29.448647,1.364366,0.452395
40.193511,29.448647,1.364868,0.453002
40.309166,29.448647,1.368795,0.453608
40.395501,29.448647,1.371727,0.454215
40.544814,29.777181,1.361607,0.454821
40.560133,29.777181,1.362121,0.455428
40.583207,29.866782,1.358808,0.456034
40.734328,29.866782,1.363867,0.45664
40.758709,29.866782,1.364684,0.457247
40.812821,29.866782,1.366495,0.457853
40.975435,30.135583,1.359703,0.45846
41.055734,30.135583,1.362367,0.459066
41.171013,30.165449,1.36484,0.459673
41.272903,30.165449,1.368218,0.460279
41.321419,30.165449,1.369826,0.460885
41.430301,30.165449,1.373436,0.461492
41.464954,30.25505,1.370514,0.462098
41.651192,30.25505,1.376669,0.462705
41.71345,30.374517,1.373304,0.463311
41.746796,30.374517,1.374402,0.463918
41.816737,30.404384,1.375352,0.464524
41.89818,30.404384,1.378031,0.46513
41.914249,30.493984,1.374509,0.465737
41.975508,30.493984,1.376518,0.466343
41.997553,30.613451,1.371866,0.46695
42.041223,30.613451,1.373293,0.467556
42.281931,30.613451,1.381155,0.468163
42.340102,30.613451,1.383056,0.468769
42.369079,30.613451,1.384002,0.469375
42.37398,30.613451,1.384162,0.469982
42.448527,30.703051,1.382551,0.470588
42.480999,30.703051,1.383608,0.471195
42.589683,30.852385,1.380434,0.471801
42.703413,30.852385,1.38412,0.472408
42.730871,30.971853,1.379668,0.473014
42.775846,30.971853,1.38112,0.47362
42.832476,30.971853,1.382948,0.474227
42.904799,30.971853,1.385284,0.474833
42.93106,31.061453,1.382133,0.47544
42.983112,31.061453,1.383809,0.476046
43.132765,31.061453,1.388627,0.476653
43.159181,31.061453,1.389477,0.477259
43.307346,31.121186,1.391571,0.477865
43.320134,31.121186,1.391982,0.478472
43.421896,31.18092,1.392579,0.479078
43.470324,31.18092,1.394132,0.479685
43.614984,31.330254,1.392104,0.480291
43.697555,31.330254,1.39474,0.480898
43.754221,31.449721,1.391244,0.481504
43.797658,31.449721,1.392625,0.48211
43.957487,31.599055,1.391101,0.482717
43.960291,31.658788,1.388565,0.483323
44.147408,31.658788,1.394476,0.48393
44.232962,31.658788,1.397178,0.484536
44.252553,31.658788,1.397797,0.485143
44.482766,31.688655,1.403744,0.485749
44.624149,31.688655,1.408206,0.486355
44.736098,31.837989,1.405117,0.486962
44.808819,31.837989,1.407401,0.487568
44.841354,31.837989,1.408423,0.488175
44.879586,31.837989,1.409624,0.488781
44.910586,31.92759,1.406639,0.489388
44.995437,31.92759,1.409296,0.489994
45.021662,32.047057,1.404861,0.4906
45.077576,32.047057,1.406606,0.491207
45.1228,32.047057,1.408017,0.491813
45.226185,32.047057,1.411243,0.49242
45.293247,32.136657,1.409395,0.493026
45.301679,32.136657,1.409657,0.493633
45.317544,32.315858,1.402331,0.494239
45.330103,32.315858,1.40272,0.494845
45.395592,32.495058,1.397,0.495452
45.486403,32.495058,1.399794,0.496058
45.574562,32.554792,1.399934,0.496665
45.605961,32.554792,1.400899,0.497271
45.70219,32.554792,1.403854,0.497878
45.729548,32.554792,1.404695,0.498484
45.79713,32.644392,1.40291,0.49909
45.820538,32.644392,1.403627,0.499697
45.876889,32.733993,1.401506,0.500303
45.924354,32.733993,1.402956,0.50091
46.061384,32.763859,1.40586,0.501516
46.215944,32.763859,1.410577,0.502122
46.365488,32.793726,1.413852,0.502729
46.574183,32.793726,1.420216,0.503335
46.617369,33.002794,1.412528,0.503942
46.788513,33.002794,1.417714,0.504548
46.793254,33.002794,1.417857,0.505155
46.800875,33.002794,1.418088,0.505761
46.905892,33.002794,1.42127,0.506367
46.989955,33.002794,1.423817,0.506974
47.008433,33.002794,1.424377,0.50758
47.252574,33.002794,1.431775,0.508187
47.269353,33.092394,1.428405,0.508793
47.328254,33.092394,1.430185,0.5094
47.493887,33.122261,1.433896,0.510006
47.534673,33.122261,1.435128,0.510612
47.590353,33.271595,1.43036,0.511219
47.715127,33.271595,1.43411,0.511825
47.878636,33.361195,1.43516,0.512432
47.91855,33.361195,1.436356,0.513038
47.944496,33.570263,1.428184,0.513645
48.076817,33.570263,1.432125,0.514251
48.080436,33.600129,1.43096,0.514857
48.269651,33.600129,1.436591,0.515464
48.335929,33.600129,1.438564,0.51607
48.425011,33.600129,1.441215,0.516677
48.426962,33.719596,1.436167,0.517283
48.529196,33.719596,1.439199,0.51789
48.676637,33.749463,1.442294,0.518496
48.694736,33.749463,1.44283,0.519102
48.699585,33.749463,1.442974,0.519709
48.719627,33.749463,1.443567,0.520315
48.882674,33.988397,1.438216,0.520922
48.948994,33.988397,1.440168,0.521528
48.990972,34.197465,1.432591,0.522135
49.074163,34.197465,1.435023,0.522741
49.099855,34.197465,1.435775,0.523347
49.175974,34.197465,1.438001,0.523954
49.275838,34.406532,1.432165,0.52456
49.336487,34.436399,1.432684,0.525167
49.493447,34.436399,1.437242,0.525773
49.495774,34.466266,1.436064,0.52638
49.686996,34.466266,1.441612,0.526986
49.770822,34.526,1.441546,0.527592
49.801485,34.526,1.442434,0.528199
49.910372,34.555866,1.444339,0.528805
49.930522,34.555866,1.444922,0.529412
50.02314,34.555866,1.447602,0.530018
50.091081,34.555866,1.449568,0.530625
50.113979,34.645467,1.44648,0.531231
50.258778,34.645467,1.45066,0.531837
50.383727,34.645467,1.454266,0.532444
50.470714,34.645467,1.456777,0.53305
50.493895,34.794801,1.451191,0.533657
50.535397,34.794801,1.452384,0.534263
50.698498,34.794801,1.457071,0.53487
50.813329,34.794801,1.460371,0.535476
50.967239,34.884401,1.461032,0.536082
50.993525,34.884401,1.461786,0.536689
51.286133,34.944134,1.467661,0.537295
51.350947,34.944134,1.469516,0.537902
51.413043,34.944134,1.471293,0.538508
51.471758,34.944134,1.472973,0.539115
51.479263,35.003868,1.470674,0.539721
51.523192,35.003868,1.471929,0.540327
51.61589,35.272669,1.463339,0.540934
51.629842,35.272669,1.463735,0.54154
51.81181,35.362269,1.465172,0.542147
51.829152,35.362269,1.465662,0.542753
51.931452,35.422003,1.466079,0.54336
51.996303,35.422003,1.46791,0.543966
52.07759,35.511603,1.466495,0.544572
52.117394,35.511603,1.467616,0.545179
52.141367,35.511603,1.468291,0.545785
52.254821,35.511603,1.471486,0.546392
52.514618,35.601204,1.47508,0.546998
52.578238,35.601204,1.476867,0.547605
52.670393,35.63107,1.478215,0.548211
52.742194,35.63107,1.48023,0.548817
52.803253,35.870005,1.472073,0.549424
52.893878,35.870005,1.474599,0.55003
53.038122,35.899871,1.47739,0.550637
53.114973,35.899871,1.479531,0.551243
53.138479,35.989472,1.476501,0.55185
53.204321,35.989472,1.47833,0.552456
53.319106,35.989472,1.48152,0.553062
53.357278,35.989472,1.48258,0.553669
53.589445,36.138806,1.482878,0.554275
53.62734,36.138806,1.483927,0.554882
53.665872,36.228406,1.48132,0.555488
53.678788,36.228406,1.481677,0.556095
53.838143,36.347873,1.481191,0.556701
53.880825,36.347873,1.482365,0.557307
53.891028,36.437474,1.479,0.557914
54.057981,36.437474,1.483582,0.55852
54.119012,36.437474,1.485257,0.559127
54.262328,36.437474,1.48919,0.559733
54.369004,36.556941,1.487242,0.56034
54.510459,36.556941,1.491111,0.560946
54.568574,36.586807,1.491482,0.561552
54.638818,36.586807,1.493402,0.562159
54.638842,36.616674,1.492185,0.562765
54.656115,36.616674,1.492656,0.563372
54.686569,36.706275,1.489843,0.563978
54.759342,36.706275,1.491825,0.564585
54.876615,36.825742,1.49017,0.565191
54.99804,36.825742,1.493467,0.565797
55.117995,36.855608,1.495512,0.566404
55.15453,36.855608,1.496503,0.56701
55.232762,36.945209,1.494991,0.567617
55.407729,36.945209,1.499727,0.568223
55.414414,37.064676,1.495073,0.56883
55.466904,37.064676,1.49649,0.569436
55.479514,37.064676,1.49683,0.570042
55.675234,37.064676,1.50211,0.570649
55.809255,37.30361,1.496082,0.571255
55.812406,37.30361,1.496166,0.571862
55.885488,37.333477,1.496927,0.572468
55.969184,37.333477,1.499169,0.573075
55.976606,37.333477,1.499368,0.573681
56.098438,37.333477,1.502631,0.574287
56.156025,37.333477,1.504173,0.574894
56.263856,37.393211,1.504654,0.5755
56.272518,37.393211,1.504886,0.576107
56.286021,37.512678,1.500453,0.576713
56.463742,37.512678,1.505191,0.57732
56.531501,37.572411,1.504601,0.577926
56.560252,37.572411,1.505367,0.578532
56.716009,37.572411,1.509512,0.579139
56.758946,37.572411,1.510655,0.579745
56.837051,37.662012,1.509135,0.580352
56.994824,37.662012,1.513324,0.580958
57.200715,37.662012,1.518791,0.581565
57.259187,37.662012,1.520343,0.582171
57.328395,37.871079,1.513778,0.582777
57.400005,37.871079,1.515669,0.583384
57.436991,38.05028,1.509502,0.58399
57.510105,38.05028,1.511424,0.584597
57.520211,38.13988,1.508138,0.585203
57.694394,38.13988,1.512705,0.58581
57.737485,38.22948,1.510287,0.586416
57.860106,38.22948,1.513494,0.587022
57.860266,38.289214,1.511137,0.587629
57.882449,38.289214,1.511717,0.588235
57.988049,38.378814,1.510939,0.588842
58.28773,38.378814,1.518748,0.589448
58.341647,38.378814,1.520152,0.590055
58.385647,38.378814,1.521299,0.590661
58.393927,38.498281,1.516793,0.591267
58.433893,38.498281,1.517831,0.591874
58.766277,38.737216,1.51705,0.59248
58.870129,38.737216,1.519731,0.593087
58.888076,38.826816,1.516686,0.593693
59.025809,38.826816,1.520233,0.5943
59.041075,38.826816,1.520626,0.594906
59.107117,38.826816,1.522327,0.595512
59.344809,38.826816,1.528449,0.596119
59.422601,38.826816,1.530453,0.596725
59.48237,38.856683,1.530814,0.597332
59.535505,38.856683,1.532182,0.597938
59.610667,38.97615,1.529414,0.598545
59.77009,38.97615,1.533504,0.599151
59.787243,38.97615,1.533944,0.599757
59.924411,38.97615,1.537464,0.600364
59.967893,39.006017,1.537401,0.60097
60.153549,39.006017,1.542161,0.601577
60.181762,39.185217,1.535828,0.602183
60.383057,39.185217,1.540965,0.60279
60.389588,39.215084,1.539958,0.603396
60.515219,39.215084,1.543162,0.604002
60.530175,39.215084,1.543543,0.604609
60.642169,39.215084,1.546399,0.605215
60.732112,39.244951,1.547514,0.605822
60.795042,39.244951,1.549118,0.606428
60.957154,39.454018,1.545018,0.607035
60.978175,39.454018,1.54555,0.607641
61.000918,39.483885,1.544957,0.608247
61.100654,39.483885,1.547483,0.608854
61.317702,39.573486,1.549464,0.60946
61.318412,39.573486,1.549482,0.610067
61.430247,39.573486,1.552308,0.610673
61.444898,39.573486,1.552678,0.61128
61.45036,39.573486,1.552816,0.611886
61.549457,39.573486,1.555321,0.612492
61.618965,39.782553,1.548894,0.613099
61.693724,39.782553,1.550773,0.613705
61.747182,40.051354,1.5417,0.614312
61.871752,40.051354,1.54481,0.614918
62.072014,40.170821,1.545202,0.615525
62.10401,40.170821,1.545998,0.616131
62.172896,40.170821,1.547713,0.616737
62.364653,40.170821,1.552486,0.617344
62.45632,40.200688,1.553613,0.61795
62.497753,40.200688,1.554644,0.618557
62.513932,40.260422,1.552739,0.619163
62.527835,40.260422,1.553084,0.61977
62.736977,40.379889,1.553669,0.620376
62.783941,40.379889,1.554832,0.620982
63.013579,40.379889,1.560519,0.621589
63.037441,40.439622,1.558804,0.622195
63.037921,40.439622,1.558816,0.622802
63.103474,40.618823,1.553553,0.623408
63.128007,40.618823,1.554156,0.624015
63.219095,40.618823,1.556399,0.624621
63.393074,40.618823,1.560682,0.625227
63.482414,40.64869,1.561733,0.625834
63.606276,40.64869,1.56478,0.62644
63.702919,40.887624,1.558,0.627047
63.819026,40.887624,1.56084,0.627653
63.831184,40.917491,1.559998,0.62826
63.931679,40.917491,1.562454,0.628866
63.959502,40.917491,1.563134,0.629472
64.035621,40.917491,1.564994,0.630079
64.041024,41.007091,1.561706,0.630685
64.180775,41.007091,1.565114,0.631292
64.204443,41.126558,1.561143,0.631898
64.250967,41.126558,1.562274,0.632505
64.342999,41.156425,1.563377,0.633111
64.380829,41.156425,1.564296,0.633717
64.562336,41.156425,1.568706,0.634324
64.570296,41.156425,1.5689,0.63493
64.763226,41.246025,1.570169,0.635537
64.805081,41.246025,1.571184,0.636143
64.928124,41.335626,1.570755,0.63675
65.031301,41.335626,1.573251,0.637356
65.156772,41.365493,1.575148,0.637962
65.196167,41.365493,1.5761,0.638569
65.242565,41.365493,1.577222,0.639175
65.367234,41.365493,1.580236,0.639782
65.441104,41.634294,1.571808,0.640388
65.464641,41.634294,1.572373,0.640995
65.507628,41.634294,1.573406,0.641601
65.63126,41.634294,1.576375,0.642207
65.656628,41.694027,1.574725,0.642814
65.80118,41.694027,1.578192,0.64342
65.96311,41.873228,1.575305,0.644027
65.979911,41.873228,1.575706,0.644633
66.149045,41.962828,1.576372,0.64524
66.28571,41.962828,1.579629,0.645846
66.350957,41.962828,1.581184,0.646452
66.433058,41.962828,1.583141,0.647059
66.513005,42.082295,1.580546,0.647665
66.645196,42.082295,1.583687,0.648272
66.764909,42.171896,1.583161,0.648878
66.825879,42.171896,1.584607,0.649485
66.913824,42.201762,1.585569,0.650091
66.951936,42.201762,1.586473,0.650697
66.957868,42.32123,1.582134,0.651304
66.987105,42.32123,1.582825,0.65191
67.034809,42.32123,1.583952,0.652517
67.088364,42.32123,1.585218,0.653123
67.201376,42.351096,1.586768,0.65373
67.469301,42.351096,1.593095,0.654336
67.492668,42.440697,1.590282,0.654942
67.507033,42.440697,1.59062,0.655549
67.543378,42.530297,1.588124,0.656155
67.672825,42.530297,1.591167,0.656762
67.70845,42.679631,1.586435,0.657368
67.911893,42.679631,1.591202,0.657975
68.134857,42.799098,1.591969,0.658581
68.163136,42.799098,1.59263,0.659187
68.193785,43.008166,1.585601,0.659794
68.263656,43.008166,1.587225,0.6604
68.346466,43.157499,1.583652,0.661007
68.482915,43.157499,1.586814,0.661613
68.486183,43.157499,1.58689,0.66222
68.548139,43.157499,1.588325,0.662826
68.642452,43.157499,1.59051,0.663432
68.677266,43.157499,1.591317,0.664039
68.857012,43.2471,1.592176,0.664645
68.898941,43.2471,1.593146,0.665252
68.934548,43.306833,1.591771,0.665858
69.026736,43.306833,1.593899,0.666465
69.149356,43.306833,1.596731,0.667071
69.223539,43.306833,1.598444,0.667677
69.294279,43.306833,1.600077,0.668284
69.401753,43.306833,1.602559,0.66889
69.458783,43.396434,1.600564,0.669497
69.523211,43.396434,1.602049,0.670103
69.542036,43.545768,1.596987,0.67071
69.632451,43.605501,1.596873,0.671316
69.633815,43.605501,1.596904,0.671922
69.770003,43.605501,1.600028,0.672529
69.846583,43.605501,1.601784,0.673135
70.021501,43.754835,1.600315,0.673742
70.038586,43.754835,1.600705,0.674348
70.15355,43.754835,1.603333,0.674955
70.182971,43.754835,1.604005,0.675561
70.232571,43.784702,1.604044,0.676167
70.316495,43.784702,1.60596,0.676774
70.518836,43.874302,1.607292,0.67738
70.538174,43.874302,1.607733,0.677987
70.78841,43.874302,1.613437,0.678593
70.947575,43.874302,1.617064,0.6792
70.95277,44.08337,1.609513,0.679806
71.062723,44.08337,1.612008,0.680412
71.09259,44.202837,1.608326,0.681019
71.100135,44.202837,1.608497,0.681625
71.132363,44.202837,1.609226,0.682232
71.1863,44.202837,1.610446,0.682838
71.318245,44.232704,1.612342,0.683445
71.371931,44.232704,1.613556,0.684051
71.57246,44.471638,1.609396,0.684657
71.674265,44.471638,1.611685,0.685264
71.753085,44.501505,1.612374,0.68587
71.794539,44.501505,1.613306,0.686477
71.854151,44.501505,1.614645,0.687083
71.874774,44.501505,1.615109,0.68769
71.909548,44.561238,1.613724,0.688296
71.947604,44.561238,1.614578,0.688902
71.949379,44.591105,1.613537,0.689509
72.105142,44.591105,1.61703,0.690115
72.201009,45.039107,1.603074,0.690722
72.237934,45.039107,1.603894,0.691328
72.244894,45.039107,1.604048,0.691935
72.446931,45.039107,1.608534,0.692541
72.521994,45.188441,1.604879,0.693147
72.531279,45.188441,1.605085,0.693754
72.572028,45.188441,1.605987,0.69436
72.644623,45.188441,1.607593,0.694967
72.793408,45.218307,1.609822,0.695573
72.901485,45.218307,1.612212,0.69618
72.985558,45.307908,1.610879,0.696786
73.011734,45.307908,1.611457,0.697392
73.021655,45.307908,1.611676,0.697999
73.067141,45.307908,1.61268,0.698605
73.126737,45.427375,1.60975,0.699212
73.245924,45.427375,1.612374,0.699818
73.271856,45.457242,1.611885,0.700424
73.35581,45.457242,1.613732,0.701031
73.368012,45.546842,1.610825,0.701637
73.471967,45.546842,1.613108,0.702244
73.555891,45.546842,1.61495,0.70285
73.638641,45.546842,1.616767,0.703457
73.821758,45.546842,1.620788,0.704063
73.861639,45.546842,1.621663,0.704669
73.886521,45.696176,1.616908,0.705276
73.898112,45.696176,1.617162,0.705882
74.014323,45.696176,1.619705,0.706489
74.098412,45.696176,1.621545,0.707095
74.114952,45.905243,1.61452,0.707702
74.341707,45.905243,1.61946,0.708308
74.423364,45.905243,1.621239,0.708914
74.444892,45.905243,1.621708,0.709521
74.468822,45.93511,1.621174,0.710127
74.518447,45.93511,1.622255,0.710734
74.651163,46.114311,1.618829,0.71134
74.66281,46.114311,1.619081,0.711947
74.66734,46.174044,1.617085,0.712553
74.751241,46.174044,1.618902,0.713159
74.836404,46.263645,1.617607,0.713766
74.886154,46.263645,1.618683,0.714372
74.954894,46.353245,1.617037,0.714979
75.119236,46.353245,1.620582,0.715585
75.163996,46.383112,1.620504,0.716192
75.205641,46.383112,1.621401,0.716798
75.269415,46.472712,1.619648,0.717404
75.281574,46.472712,1.619909,0.718011
75.382773,46.502579,1.621045,0.718617
75.38788,46.502579,1.621155,0.719224
75.406146,46.741513,1.613259,0.71983
75.465174,46.741513,1.614521,0.720437
75.55418,46.741513,1.616426,0.721043
75.617512,46.741513,1.617781,0.721649
75.646921,46.831114,1.615313,0.722256
75.681538,46.890847,1.613994,0.722862
75.906218,46.890847,1.618785,0.723469
75.920739,46.890847,1.619095,0.724075
75.986416,46.890847,1.620496,0.724682
75.988999,46.980447,1.61746,0.725288
76.0158,46.980447,1.618031,0.725894
76.129886,47.070048,1.617374,0.726501
76.227911,47.070048,1.619457,0.727107
76.228789,47.338849,1.61028,0.727714
76.281759,47.338849,1.611399,0.72832
76.289274,47.338849,1.611557,0.728927
76.31107,47.338849,1.612018,0.729533
76.383515,47.368716,1.612531,0.730139
76.414586,47.368716,1.613187,0.730746
76.487274,47.368716,1.614721,0.731352
76.564235,47.368716,1.616346,0.731959
76.569781,47.428449,1.614427,0.732565
76.593522,47.428449,1.614928,0.733172
76.62462,47.60765,1.609502,0.733778
76.667769,47.60765,1.610409,0.734384
76.760176,47.69725,1.609321,0.734991
76.774164,47.69725,1.609614,0.735597
76.784938,47.786851,1.606821,0.736204
76.787663,47.786851,1.606879,0.73681
76.83484,47.816717,1.606861,0.737417
76.888771,47.816717,1.607989,0.738023
76.894856,47.846584,1.607113,0.738629
77.098256,47.846584,1.611364,0.739236
77.124895,47.906318,1.609911,0.739842
77.203769,47.906318,1.611557,0.740449
77.219922,48.055652,1.606885,0.741055
77.284428,48.055652,1.608228,0.741662
77.296709,48.175119,1.604494,0.742268
77.369986,48.175119,1.606015,0.742874
77.430914,48.264719,1.604296,0.743481
77.498826,48.264719,1.605703,0.744087
77.52956,48.324453,1.604355,0.744694
77.552012,48.324453,1.604819,0.7453
77.650658,48.384186,1.604877,0.745907
77.689511,48.384186,1.60568,0.746513
77.71207,48.414053,1.605155,0.747119
77.799166,48.414053,1.606954,0.747726
78.014193,48.53352,1.607429,0.748332
78.017942,48.53352,1.607506,0.748939
78.074462,48.53352,1.608671,0.749545
78.116763,48.53352,1.609542,0.750152
78.185437,48.53352,1.610957,0.750758
78.201976,48.53352,1.611298,0.751364
78.295763,48.53352,1.613231,0.751971
78.399537,48.53352,1.615369,0.752577
78.407302,48.652987,1.611562,0.753184
78.450105,48.652987,1.612442,0.75379
78.483527,48.862055,1.606227,0.754397
78.503052,48.862055,1.606626,0.755003
78.565497,48.891921,1.606922,0.755609
78.623844,48.891921,1.608115,0.756216
78.638808,48.981522,1.605479,0.756822
78.725267,48.981522,1.607244,0.757429
78.727929,48.981522,1.607299,0.758035
78.762849,48.981522,1.608011,0.758642
78.79375,49.041255,1.606683,0.759248
79.002395,49.041255,1.610937,0.759854
79.08249,49.250323,1.605725,0.760461
79.217927,49.250323,1.608475,0.761067
79.224369,49.250323,1.608606,0.761674
79.30269,49.250323,1.610196,0.76228
79.42548,49.489257,1.604903,0.762887
79.587759,49.489257,1.608183,0.763493
79.667478,49.519124,1.608822,0.764099
79.797359,49.519124,1.611445,0.764706
79.812269,49.698325,1.605935,0.765312
79.887821,49.698325,1.607455,0.765919
80.013476,49.728191,1.609016,0.766525
80.114602,49.728191,1.61105,0.767132
80.211767,49.728191,1.613004,0.767738
80.233008,49.728191,1.613431,0.768344
80.277307,49.758058,1.613353,0.768951
80.363485,49.758058,1.615085,0.769557
80.436811,49.847658,1.613653,0.770164
80.445756,49.847658,1.613832,0.77077
80.728612,50.20606,1.607946,0.771377
80.736396,50.20606,1.608101,0.771983
80.808267,50.235927,1.608575,0.772589
81.027035,50.235927,1.61293,0.773196
81.038768,50.235927,1.613164,0.773802
81.139692,50.29566,1.613254,0.774409
81.296804,50.29566,1.616378,0.775015
81.493612,50.325527,1.61933,0.775622
81.556907,50.325527,1.620587,0.776228
81.647505,50.325527,1.622387,0.776834
81.696605,50.325527,1.623363,0.777441
81.727212,50.474861,1.619167,0.778047
81.746115,50.474861,1.619541,0.778654
81.874476,50.474861,1.622084,0.77926
82.02398,50.474861,1.625046,0.779867
82.137368,50.474861,1.627293,0.780473
82.239305,50.474861,1.629312,0.781079
82.247364,50.564461,1.626584,0.781686
82.248928,50.564461,1.626615,0.782292
82.334759,50.654062,1.625433,0.782899
82.347073,50.654062,1.625676,0.783505
82.659933,50.683928,1.63089,0.784112
82.798829,50.683928,1.633631,0.784718
82.833987,50.773529,1.63144,0.785324
82.87689,50.773529,1.632285,0.785931
82.93286,50.773529,1.633388,0.786537
82.936886,50.773529,1.633467,0.787144
83.050285,50.773529,1.6357,0.78775
83.09268,50.773529,1.636535,0.788357
83.352555,50.952729,1.63588,0.788963
83.529498,50.952729,1.639353,0.789569
83.560397,51.04233,1.63708,0.790176
83.742712,51.04233,1.640652,0.790782
83.805509,51.191664,1.637093,0.791389
83.853521,51.191664,1.638031,0.791995
83.970724,51.281264,1.637454,0.792602
84.047788,51.281264,1.638957,0.793208
84.205765,51.281264,1.642038,0.793814
84.293343,51.281264,1.643745,0.794421
84.391256,51.400731,1.64183,0.795027
84.50887,51.400731,1.644118,0.795634
84.547432,51.669532,1.636311,0.79624
84.595285,51.669532,1.637237,0.796847
84.804507,51.669532,1.641287,0.797453
84.860934,51.669532,1.642379,0.798059
85.005868,51.729266,1.643284,0.798666
85.118821,51.729266,1.645467,0.799272
85.157713,51.759133,1.645269,0.799879
85.191584,51.759133,1.645924,0.800485
85.333053,51.8786,1.64486,0.801092
85.334492,51.8786,1.644888,0.801698
85.752793,51.998067,1.649153,0.802304
85.960301,51.998067,1.653144,0.802911
86.04999,52.087667,1.652022,0.803517
86.051946,52.087667,1.65206,0.804124
86.192515,52.117534,1.65381,0.80473
86.220953,52.117534,1.654356,0.805337
86.331738,52.117534,1.656482,0.805943
86.39673,52.117534,1.657729,0.806549
86.592097,52.147401,1.660526,0.807156
86.778859,52.147401,1.664107,0.807762
86.953626,52.356468,1.6608,0.808369
87.110481,52.356468,1.663796,0.808975
87.12199,52.386335,1.663067,0.809582
87.173889,52.386335,1.664058,0.810188
87.275652,52.625269,1.658436,0.810794
87.501122,52.625269,1.662721,0.811401
87.602574,52.71487,1.661819,0.812007
87.76683,52.71487,1.664935,0.812614
87.839816,52.71487,1.66632,0.81322
88.024401,52.71487,1.669821,0.813827
88.057414,52.80447,1.667613,0.814433
88.256186,52.80447,1.671377,0.815039
88.29499,52.80447,1.672112,0.815646
88.474746,52.80447,1.675516,0.816252
88.690813,52.834337,1.678659,0.816859
88.922573,52.834337,1.683045,0.817465
89.003503,52.834337,1.684577,0.818072
89.282884,52.834337,1.689865,0.818678
89.316313,52.953804,1.686684,0.819284
89.523341,52.953804,1.690593,0.819891
89.69891,53.073271,1.690096,0.820497
89.769392,53.073271,1.691424,0.821104
89.904118,53.162871,1.691107,0.82171
90.03287,53.162871,1.693529,0.822317
90.189503,53.162871,1.696475,0.822923
90.386267,53.162871,1.700177,0.823529
90.387049,53.192738,1.699237,0.824136
90.589898,53.192738,1.70305,0.824742
90.660636,53.192738,1.70438,0.825349
90.999099,53.192738,1.710743,0.825955
91.281452,53.431672,1.708377,0.826562
91.400432,53.431672,1.710604,0.827168
91.492058,53.64074,1.705645,0.827774
91.616424,53.64074,1.707963,0.828381
91.690516,53.760207,1.705546,0.828987
91.818799,53.760207,1.707932,0.829594
92.003228,53.760207,1.711363,0.8302
92.044512,53.790074,1.71118,0.830807
92.122619,53.790074,1.712632,0.831413
92.450558,53.81994,1.717775,0.832019
92.562015,53.81994,1.719846,0.832626
92.678163,53.81994,1.722004,0.833232
92.700206,53.81994,1.722414,0.833839
92.852805,53.909541,1.722382,0.834445
92.953927,53.909541,1.724257,0.835052
93.205342,53.999141,1.726052,0.835658
93.401878,53.999141,1.729692,0.836264
93.699242,54.058875,1.733281,0.836871
93.735295,54.058875,1.733948,0.837477
94.070999,54.058875,1.740158,0.838084
94.39485,54.058875,1.746149,0.83869
94.836523,54.148475,1.751416,0.839297
94.935425,54.148475,1.753243,0.839903
95.323992,54.297809,1.755577,0.840509
95.343534,54.297809,1.755937,0.841116
95.466096,54.506876,1.75145,0.841722
95.596828,54.506876,1.753849,0.842329
95.618104,54.506876,1.754239,0.842935
95.841046,54.506876,1.758329,0.843542
95.965503,54.506876,1.760613,0.844148
96.404543,54.506876,1.768668,0.844754
96.647888,54.596477,1.770222,0.845361
96.845757,54.596477,1.773846,0.845967
97.470819,54.715944,1.781397,0.846574
97.528131,54.715944,1.782444,0.84718
97.619141,55.074345,1.772498,0.847787
98.142247,55.074345,1.781996,0.848393
98.257193,55.104212,1.783116,0.848999
98.624963,55.104212,1.78979,0.849606
99.554325,55.104212,1.806655,0.850212
99.609468,55.104212,1.807656,0.850819
99.969928,55.253546,1.809294,0.851425
99.988417,55.253546,1.809629,0.852032
100.2804,55.253546,1.814913,0.852638
100.434592,55.253546,1.817704,0.853244
100.45494,55.253546,1.818072,0.853851
100.481888,55.253546,1.81856,0.854457
100.591377,55.343146,1.817594,0.855064
100.752785,55.343146,1.820511,0.85567
101.057766,55.343146,1.826021,0.856277
101.432802,55.343146,1.832798,0.856883
101.48274,55.432747,1.830736,0.857489
101.563247,55.432747,1.832189,0.858096
102.029465,55.49248,1.838618,0.858702
102.278842,55.49248,1.843112,0.859309
103.564139,55.582081,1.863265,0.859915
103.615597,55.582081,1.864191,0.860522
103.865156,55.671681,1.865673,0.861128
104.602827,55.671681,1.878923,0.861734
104.670908,55.701548,1.879138,0.862341
105.038869,55.701548,1.885744,0.862947
105.127491,55.701548,1.887335,0.863554
105.979834,55.701548,1.902637,0.86416
106.373489,55.910615,1.902563,0.864767
106.40906,55.910615,1.9032,0.865373
106.567926,55.940482,1.905023,0.865979
106.594147,55.940482,1.905492,0.866586
106.984031,55.970349,1.911441,0.867192
108.102851,55.970349,1.931431,0.867799
108.335812,56.059949,1.932499,0.868405
108.649953,56.059949,1.938103,0.869012
108.875065,56.209283,1.936959,0.869618
108.907914,56.209283,1.937543,0.870224
108.949081,56.298883,1.935191,0.870831
109.084991,56.298883,1.937605,0.871437
109.221304,56.298883,1.940026,0.872044
109.2331,56.298883,1.940236,0.87265
109.509868,56.298883,1.945152,0.873257
111.07148,56.298883,1.97289,0.873863
111.185614,56.298883,1.974917,0.874469
111.947002,56.298883,1.988441,0.875076
112.055478,56.41835,1.986153,0.875682
113.359728,56.41835,2.009271,0.876289
113.37761,56.687151,2.000058,0.876895
113.926731,56.687151,2.009745,0.877502
113.936071,56.687151,2.00991,0.878108
114.236414,56.687151,2.015208,0.878714
114.980004,56.776752,2.025125,0.879321
115.803602,56.776752,2.039631,0.879927
116.096237,56.926086,2.039421,0.880534
117.302116,56.926086,2.060604,0.88114
117.373036,56.985819,2.059688,0.881747
117.647778,56.985819,2.06451,0.882353
118.195798,57.135153,2.068705,0.882959
118.423982,57.135153,2.072699,0.883566
118.730314,57.374087,2.069407,0.884172
118.991392,57.374087,2.073957,0.884779
119.835283,57.374087,2.088666,0.885385
121.376199,57.374087,2.115523,0.885992
122.173541,57.403954,2.128312,0.886598
122.406415,57.463688,2.130152,0.887204
122.416435,57.463688,2.130327,0.887811
122.857981,57.463688,2.138011,0.888417
123.692833,57.463688,2.152539,0.889024
124.528576,57.583155,2.162587,0.88963
125.168564,57.583155,2.173701,0.890237
126.240122,57.642888,2.190038,0.890843
126.414785,57.642888,2.193068,0.891449
126.453471,57.642888,2.193739,0.892056
127.803917,57.642888,2.217167,0.892662
128.868819,57.732489,2.232172,0.893269
129.654148,57.732489,2.245774,0.893875
130.09335,57.851956,2.248729,0.894482
130.880125,57.851956,2.262328,0.895088
131.269192,57.851956,2.269054,0.895694
131.476572,57.851956,2.272638,0.896301
131.482458,57.941556,2.269226,0.896907
134.255625,57.941556,2.317087,0.897514
134.611654,57.941556,2.323232,0.89812
135.868438,57.941556,2.344922,0.898727
136.652879,58.09089,2.352398,0.899333
136.902426,58.09089,2.356694,0.899939
137.315196,58.09089,2.363799,0.900546
138.234628,58.09089,2.379627,0.901152
139.720107,58.210357,2.400262,0.901759
139.723147,58.210357,2.400314,0.902365
140.52106,58.299958,2.410312,0.902971
141.550879,58.299958,2.427976,0.903578
141.605874,58.359691,2.426433,0.904184
143.921904,58.359691,2.466118,0.904791
144.847922,58.538892,2.474388,0.905397
145.248786,58.538892,2.481236,0.906004
149.968179,58.568759,2.560549,0.90661
155.079017,58.568759,2.647811,0.907216
155.749683,58.568759,2.659262,0.907823
159.321195,58.568759,2.720242,0.908429
169.594396,58.598625,2.89417,0.909036
177.518479,58.598625,3.029397,0.909642
190.811741,58.83756,3.243026,0.910249
206.055589,58.83756,3.50211,0.910855
212.292774,58.83756,3.608117,0.911461
230.482111,58.83756,3.917262,0.912068
262.807775,58.897293,4.462137,0.912674
289.311632,58.897293,4.912138,0.913281
307.013739,58.897293,5.212697,0.913887
326.772403,58.897293,5.548174,0.914494
337.308339,58.92716,5.724157,0.9151
400.749586,58.92716,6.800762,0.915706
435.068729,59.285561,7.338528,0.916313
454.318497,59.285561,7.663223,0.916919
483.136206,59.285561,8.149306,0.917526
495.634104,59.285561,8.360115,0.918132
600.919335,59.405029,10.115631,0.918739
647.654511,59.405029,10.902352,0.919345
660.682181,59.405029,11.121654,0.919951
666.69191,59.405029,11.222819,0.920558
743.611435,59.524496,12.492528,0.921164
877.814235,59.524496,14.747109,0.921771
884.858397,59.554363,14.857995,0.922377
956.726884,59.554363,16.064766,0.922984
972.332126,59.643963,16.302272,0.92359
1114.679666,59.643963,18.688893,0.924196
1253.951577,59.733563,20.992412,0.924803
1281.167735,59.733563,21.448038,0.925409
1414.884866,59.733563,23.686597,0.926016
1419.180143,59.733563,23.758505,0.926622
1626.326574,59.882897,27.158448,0.927229
2114.663394,59.882897,35.313311,0.927835
2136.725437,59.882897,35.681731,0.928441
2156.037406,59.882897,36.004227,0.929048
2792.80733,60.002364,46.544955,0.929654
3493.125397,60.002364,58.216463,0.930261
4361.824718,60.241298,72.405888,0.930867
8079.469951,60.241298,134.118456,0.931474
10377.5746,60.271165,172.181416,0.93208
10377.580304,60.271165,172.181511,0.932686
10378.155011,60.330899,172.02056,0.933293
10378.177916,60.330899,172.02094,0.933899
10379.123503,60.330899,172.036613,0.934506
10379.175389,60.330899,172.037473,0.935112
10380.482506,60.480233,171.634302,0.935719
10380.575713,60.480233,171.635843,0.936325
10382.237131,60.5101,171.578583,0.936931
10382.384994,60.5101,171.581027,0.937538
10384.397539,60.5997,171.360544,0.938144
10384.615137,60.5997,171.364135,0.938751
10386.982931,60.749034,170.981862,0.939357
10387.288373,60.749034,170.98689,0.939964
10390.027764,60.808767,170.863976,0.94057
10390.444294,60.808767,170.870826,0.941176
10393.590203,60.958101,170.503838,0.941783
10394.149185,60.958101,170.513008,0.942389
10397.760269,60.958101,170.572246,0.942996
10398.503791,60.958101,170.584444,0.943602
10402.657084,60.987968,170.569006,0.944209
10403.633981,60.987968,170.585024,0.944815
10408.383729,61.077568,170.412543,0.945421
10409.618739,61.077568,170.432763,0.946028
10414.868793,61.077568,170.51872,0.946634
10416.260616,61.077568,170.541508,0.947241
10421.499507,61.167169,170.37734,0.947847
10422.633893,61.226902,170.229646,0.948454
10426.537968,61.226902,170.29341,0.94906
10426.799875,61.226902,170.297688,0.949666
10431.604226,61.226902,170.376156,0.950273
10737.892409,61.226902,175.378665,0.950879
11558.881409,61.226902,188.787624,0.951486
12055.044482,61.316503,196.603589,0.952092
12488.700584,61.316503,203.67601,0.952699
13163.607155,61.406103,214.369688,0.953305
13878.333978,61.406103,226.009033,0.953911
14628.489729,61.43597,238.109528,0.954518
15437.332379,61.43597,251.275148,0.955124
15451.985007,61.555437,251.025511,0.955731
15861.282621,61.555437,257.674763,0.956337
15861.319628,61.704771,257.051755,0.956944
15865.060471,61.704771,257.11238,0.95755
15865.203969,61.794371,256.741895,0.958156
15871.358098,61.794371,256.841486,0.958763
15871.679695,61.943705,256.227484,0.959369
15880.252465,61.943705,256.36588,0.959976
15880.827748,61.943705,256.375167,0.960582
15891.88173,61.943705,256.553619,0.961189
15892.790856,62.122906,255.828195,0.961795
15906.187226,62.122906,256.043838,0.962401
15907.460211,62.122906,256.06433,0.963008
15922.240802,62.122906,256.302255,0.963614
15923.828555,62.152773,256.204638,0.964221
15941.138425,62.152773,256.483143,0.964827
15943.541819,62.242373,256.152539,0.965434
15968.155546,62.242373,256.547988,0.96604
15972.116697,62.36184,256.120036,0.966646
16006.339317,62.36184,256.668811,0.967253
16012.562312,62.391707,256.645685,0.967859
16058.530656,62.391707,257.382455,0.968466
16068.08426,62.630641,256.553086,0.969072
16129.859065,62.630641,257.539422,0.969679
16144.689749,62.660508,257.65335,0.970285
16154.680375,62.660508,257.812791,0.970891
16154.681757,62.869575,256.955478,0.971498
16155.622896,62.869575,256.970448,0.972104
16155.628281,62.869575,256.970533,0.972711
16157.194406,62.869575,256.995444,0.973317
16157.206568,62.899442,256.873607,0.973924
16159.41469,62.899442,256.908713,0.97453
16159.436679,63.10851,256.057967,0.975136
16162.319054,63.10851,256.103641,0.975743
16162.354296,63.227977,255.620299,0.976349
16165.891433,63.227977,255.676242,0.976956
16165.941674,63.227977,255.677036,0.977562
16169.900036,63.227977,255.739641,0.978169
16169.963951,63.317577,255.378755,0.978775
16174.656344,63.317577,255.452863,0.979381
16174.754745,63.317577,255.454417,0.979988
16181.489198,63.317577,255.560777,0.980594
16181.655949,63.377311,255.322541,0.981201
16191.163344,63.377311,255.472553,0.981807
16191.436507,63.466911,255.11619,0.982414
16204.441851,63.466911,255.321105,0.98302
16204.880039,63.466911,255.32801,0.983626
16222.665098,63.466911,255.608235,0.984233
16223.398287,63.466911,255.619788,0.984839
16228.674784,63.466911,255.702925,0.985446
16248.167547,63.466911,256.010058,0.986052
16249.351132,63.466911,256.028707,0.986659
16251.822255,63.586378,255.586539,0.987265
16285.358365,63.586378,256.113949,0.987871
16287.665974,63.675978,255.789803,0.988478
16326.287479,63.675978,256.396335,0.989084
16344.653029,63.675978,256.684757,0.989691
16349.378284,63.675978,256.758965,0.990297
16372.846575,63.825312,256.525914,0.990904
16412.162501,63.825312,257.141907,0.99151
16509.653527,63.855179,258.548387,0.992116
16592.123287,63.855179,259.839899,0.992723
16662.295362,63.944779,260.573193,0.993329
16868.645442,63.944779,263.800198,0.993936
17318.576498,64.094113,270.205415,0.994542
17555.693465,64.094113,273.904928,0.995149
17621.680102,64.094113,274.934455,0.995755
18426.831156,64.094113,287.496467,0.996361
19675.042227,64.273314,306.11526,0.996968
21089.068826,64.273314,328.115473,0.997574
22703.06567,64.303181,353.062872,0.998181
24562.042202,64.303181,381.97243,0.998787
27225.702803,64.542115,421.828488,0.999394
42501.976562,64.542115,658.515398,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e4_p2_s1.csv <==
Num,An,Eff,n/N
0.060167,0.059734,1.007258,0
0.157712,0.149334,1.056104,0.000606
0.162651,0.149334,1.089174,0.001213
0.252035,0.238934,1.054829,0.001819
0.3282,0.298668,1.09888,0.002426
0.351512,0.298668,1.176933,0.003032
0.43108,0.388268,1.110263,0.003639
0.46316,0.388268,1.192886,0.004245
0.562786,0.507735,1.108424,0.004851
0.567429,0.507735,1.117568,0.005458
0.622574,0.537602,1.158057,0.006064
0.686848,0.597336,1.149853,0.006671
0.700724,0.597336,1.173083,0.007277
0.775668,0.74667,1.038837,0.007884
0.834694,0.74667,1.11789,0.00849
0.854854,0.776536,1.100856,0.009096
0.916808,0.776536,1.180638,0.009703
1.005046,0.866137,1.160378,0.010309
1.052579,0.866137,1.215257,0.010916
1.053295,0.955737,1.102076,0.011522
1.148266,1.015471,1.130773,0.012129
1.204623,1.015471,1.186271,0.012735
1.238343,1.105071,1.120601,0.013341
1.271731,1.105071,1.150814,0.013948
1.354095,1.194671,1.133446,0.014554
1.357787,1.194671,1.136536,0.015161
1.36902,1.224538,1.117989,0.015767
1.414606,1.224538,1.155216,0.016374
1.555076,1.344005,1.157046,0.01698
1.610051,1.344005,1.19795,0.017586
1.623616,1.493339,1.087239,0.018193
1.656194,1.493339,1.109054,0.018799
1.72808,1.493339,1.157192,0.019406
1.734903,1.553073,1.117078,0.020012
1.767358,1.553073,1.137975,0.020619
1.809957,1.582939,1.143415,0.021225
1.853621,1.582939,1.170999,0.021831
1.856466,1.732273,1.071694,0.022438
1.994573,1.732273,1.151419,0.023044
2.044525,1.821874,1.12221,0.023651
2.114229,1.821874,1.16047,0.024257
2.142936,1.941341,1.103844,0.024864
2.212285,1.941341,1.139565,0.02547
2.227308,1.941341,1.147304,0.026076
2.246453,1.941341,1.157166,0.026683
2.276922,2.030941,1.121117,0.027289
2.347394,2.030941,1.155816,0.027896
2.360755,2.150408,1.097817,0.028502
2.425874,2.180275,1.112646,0.029109
2.508642,2.180275,1.150608,0.029715
2.589103,2.210142,1.171465,0.030321
2.63379,2.210142,1.191684,0.030928
2.68856,2.389343,1.12523,0.031534
2.732281,2.389343,1.143528,0.032141
2.747623,2.449076,1.121902,0.032747
2.782974,2.449076,1.136336,0.033354
2.784913,2.538676,1.096994,0.03396
2.788178,2.538676,1.09828,0.034566
2.87439,2.538676,1.13224,0.035173
2.91398,2.538676,1.147834,0.035779
3.028924,2.658144,1.139489,0.036386
3.051174,2.658144,1.147859,0.036992
3.163682,2.68801,1.176961,0.037599
3.191746,2.68801,1.187401,0.038205
3.217082,2.897078,1.110458,0.038811
3.285695,2.897078,1.134141,0.039418
3.316789,2.926945,1.133192,0.040024
3.347071,2.986678,1.120667,0.040631
3.383125,2.986678,1.132738,0.041237
3.413114,3.016545,1.131465,0.041844
3.41942,3.016545,1.133555,0.04245
3.463195,3.106145,1.114949,0.043056
3.511514,3.106145,1.130505,0.043663
3.573103,3.165879,1.128629,0.044269
3.614544,3.165879,1.141719,0.044876
3.683407,3.255479,1.131448,0.045482
3.783295,3.255479,1.162132,0.046089
3.860661,3.374946,1.143918,0.046695
3.882659,3.374946,1.150436,0.047301
3.924535,3.464547,1.13277,0.047908
3.93816,3.464547,1.136703,0.048514
3.974471,3.494413,1.137378,0.049121
4.050517,3.494413,1.159141,0.049727
4.104113,3.643747,1.126344,0.050334
4.110414,3.643747,1.128073,0.05094
4.151084,3.733348,1.111893,0.051546
4.220918,3.733348,1.130599,0.052153
4.236416,3.733348,1.13475,0.052759
4.277449,3.733348,1.145741,0.053366
4.341732,3.822948,1.135703,0.053972
4.350401,3.882682,1.120463,0.054579
4.47297,3.882682,1.152031,0.055185
4.54071,3.882682,1.169478,0.055791
4.587688,3.882682,1.181577,0.056398
4.62559,4.061882,1.13878,0.057004
4.647237,4.061882,1.144109,0.057611
4.688501,4.091749,1.145843,0.058217
4.725264,4.091749,1.154827,0.058824
4.798037,4.330683,1.107917,0.05943
4.861345,4.330683,1.122535,0.060036
4.882575,4.330683,1.127438,0.060643
4.887355,4.330683,1.128541,0.061249
4.90508,4.36055,1.124876,0.061856
4.953204,4.36055,1.135913,0.062462
4.96497,4.420284,1.123224,0.063069
5.014655,4.420284,1.134465,0.063675
5.107991,4.45015,1.147824,0.064281
5.217057,4.45015,1.172333,0.064888
5.220806,4.569618,1.142504,0.065494
5.297358,4.569618,1.159256,0.066101
5.387168,4.689085,1.148874,0.066707
5.413761,4.689085,1.154545,0.067314
5.423132,4.778685,1.134859,0.06792
5.477136,4.778685,1.14616,0.068526
5.521106,4.838419,1.141097,0.069133
5.616196,4.898152,1.146595,0.069739
5.649879,4.898152,1.153472,0.070346
5.693458,5.047486,1.127979,0.070952
5.738092,5.047486,1.136822,0.071559
5.765567,5.077353,1.135546,0.072165
5.766303,5.077353,1.135691,0.072771
5.781814,5.077353,1.138746,0.073378
5.826693,5.077353,1.147585,0.073984
5.923543,5.166953,1.146429,0.074591
5.960057,5.166953,1.153496,0.075197
5.98913,5.316287,1.126563,0.075804
6.049799,5.316287,1.137974,0.07641
6.147452,5.376021,1.143495,0.077016
6.216263,5.376021,1.156295,0.077623
6.222571,5.405887,1.151073,0.078229
6.261786,5.405887,1.158327,0.078836
6.317739,5.525355,1.143409,0.079442
6.324931,5.525355,1.14471,0.080049
6.326304,5.525355,1.144959,0.080655
6.44436,5.525355,1.166325,0.081261
6.479073,5.764289,1.124002,0.081868
6.606471,5.764289,1.146103,0.082474
6.631609,5.794156,1.144534,0.083081
6.665168,5.794156,1.150326,0.083687
6.724985,5.883756,1.142975,0.084294
6.730226,5.883756,1.143866,0.0849
6.746669,5.973356,1.12946,0.085506
6.779059,5.973356,1.134883,0.086113
6.798628,5.973356,1.138159,0.086719
6.880708,6.03309,1.140495,0.087326
6.951537,6.03309,1.152235,0.087932
6.957962,6.12269,1.136422,0.088539
6.993383,6.12269,1.142208,0.089145
7.042845,6.12269,1.150286,0.089751
7.200885,6.12269,1.176098,0.090358
7.229901,6.212291,1.163806,0.090964
7.245603,6.212291,1.166334,0.091571
7.32428,6.331758,1.156753,0.092177
7.375415,6.331758,1.164829,0.092784
7.377701,6.510958,1.133121,0.09339
7.425194,6.510958,1.140415,0.093996
7.539222,6.600559,1.14221,0.094603
7.568237,6.600559,1.146606,0.095209
7.609275,6.600559,1.152823,0.095816
7.670793,6.600559,1.162143,0.096422
7.700139,6.720026,1.14585,0.097029
7.745004,6.720026,1.152526,0.097635
7.783461,6.749893,1.153124,0.098241
7.792763,6.749893,1.154502,0.098848
7.891548,6.839493,1.153821,0.099454
7.8957,6.839493,1.154428,0.100061
7.906376,6.929093,1.141041,0.100667
7.943214,6.929093,1.146357,0.101273
8.050143,6.95896,1.156803,0.10188
8.13399,6.95896,1.168851,0.102486
8.152609,6.988827,1.16652,0.103093
8.220407,6.988827,1.176221,0.103699
8.228195,7.197894,1.143139,0.104306
8.274126,7.197894,1.14952,0.104912
8.300101,7.227761,1.148364,0.105518
8.368186,7.287495,1.148294,0.106125
8.407638,7.287495,1.153708,0.106731
8.481668,7.317361,1.159116,0.107338
8.557986,7.317361,1.169545,0.107944
8.618742,7.466695,1.154291,0.108551
8.648276,7.466695,1.158247,0.109157
8.726709,7.466695,1.168751,0.109763
8.775884,7.466695,1.175337,0.11037
8.817525,7.675763,1.148749,0.110976
8.855906,7.675763,1.153749,0.111583
8.872542,7.765363,1.142579,0.112189
8.927255,7.765363,1.149625,0.112796
8.945331,7.765363,1.151953,0.113402
8.947725,7.765363,1.152261,0.114008
8.992879,7.79523,1.153639,0.114615
9.000168,7.79523,1.154574,0.115221
9.06712,7.914697,1.145605,0.115828
9.141228,7.914697,1.154969,0.116434
9.218664,7.914697,1.164753,0.117041
9.298084,7.914697,1.174787,0.117647
9.307594,8.034164,1.158502,0.118253
9.329129,8.034164,1.161182,0.11886
9.388423,8.123765,1.155674,0.119466
9.454565,8.123765,1.163816,0.120073
9.471706,8.183498,1.157415,0.120679
9.586692,8.183498,1.171466,0.121286
9.593579,8.273099,1.159611,0.121892
9.657577,8.273099,1.167347,0.122498
9.727835,8.392566,1.159101,0.123105
9.767794,8.392566,1.163863,0.123711
9.815179,8.601633,1.141083,0.124318
9.854922,8.6315,1.141739,0.124924
9.948123,8.6315,1.152537,0.125531
10.005808,8.661367,1.155223,0.126137
10.049787,8.661367,1.1603,0.126743
10.071618,8.661367,1.162821,0.12735
10.141386,8.661367,1.170876,0.127956
10.149726,8.7211,1.163813,0.128563
10.245466,8.7211,1.174791,0.129169
10.271395,8.750967,1.173744,0.129776
10.274043,8.750967,1.174047,0.130382
10.361117,8.840567,1.171997,0.130988
10.409964,8.840567,1.177522,0.131595
10.42678,8.900301,1.171509,0.132201
10.503781,8.900301,1.18016,0.132808
10.526497,9.109368,1.155568,0.133414
10.624807,9.109368,1.16636,0.134021
10.676141,9.109368,1.171996,0.134627
10.714776,9.109368,1.176237,0.135233
10.783622,9.139235,1.179926,0.13584
10.835374,9.139235,1.185589,0.136446
10.937467,9.348303,1.169995,0.137053
10.993041,9.348303,1.17594,0.137659
11.024521,9.378169,1.175551,0.138266
11.052996,9.378169,1.178588,0.138872
11.057723,9.46777,1.167933,0.139478
11.10886,9.46777,1.173334,0.140085
11.167981,9.55737,1.16852,0.140691
11.172469,9.55737,1.16899,0.141298
11.225069,9.706704,1.156424,0.141904
11.318093,9.706704,1.166008,0.142511
11.350238,9.706704,1.169319,0.143117
11.356249,9.706704,1.169939,0.143723
11.405273,9.706704,1.174989,0.14433
11.477851,9.706704,1.182466,0.144936
11.522077,9.796304,1.176166,0.145543
11.556757,9.796304,1.179706,0.146149
11.586245,9.945638,1.164957,0.146756
11.659325,9.945638,1.172305,0.147362
11.677722,10.065105,1.160219,0.147968
11.716487,10.065105,1.16407,0.148575
11.74452,10.094972,1.163403,0.149181
11.765988,10.094972,1.16553,0.149788
11.785555,10.094972,1.167468,0.150394
11.843861,10.154706,1.166342,0.151001
11.930832,10.154706,1.174907,0.151607
12.112119,10.154706,1.192759,0.152213
12.112191,10.154706,1.192766,0.15282
12.183796,10.333906,1.179012,0.153426
12.243947,10.333906,1.184832,0.154033
12.280471,10.423507,1.178152,0.154639
12.328718,10.423507,1.18278,0.155246
12.332826,10.542974,1.169767,0.155852
12.372085,10.542974,1.173491,0.156458
12.434612,10.632574,1.169483,0.157065
12.497943,10.632574,1.175439,0.157671
12.509597,10.752041,1.163462,0.158278
12.635494,10.752041,1.175172,0.158884
12.689141,10.811775,1.173641,0.159491
12.690888,10.811775,1.173802,0.160097
12.691635,10.901375,1.164223,0.160703
12.819954,10.901375,1.175994,0.16131
12.916492,10.901375,1.18485,0.161916
12.97462,10.901375,1.190182,0.162523
13.023061,11.020842,1.181676,0.163129
13.050038,11.020842,1.184123,0.163736
13.051005,11.050709,1.181011,0.164342
13.075424,11.050709,1.18322,0.164948
13.128006,11.050709,1.187979,0.165555
13.176057,11.050709,1.192327,0.166161
13.242382,11.14031,1.188691,0.166768
13.245438,11.14031,1.188965,0.167374
13.35528,11.259777,1.186105,0.167981
13.362897,11.259777,1.186782,0.168587
13.396196,11.259777,1.189739,0.169193
13.494024,11.259777,1.198427,0.1698
13.568372,11.528578,1.176934,0.170406
13.657991,11.528578,1.184707,0.171013
13.686206,11.588311,1.181035,0.171619
13.72476,11.588311,1.184362,0.172226
13.770235,11.618178,1.185232,0.172832
13.778857,11.618178,1.185974,0.173438
13.842226,11.707778,1.18231,0.174045
13.901688,11.767512,1.181362,0.174651
13.962787,11.767512,1.186554,0.175258
13.998943,11.857112,1.180637,0.175864
14.105765,11.857112,1.189646,0.176471
14.119771,11.946713,1.181896,0.177077
14.154119,11.946713,1.184771,0.177683
14.224059,11.976579,1.187656,0.17829
14.284683,11.976579,1.192718,0.178896
14.383848,12.06618,1.19208,0.179503
14.39918,12.06618,1.19335,0.180109
14.480489,12.096047,1.197126,0.180716
14.483759,12.096047,1.197396,0.181322
14.50699,12.215514,1.187587,0.181928
14.529759,12.215514,1.189451,0.182535
14.571268,12.24538,1.18994,0.183141
14.590706,12.24538,1.191527,0.183748
14.596707,12.24538,1.192017,0.184354
14.667541,12.24538,1.197802,0.184961
14.800687,12.424581,1.191242,0.185567
14.878347,12.424581,1.197493,0.186173
14.928555,12.573915,1.187264,0.18678
14.983965,12.573915,1.191671,0.187386
14.993131,12.663515,1.183963,0.187993
15.07059,12.663515,1.190079,0.188599
15.078229,12.693382,1.187881,0.189206
15.097594,12.693382,1.189407,0.189812
15.177851,12.693382,1.195729,0.190418
15.181643,12.693382,1.196028,0.191025
15.216021,12.693382,1.198737,0.191631
15.299951,12.693382,1.205349,0.192238
15.307997,12.932316,1.183701,0.192844
15.346937,12.932316,1.186712,0.193451
15.364928,13.021917,1.179928,0.194057
15.496598,13.021917,1.19004,0.194663
15.683742,13.201117,1.188062,0.19527
15.693315,13.201117,1.188787,0.195876
15.797978,13.201117,1.196715,0.196483
15.808381,13.201117,1.197503,0.197089
15.81894,13.290718,1.190225,0.197696
15.84146,13.290718,1.191919,0.198302
15.928222,13.290718,1.198447,0.198908
15.996409,13.290718,1.203578,0.199515
16.014374,13.410185,1.194195,0.200121
16.037557,13.410185,1.195924,0.200728
16.042451,13.440052,1.19363,0.201334
16.055062,13.440052,1.194568,0.201941
16.089932,13.440052,1.197163,0.202547
16.259116,13.499785,1.204398,0.203153
16.311887,13.499785,1.208307,0.20376
16.392489,13.649119,1.200992,0.204366
16.416692,13.649119,1.202766,0.204973
16.474719,13.678986,1.204382,0.205579
16.49457,13.678986,1.205833,0.206186
16.549512,13.768586,1.201976,0.206792
16.596249,13.768586,1.205371,0.207398
16.61603,13.858187,1.199005,0.208005
16.720535,13.858187,1.206546,0.208611
16.754372,13.91792,1.203799,0.209218
16.792544,13.91792,1.206541,0.209824
16.795124,13.977654,1.20157,0.210431
16.889828,13.977654,1.208345,0.211037
16.928681,14.246455,1.188273,0.211643
16.989424,14.246455,1.192537,0.21225
17.099454,14.365922,1.190279,0.212856
17.148909,14.365922,1.193721,0.213463
17.178313,14.365922,1.195768,0.214069
17.222383,14.365922,1.198836,0.214676
17.262579,14.395789,1.199141,0.215282
17.335408,14.395789,1.2042,0.215888
17.390409,14.485389,1.200548,0.216495
17.414753,14.485389,1.202229,0.217101
17.442274,14.485389,1.204129,0.217708
17.510143,14.485389,1.208814,0.218314
17.525259,14.574989,1.20242,0.218921
17.591309,14.574989,1.206952,0.219527
17.606826,14.634723,1.203086,0.220133
17.649565,14.634723,1.206006,0.22074
17.756215,14.724323,1.20591,0.221346
17.763442,14.724323,1.206401,0.221953
17.820522,14.724323,1.210278,0.222559
17.867906,14.724323,1.213496,0.223166
17.893238,14.933391,1.198203,0.223772
17.929358,14.933391,1.200622,0.224378
18.00581,14.933391,1.205742,0.224985
18.071598,14.933391,1.210147,0.225591
18.141003,15.082725,1.202767,0.226198
18.20848,15.082725,1.207241,0.226804
18.2457,15.082725,1.209708,0.227411
18.256488,15.082725,1.210424,0.228017
18.293766,15.202192,1.203364,0.228623
18.369185,15.202192,1.208325,0.22923
18.378606,15.291792,1.201861,0.229836
18.443241,15.351526,1.201395,0.230443
18.513913,15.351526,1.205998,0.231049
18.514848,15.530726,1.192143,0.231656
18.527929,15.530726,1.192985,0.232262
18.649893,15.530726,1.200838,0.232868
18.736008,15.530726,1.206383,0.233475
18.75562,15.560593,1.205328,0.234081
18.78232,15.560593,1.207044,0.234688
18.793275,15.59046,1.205434,0.235294
18.97417,15.59046,1.217037,0.235901
18.985303,15.829394,1.19937,0.236507
19.013203,15.829394,1.201133,0.237113
19.127665,15.829394,1.208364,0.23772
19.204525,15.829394,1.213219,0.238326
19.23433,15.918995,1.208263,0.238933
19.282522,15.918995,1.21129,0.239539
19.294128,15.918995,1.212019,0.240146
19.336695,15.918995,1.214693,0.240752
19.351259,16.068329,1.204311,0.241358
19.382669,16.068329,1.206265,0.241965
19.43195,16.157929,1.202626,0.242571
19.454896,16.157929,1.204046,0.243178
19.478687,16.247529,1.198871,0.243784
19.556256,16.247529,1.203645,0.244391
19.626646,16.277396,1.205761,0.244997
19.651373,16.277396,1.20728,0.245603
19.720055,16.277396,1.211499,0.24621
19.751828,16.277396,1.213451,0.246816
19.799885,16.366996,1.209745,0.247423
19.811056,16.366996,1.210427,0.248029
19.823269,16.396863,1.208967,0.248636
19.870418,16.396863,1.211843,0.249242
19.883601,16.546197,1.201702,0.249848
20.00142,16.546197,1.208823,0.250455
20.024102,16.635797,1.203676,0.251061
20.035045,16.635797,1.204333,0.251668
20.049704,16.785131,1.194492,0.252274
20.093473,16.785131,1.1971,0.252881
20.120059,16.874732,1.192319,0.253487
20.148108,16.874732,1.193981,0.254093
20.305304,16.874732,1.203296,0.2547
20.321908,16.874732,1.20428,0.255306
20.44444,16.994199,1.203025,0.255913
20.504884,16.994199,1.206581,0.256519
20.515607,17.233133,1.190475,0.257126
20.561749,17.233133,1.193152,0.257732
20.606592,17.263,1.193685,0.258338
20.823824,17.263,1.206269,0.258945
20.826143,17.263,1.206403,0.259551
20.946063,17.322733,1.209166,0.260158
20.961756,17.322733,1.210072,0.260764
20.993726,17.322733,1.211918,0.261371
21.009883,17.322733,1.21285,0.261977
21.114013,17.4422,1.210513,0.262583
21.13209,17.4422,1.21155,0.26319
21.142913,17.472067,1.210098,0.263796
21.210511,17.472067,1.213967,0.264403
21.233756,17.472067,1.215297,0.265009
21.262721,17.472067,1.216955,0.265616
21.345487,17.501934,1.219607,0.266222
21.387714,17.501934,1.22202,0.266828
21.394281,17.681135,1.210006,0.267435
21.461699,17.681135,1.213819,0.268041
21.479467,17.711001,1.212775,0.268648
21.569229,17.711001,1.217844,0.269254
21.591555,17.800602,1.212968,0.269861
21.610844,17.800602,1.214051,0.270467
21.690202,17.949936,1.208372,0.271073
21.704902,17.949936,1.209191,0.27168
21.756838,18.069403,1.204071,0.272286
21.770728,18.069403,1.204839,0.272893
21.846101,18.218737,1.199101,0.273499
21.869046,18.218737,1.20036,0.274106
21.977722,18.218737,1.206325,0.274712
22.047183,18.218737,1.210138,0.275318
22.053946,18.27847,1.206553,0.275925
22.206696,18.27847,1.21491,0.276531
22.231873,18.308337,1.214303,0.277138
22.360163,18.308337,1.22131,0.277744
22.377312,18.427804,1.214323,0.278351
22.44388,18.427804,1.217936,0.278957
22.461102,18.666738,1.203269,0.279563
22.660406,18.666738,1.213946,0.28017
22.686137,18.666738,1.215324,0.280776
22.714024,18.666738,1.216818,0.281383
22.768683,18.696605,1.217798,0.281989
22.838417,18.696605,1.221527,0.282596
22.882749,18.756339,1.220001,0.283202
22.942951,18.756339,1.223211,0.283808
22.948121,18.786206,1.221541,0.284415
23.018653,18.786206,1.225296,0.285021
23.019175,18.786206,1.225323,0.285628
23.06922,18.786206,1.227987,0.286234
23.127883,18.93554,1.221401,0.286841
23.136255,18.93554,1.221843,0.287447
23.19927,19.02514,1.219401,0.288053
23.326308,19.02514,1.226078,0.28866
23.419845,19.11474,1.225224,0.289266
23.494956,19.11474,1.229154,0.289873
23.606555,19.144607,1.233066,0.290479
23.612309,19.144607,1.233366,0.291086
23.619909,19.353674,1.220435,0.291692
23.695434,19.413408,1.220571,0.292298
23.777932,19.413408,1.22482,0.292905
23.809411,19.413408,1.226442,0.293511
23.825799,19.413408,1.227286,0.294118
23.887709,19.413408,1.230475,0.294724
23.911735,19.413408,1.231712,0.295331
23.953659,19.503008,1.228203,0.295937
23.961279,19.503008,1.228594,0.296543
23.990818,19.592609,1.224483,0.29715
24.061666,19.592609,1.228099,0.297756
24.123664,19.622476,1.229389,0.298363
24.287337,19.622476,1.237731,0.298969
24.408928,19.741943,1.2364,0.299576
24.427124,19.741943,1.237321,0.300182
24.523779,19.891277,1.232891,0.300788
24.532553,19.891277,1.233332,0.301395
24.542922,20.100344,1.22102,0.302001
24.588504,20.100344,1.223288,0.302608
24.654448,20.130211,1.224749,0.303214
24.731291,20.130211,1.228566,0.30382
24.774233,20.189944,1.227058,0.304427
24.79115,20.189944,1.227896,0.305033
24.830589,20.219811,1.228033,0.30564
24.968834,20.219811,1.23487,0.306246
25.027224,20.309411,1.232297,0.306853
25.045756,20.309411,1.233209,0.307459
25.089393,20.309411,1.235358,0.308065
25.128108,20.309411,1.237264,0.308672
25.20047,20.458745,1.23177,0.309278
25.269005,20.458745,1.23512,0.309885
25.339589,20.458745,1.23857,0.310491
25.362068,20.458745,1.239669,0.311098
25.379494,20.578213,1.233319,0.311704
25.515305,20.578213,1.239918,0.31231
25.594975,20.578213,1.24379,0.312917
25.597871,20.578213,1.243931,0.313523
25.668922,20.667813,1.241976,0.31413
25.683842,20.667813,1.242698,0.314736
25.71389,20.817147,1.235226,0.315343
25.75259,20.817147,1.237085,0.315949
25.781549,20.817147,1.238477,0.316555
25.848131,20.817147,1.241675,0.317162
25.955874,20.847014,1.245064,0.317768
26.040153,20.847014,1.249107,0.318375
26.057036,20.936614,1.244568,0.318981
26.117171,20.936614,1.24744,0.319588
26.226545,21.085948,1.243793,0.320194
26.234061,21.085948,1.244149,0.3208
26.346689,21.175548,1.244203,0.321407
26.410211,21.175548,1.247203,0.322013
26.507391,21.265148,1.246518,0.32262
26.596943,21.265148,1.250729,0.323226
26.637772,21.504083,1.238731,0.323833
26.771227,21.504083,1.244937,0.324439
26.783477,21.563816,1.242056,0.325045
26.824906,21.62355,1.240541,0.325652
26.862036,21.62355,1.242258,0.326258
26.917643,21.653417,1.243113,0.326865
27.062605,21.653417,1.249808,0.327471
27.123029,21.653417,1.252598,0.328078
27.139262,21.653417,1.253348,0.328684
27.182389,21.653417,1.255339,0.32929
27.218063,21.653417,1.256987,0.329897
27.229632,21.802751,1.248908,0.330503
27.292914,21.802751,1.251811,0.33111
27.319602,21.802751,1.253035,0.331716
27.327875,21.802751,1.253414,0.332323
27.436916,21.892351,1.253265,0.332929
27.61942,21.892351,1.261601,0.333535
27.680107,22.041685,1.255807,0.334142
27.692363,22.041685,1.256363,0.334748
27.787798,22.101418,1.257286,0.335355
27.827708,22.101418,1.259092,0.335961
27.874924,22.101418,1.261228,0.336568
27.919326,22.101418,1.263237,0.337174
28.03298,22.250752,1.259867,0.33778
28.21818,22.250752,1.26819,0.338387
28.248854,22.250752,1.269569,0.338993
28.34857,22.250752,1.27405,0.3396
28.367117,22.280619,1.273175,0.340206
28.417063,22.280619,1.275416,0.340813
28.426957,22.519553,1.262323,0.341419
28.524028,22.519553,1.266634,0.342025
28.582755,22.519553,1.269242,0.342632
28.619981,22.519553,1.270895,0.343238
28.721107,22.609154,1.270331,0.343845
28.726537,22.609154,1.270571,0.344451
28.855193,22.728621,1.269553,0.345058
28.87594,22.728621,1.270466,0.345664
28.942706,22.848088,1.266745,0.34627
28.991156,22.848088,1.268866,0.346877
29.051815,22.848088,1.271521,0.347483
29.108884,22.848088,1.274018,0.34809
29.113947,22.967555,1.267612,0.348696
29.279055,22.967555,1.274801,0.349303
29.328394,23.057155,1.271987,0.349909
29.411502,23.057155,1.275591,0.350515
29.438453,23.087022,1.275108,0.351122
29.462788,23.087022,1.276162,0.351728
29.499617,23.176623,1.272818,0.352335
29.617565,23.176623,1.277907,0.352941
29.683811,23.236356,1.277473,0.353548
29.731322,23.236356,1.279517,0.354154
29.806312,23.445424,1.271306,0.35476
29.829652,23.445424,1.272302,0.355367
29.874727,23.445424,1.274224,0.355973
29.881005,23.445424,1.274492,0.35658
29.968099,23.535024,1.27334,0.357186
30.034683,23.535024,1.27617,0.357793
30.051673,23.684358,1.268841,0.358399
30.069991,23.684358,1.269614,0.359005
30.151812,23.684358,1.273069,0.359612
30.210394,23.684358,1.275542,0.360218
30.321803,23.714225,1.278634,0.360825
30.441297,23.714225,1.283672,0.361431
30.47207,23.803825,1.280133,0.362038
30.638148,23.803825,1.28711,0.362644
30.63844,23.893425,1.282296,0.36325
30.685144,23.893425,1.284251,0.363857
30.761168,23.893425,1.287432,0.364463
30.84265,23.923292,1.289231,0.36507
30.914288,23.923292,1.292226,0.365676
30.958929,23.953159,1.292478,0.366283
30.989835,23.953159,1.293768,0.366889
31.133308,24.13236,1.290106,0.367495
31.212265,24.13236,1.293378,0.368102
31.243972,24.162226,1.293092,0.368708
31.257209,24.162226,1.293639,0.369315
31.280786,24.192093,1.293017,0.369921
31.349098,24.192093,1.295841,0.370528
31.478588,24.431027,1.288468,0.371134
31.550214,24.431027,1.291399,0.37174
31.620584,24.490761,1.291123,0.372347
31.780461,24.490761,1.297651,0.372953
31.81071,24.490761,1.298886,0.37356
31.888139,24.490761,1.302048,0.374166
31.899825,24.520628,1.300938,0.374773
31.911567,24.520628,1.301417,0.375379
31.980076,24.759562,1.291625,0.375985
32.018796,24.759562,1.293189,0.376592
32.124376,24.849162,1.292775,0.377198
32.152629,24.849162,1.293912,0.377805
32.23363,24.879029,1.295614,0.378411
32.333513,24.879029,1.299629,0.379018
32.33505,25.117963,1.287328,0.379624
32.370938,25.117963,1.288756,0.38023
32.436204,25.14783,1.289821,0.380837
32.482542,25.14783,1.291664,0.381443
32.532859,25.23743,1.289072,0.38205
32.605763,25.23743,1.29196,0.382656
32.788066,25.23743,1.299184,0.383263
32.887925,25.23743,1.303141,0.383869
32.928544,25.23743,1.30475,0.384475
32.94821,25.23743,1.30553,0.385082
33.055646,25.327031,1.305153,0.385688
33.059511,25.327031,1.305305,0.386295
33.163702,25.386764,1.306338,0.386901
33.208821,25.386764,1.308116,0.387508
33.261058,25.386764,1.310173,0.388114
33.348297,25.386764,1.31361,0.38872
33.464981,25.386764,1.318206,0.389327
33.480532,25.386764,1.318818,0.389933
33.548675,25.476365,1.316855,0.39054
33.61339,25.476365,1.319395,0.391146
33.643844,25.595832,1.314427,0.391753
33.686348,25.595832,1.316087,0.392359
33.818096,25.834766,1.309015,0.392965
33.821368,25.834766,1.309142,0.393572
33.965495,25.834766,1.31472,0.394178
34.128366,25.834766,1.321025,0.394785
34.225986,25.864633,1.323274,0.395391
34.273346,25.864633,1.325105,0.395998
34.282145,26.043834,1.316325,0.396604
34.314245,26.043834,1.317557,0.39721
34.395021,26.0737,1.319146,0.397817
34.481901,26.0737,1.322478,0.398423
34.600825,26.193167,1.320987,0.39903
34.687057,26.193167,1.324279,0.399636
34.787938,26.312635,1.3221,0.400243
34.832569,26.312635,1.323796,0.400849
34.918608,26.342501,1.325562,0.401455
34.935723,26.402235,1.323211,0.402062
35.072384,26.402235,1.328387,0.402668
35.156919,26.402235,1.331589,0.403275
35.195979,26.402235,1.333068,0.403881
35.305901,26.581436,1.328216,0.404488
35.353625,26.581436,1.330012,0.405094
35.360022,26.581436,1.330253,0.4057
35.43746,26.581436,1.333166,0.406307
35.455675,26.82037,1.321968,0.406913
35.679586,26.82037,1.330317,0.40752
35.684945,26.880103,1.32756,0.408126
35.787645,26.880103,1.33138,0.408733
35.823523,26.90997,1.331236,0.409339
35.875591,26.90997,1.333171,0.409945
35.97007,26.90997,1.336682,0.410552
36.088437,26.90997,1.341081,0.411158
36.121451,26.999571,1.337853,0.411765
36.175933,26.999571,1.339871,0.412371
36.193059,27.029437,1.339024,0.412978
36.333316,27.029437,1.344213,0.413584
36.342833,27.029437,1.344565,0.41419
36.361517,27.029437,1.345256,0.414797
36.611868,27.148904,1.348558,0.415403
36.673491,27.148904,1.350828,0.41601
36.750301,27.298238,1.346252,0.416616
36.826767,27.298238,1.349053,0.417223
36.858231,27.357972,1.347257,0.417829
36.867909,27.357972,1.347611,0.418435
36.903072,27.537173,1.340118,0.419042
36.908112,27.537173,1.340301,0.419648
36.973679,27.626773,1.338328,0.420255
37.032924,27.626773,1.340472,0.420861
37.072881,27.626773,1.341919,0.421468
37.184699,27.626773,1.345966,0.422074
37.313183,27.626773,1.350617,0.42268
37.372879,27.626773,1.352778,0.423287
37.395081,27.716373,1.349205,0.423893
37.424189,27.716373,1.350256,0.4245
37.523286,27.74624,1.352374,0.425106
37.537917,27.74624,1.352901,0.425713
37.675265,27.83584,1.35348,0.426319
37.690917,27.83584,1.354043,0.426925
37.731407,27.955308,1.349705,0.427532
37.743553,27.955308,1.350139,0.428138
37.805125,27.985174,1.350898,0.428745
37.906958,27.985174,1.354537,0.429351
38.042956,28.104641,1.353618,0.429958
38.092475,28.104641,1.35538,0.430564
38.143547,28.343576,1.345756,0.43117
38.245119,28.343576,1.34934,0.431777
38.285531,28.343576,1.350766,0.432383
38.445114,28.343576,1.356396,0.43299
38.531152,28.463043,1.353726,0.433596
38.548837,28.463043,1.354347,0.434203
38.560083,28.49291,1.353322,0.434809
38.594117,28.49291,1.354517,0.435415
38.741359,28.731844,1.348377,0.436022
38.75664,28.731844,1.348909,0.436628
38.92718,28.731844,1.354844,0.437235
39.000958,28.731844,1.357412,0.437841
39.064046,28.791577,1.356787,0.438448
39.124037,28.791577,1.358871,0.439054
39.191092,28.821444,1.359789,0.43966
39.221915,28.821444,1.360859,0.440267
39.453734,28.821444,1.368902,0.440873
39.456832,28.821444,1.36901,0.44148
39.571456,28.911045,1.368731,0.442086
39.584224,28.970778,1.36635,0.442693
39.631864,28.970778,1.367994,0.443299
39.648212,28.970778,1.368559,0.443905
39.908457,28.970778,1.377542,0.444512
39.914793,29.149979,1.369291,0.445118
39.926766,29.149979,1.369701,0.445725
40.115602,29.179846,1.374771,0.446331
40.123912,29.179846,1.375056,0.446938
40.154729,29.269446,1.371899,0.447544
40.213834,29.269446,1.373919,0.44815
40.291267,29.299313,1.375161,0.448757
40.379212,29.299313,1.378162,0.449363
40.41598,29.41878,1.373816,0.44997
40.519911,29.41878,1.377348,0.450576
40.611981,29.41878,1.380478,0.451183
40.772916,29.41878,1.385949,0.451789
40.801596,29.448647,1.385517,0.452395
40.840263,29.448647,1.38683,0.453002
40.901607,29.448647,1.388913,0.453608
41.091205,29.448647,1.395351,0.454215
41.188059,29.777181,1.383209,0.454821
41.230403,29.777181,1.384631,0.455428
41.296257,29.866782,1.382682,0.456034
41.491773,29.866782,1.389228,0.45664
41.555024,29.866782,1.391346,0.457247
41.616405,29.866782,1.393401,0.457853
41.704097,30.135583,1.383882,0.45846
41.757832,30.135583,1.385665,0.459066
41.816614,30.165449,1.386242,0.459673
41.885323,30.165449,1.38852,0.460279
41.952805,30.165449,1.390757,0.460885
42.082066,30.165449,1.395042,0.461492
42.282425,30.25505,1.397533,0.462098
42.305094,30.25505,1.398282,0.462705
42.390761,30.374517,1.395603,0.463311
42.401829,30.374517,1.395967,0.463918
42.446698,30.404384,1.396072,0.464524
42.509359,30.404384,1.398133,0.46513
42.612246,30.493984,1.397398,0.465737
42.640835,30.493984,1.398336,0.466343
42.641686,30.613451,1.392907,0.46695
42.726667,30.613451,1.395683,0.467556
42.881847,30.613451,1.400752,0.468163
42.983204,30.613451,1.404063,0.468769
43.061767,30.613451,1.406629,0.469375
43.083518,30.613451,1.407339,0.469982
43.097082,30.703051,1.403674,0.470588
43.213725,30.703051,1.407473,0.471195
43.214744,30.852385,1.400694,0.471801
43.27887,30.852385,1.402772,0.472408
43.312845,30.971853,1.398458,0.473014
43.448016,30.971853,1.402823,0.47362
43.483641,30.971853,1.403973,0.474227
43.512163,30.971853,1.404894,0.474833
43.707913,31.061453,1.407143,0.47544
43.79766,31.061453,1.410033,0.476046
43.915268,31.061453,1.413819,0.476653
43.932362,31.061453,1.414369,0.477259
44.052371,31.121186,1.415511,0.477865
44.057613,31.121186,1.415679,0.478472
44.243507,31.18092,1.418929,0.479078
44.329371,31.18092,1.421683,0.479685
44.330509,31.330254,1.414943,0.480291
44.539169,31.330254,1.421603,0.480898
44.705572,31.449721,1.421493,0.481504
44.716227,31.449721,1.421832,0.48211
44.852234,31.599055,1.419417,0.482717
44.885027,31.658788,1.417775,0.483323
44.939119,31.658788,1.419483,0.48393
44.974577,31.658788,1.420603,0.484536
45.06351,31.658788,1.423412,0.485143
45.140835,31.688655,1.424511,0.485749
45.172954,31.688655,1.425524,0.486355
45.274513,31.837989,1.422028,0.486962
45.347719,31.837989,1.424327,0.487568
45.383008,31.837989,1.425436,0.488175
45.385179,31.837989,1.425504,0.488781
45.412835,31.92759,1.42237,0.489388
45.433105,31.92759,1.423005,0.489994
45.601092,32.047057,1.422942,0.4906
45.612662,32.047057,1.423303,0.491207
45.656268,32.047057,1.424663,0.491813
45.658066,32.047057,1.424719,0.49242
45.701818,32.136657,1.422109,0.493026
45.79471,32.136657,1.424999,0.493633
45.901945,32.315858,1.420415,0.494239
45.927497,32.315858,1.421206,0.494845
45.969147,32.495058,1.41465,0.495452
46.133732,32.495058,1.419715,0.496058
46.153383,32.554792,1.417714,0.496665
46.318742,32.554792,1.422793,0.497271
46.325852,32.554792,1.423012,0.497878
46.489083,32.554792,1.428026,0.498484
46.594757,32.644392,1.427343,0.49909
46.663853,32.644392,1.42946,0.499697
46.797496,32.733993,1.42963,0.500303
46.824719,32.733993,1.430462,0.50091
46.933629,32.763859,1.432482,0.501516
46.953565,32.763859,1.43309,0.502122
46.985095,32.793726,1.432746,0.502729
47.111567,32.793726,1.436603,0.503335
47.38824,33.002794,1.435886,0.503942
47.414898,33.002794,1.436693,0.504548
47.518606,33.002794,1.439836,0.505155
47.619453,33.002794,1.442892,0.505761
47.733662,33.002794,1.446352,0.506367
47.788354,33.002794,1.448009,0.506974
47.850489,33.002794,1.449892,0.50758
47.983327,33.002794,1.453917,0.508187
48.183495,33.092394,1.456029,0.508793
48.237179,33.092394,1.457652,0.5094
48.285847,33.122261,1.457807,0.510006
48.414124,33.122261,1.461679,0.510612
48.438783,33.271595,1.45586,0.511219
48.443339,33.271595,1.455997,0.511825
48.53558,33.361195,1.454851,0.512432
48.573999,33.361195,1.456003,0.513038
48.699013,33.570263,1.450659,0.513645
48.824313,33.570263,1.454392,0.514251
48.87486,33.600129,1.454603,0.514857
48.904309,33.600129,1.45548,0.515464
48.908635,33.600129,1.455609,0.51607
48.967574,33.600129,1.457363,0.516677
49.036616,33.719596,1.454247,0.517283
49.06475,33.719596,1.455081,0.51789
49.270796,33.749463,1.459899,0.518496
49.279822,33.749463,1.460166,0.519102
49.313655,33.749463,1.461169,0.519709
49.46035,33.749463,1.465515,0.520315
49.54032,33.988397,1.457566,0.520922
49.600835,33.988397,1.459346,0.521528
49.684315,34.197465,1.452865,0.522135
49.707784,34.197465,1.453552,0.522741
49.970605,34.197465,1.461237,0.523347
50.006102,34.197465,1.462275,0.523954
50.153998,34.406532,1.457688,0.52456
50.228268,34.436399,1.458581,0.525167
50.303672,34.436399,1.46077,0.525773
50.340209,34.466266,1.460565,0.52638
50.502085,34.466266,1.465261,0.526986
50.552555,34.526,1.464188,0.527592
50.567858,34.526,1.464631,0.528199
50.746214,34.555866,1.468527,0.528805
50.837456,34.555866,1.471167,0.529412
50.975103,34.555866,1.47515,0.530018
51.025838,34.555866,1.476619,0.530625
51.182531,34.645467,1.477323,0.531231
51.196526,34.645467,1.477727,0.531837
51.384283,34.645467,1.483146,0.532444
51.502206,34.645467,1.48655,0.53305
51.519024,34.794801,1.480653,0.533657
51.539839,34.794801,1.481251,0.534263
51.544365,34.794801,1.481381,0.53487
51.622372,34.794801,1.483623,0.535476
51.709725,34.884401,1.482317,0.536082
51.746574,34.884401,1.483373,0.536689
51.858171,34.944134,1.484031,0.537295
51.953988,34.944134,1.486773,0.537902
52.059047,34.944134,1.489779,0.538508
52.127714,34.944134,1.491744,0.539115
52.170377,35.003868,1.490417,0.539721
52.196843,35.003868,1.491174,0.540327
52.30298,35.272669,1.482819,0.540934
52.456568,35.272669,1.487173,0.54154
52.538523,35.362269,1.485723,0.542147
52.708733,35.362269,1.490536,0.542753
52.846588,35.422003,1.491914,0.54336
52.898564,35.422003,1.493382,0.543966
52.906686,35.511603,1.489842,0.544572
53.020403,35.511603,1.493044,0.545179
53.178685,35.511603,1.497502,0.545785
53.238096,35.511603,1.499175,0.546392
53.350298,35.601204,1.498553,0.546998
53.415814,35.601204,1.500393,0.547605
53.497825,35.63107,1.501437,0.548211
53.577776,35.63107,1.503681,0.548817
53.708588,35.870005,1.497312,0.549424
53.754613,35.870005,1.498595,0.55003
53.762627,35.899871,1.497572,0.550637
53.850315,35.899871,1.500014,0.551243
53.98926,35.989472,1.50014,0.55185
54.049083,35.989472,1.501803,0.552456
54.121902,35.989472,1.503826,0.553062
54.240007,35.989472,1.507108,0.553669
54.323184,36.138806,1.503181,0.554275
54.505181,36.138806,1.508218,0.554882
54.55372,36.228406,1.505827,0.555488
54.662702,36.228406,1.508835,0.556095
54.691869,36.347873,1.504679,0.556701
54.722056,36.347873,1.505509,0.557307
54.742677,36.437474,1.502373,0.557914
54.805506,36.437474,1.504097,0.55852
54.810689,36.437474,1.50424,0.559127
54.934793,36.437474,1.507646,0.559733
55.051758,36.556941,1.505918,0.56034
55.075052,36.556941,1.506555,0.560946
55.14372,36.586807,1.507202,0.561552
55.187509,36.586807,1.508399,0.562159
55.253907,36.616674,1.508982,0.562765
55.278756,36.616674,1.509661,0.563372
55.475569,36.706275,1.511337,0.563978
55.515279,36.706275,1.512419,0.564585
55.571749,36.825742,1.509046,0.565191
55.711889,36.825742,1.512852,0.565797
55.743677,36.855608,1.512488,0.566404
55.86123,36.855608,1.515678,0.56701
56.025354,36.945209,1.516444,0.567617
56.043936,36.945209,1.516947,0.568223
56.253724,37.064676,1.517718,0.56883
56.257277,37.064676,1.517814,0.569436
56.261011,37.064676,1.517915,0.570042
56.324238,37.064676,1.51962,0.570649
56.517305,37.30361,1.515063,0.571255
56.588666,37.30361,1.516976,0.571862
56.675409,37.333477,1.518085,0.572468
56.712123,37.333477,1.519069,0.573075
56.789423,37.333477,1.521139,0.573681
56.862083,37.333477,1.523086,0.574287
56.95151,37.333477,1.525481,0.574894
57.061517,37.393211,1.525986,0.5755
57.070838,37.393211,1.526235,0.576107
57.142876,37.512678,1.523295,0.576713
57.244035,37.512678,1.525992,0.57732
57.400617,37.572411,1.527733,0.577926
57.609219,37.572411,1.533285,0.578532
57.744648,37.572411,1.53689,0.579139
57.770371,37.572411,1.537574,0.579745
57.793396,37.662012,1.534528,0.580352
57.853476,37.662012,1.536123,0.580958
57.857789,37.662012,1.536237,0.581565
57.892791,37.662012,1.537167,0.582171
57.982373,37.871079,1.531046,0.582777
58.200624,37.871079,1.536809,0.583384
58.225577,38.05028,1.530227,0.58399
58.329713,38.05028,1.532964,0.584597
58.381688,38.13988,1.530726,0.585203
58.392687,38.13988,1.531014,0.58581
58.411169,38.22948,1.527909,0.586416
58.520651,38.22948,1.530773,0.587022
58.706357,38.289214,1.533235,0.587629
59.018475,38.289214,1.541386,0.588235
59.042019,38.378814,1.538401,0.588842
59.12249,38.378814,1.540498,0.589448
59.333354,38.378814,1.545992,0.590055
59.374214,38.378814,1.547057,0.590661
59.473835,38.498281,1.544844,0.591267
59.535553,38.498281,1.546447,0.591874
59.575146,38.737216,1.537931,0.59248
59.647217,38.737216,1.539791,0.593087
59.774405,38.826816,1.539513,0.593693
59.904155,38.826816,1.542855,0.5943
59.907425,38.826816,1.542939,0.594906
60.124699,38.826816,1.548535,0.595512
60.13883,38.826816,1.548899,0.596119
60.287221,38.826816,1.552721,0.596725
60.477107,38.856683,1.556415,0.597332
60.494946,38.856683,1.556874,0.597938
60.654661,38.97615,1.556199,0.598545
60.721366,38.97615,1.557911,0.599151
60.804697,38.97615,1.560049,0.599757
60.914938,38.97615,1.562877,0.600364
61.006954,39.006017,1.56404,0.60097
61.009092,39.006017,1.564094,0.601577
61.025484,39.185217,1.55736,0.602183
61.228088,39.185217,1.56253,0.60279
61.261944,39.215084,1.562204,0.603396
61.329941,39.215084,1.563938,0.604002
61.359088,39.215084,1.564681,0.604609
61.385553,39.215084,1.565356,0.605215
61.447925,39.244951,1.565754,0.605822
61.594468,39.244951,1.569488,0.606428
61.652103,39.454018,1.562632,0.607035
61.691938,39.454018,1.563641,0.607641
62.034368,39.483885,1.571131,0.608247
62.078526,39.483885,1.57225,0.608854
62.140657,39.573486,1.57026,0.60946
62.180845,39.573486,1.571275,0.610067
62.356548,39.573486,1.575715,0.610673
62.502418,39.573486,1.579401,0.61128
62.532336,39.573486,1.580157,0.611886
62.539368,39.573486,1.580335,0.612492
62.624847,39.782553,1.574179,0.613099
62.690226,39.782553,1.575822,0.613705
62.804371,40.051354,1.568096,0.614312
62.984113,40.051354,1.572584,0.614918
62.988986,40.170821,1.568028,0.615525
63.069339,40.170821,1.570029,0.616131
63.117815,40.170821,1.571235,0.616737
63.19555,40.170821,1.57317,0.617344
63.389298,40.200688,1.576821,0.61795
63.401651,40.200688,1.577129,0.618557
63.447685,40.260422,1.575932,0.619163
63.493892,40.260422,1.57708,0.61977
63.691082,40.379889,1.577297,0.620376
63.73276,40.379889,1.578329,0.620982
63.740477,40.379889,1.57852,0.621589
63.857165,40.439622,1.579074,0.622195
63.901552,40.439622,1.580172,0.622802
64.029971,40.618823,1.576362,0.623408
64.064468,40.618823,1.577211,0.624015
64.074875,40.618823,1.577468,0.624621
64.147069,40.618823,1.579245,0.625227
64.243633,40.64869,1.58046,0.625834
64.294875,40.64869,1.581721,0.62644
64.377649,40.887624,1.574502,0.627047
64.378517,40.887624,1.574523,0.627653
64.57164,40.917491,1.578094,0.62826
64.603498,40.917491,1.578872,0.628866
64.62025,40.917491,1.579282,0.629472
64.676028,40.917491,1.580645,0.630079
64.798649,41.007091,1.580182,0.630685
64.94774,41.007091,1.583817,0.631292
65.06097,41.126558,1.58197,0.631898
65.0804,41.126558,1.582442,0.632505
65.284286,41.156425,1.586248,0.633111
65.330564,41.156425,1.587372,0.633717
65.396406,41.156425,1.588972,0.634324
65.543724,41.156425,1.592551,0.63493
65.557785,41.246025,1.589433,0.635537
65.656471,41.246025,1.591825,0.636143
65.768088,41.335626,1.591075,0.63675
65.83003,41.335626,1.592574,0.637356
65.928204,41.365493,1.593797,0.637962
65.938573,41.365493,1.594048,0.638569
66.013433,41.365493,1.595858,0.639175
66.287233,41.365493,1.602477,0.639782
66.29042,41.634294,1.592207,0.640388
66.410352,41.634294,1.595088,0.640995
66.574731,41.634294,1.599036,0.641601
66.672197,41.634294,1.601377,0.642207
66.824615,41.694027,1.602738,0.642814
66.912958,41.694027,1.604857,0.64342
66.960081,41.873228,1.599114,0.644027
66.960499,41.873228,1.599124,0.644633
67.085249,41.962828,1.598683,0.64524
67.105566,41.962828,1.599167,0.645846
67.141524,41.962828,1.600024,0.646452
67.195566,41.962828,1.601312,0.647059
67.369502,42.082295,1.600899,0.647665
67.39149,42.082295,1.601421,0.648272
67.404462,42.171896,1.598327,0.648878
67.523234,42.171896,1.601143,0.649485
67.523946,42.201762,1.600027,0.650091
67.797164,42.201762,1.606501,0.650697
67.823292,42.32123,1.602583,0.651304
67.944196,42.32123,1.60544,0.65191
67.950809,42.32123,1.605596,0.652517
68.165955,42.32123,1.61068,0.653123
68.177601,42.351096,1.609819,0.65373
68.361594,42.351096,1.614163,0.654336
68.48451,42.440697,1.613652,0.654942
68.53709,42.440697,1.614891,0.655549
68.588989,42.530297,1.612709,0.656155
68.78531,42.530297,1.617325,0.656762
68.833994,42.679631,1.612807,0.657368
68.864861,42.679631,1.61353,0.657975
68.989862,42.799098,1.611947,0.658581
69.120367,42.799098,1.614996,0.659187
69.265209,43.008166,1.610513,0.659794
69.327765,43.008166,1.611967,0.6604
69.424702,43.157499,1.608636,0.661007
69.523579,43.157499,1.610927,0.661613
69.607877,43.157499,1.61288,0.66222
69.616771,43.157499,1.613086,0.662826
69.657442,43.157499,1.614029,0.663432
69.732774,43.157499,1.615774,0.664039
69.79337,43.2471,1.613828,0.664645
69.82748,43.2471,1.614616,0.665252
69.857155,43.306833,1.613075,0.665858
69.874046,43.306833,1.613465,0.666465
70.023966,43.306833,1.616927,0.667071
70.095359,43.306833,1.618575,0.667677
70.182891,43.306833,1.620596,0.668284
70.192719,43.306833,1.620823,0.66889
70.23386,43.396434,1.618425,0.669497
70.307962,43.396434,1.620132,0.670103
70.32734,43.545768,1.615021,0.67071
70.451507,43.605501,1.615656,0.671316
70.618814,43.605501,1.619493,0.671922
70.71933,43.605501,1.621798,0.672529
70.750179,43.605501,1.622506,0.673135
70.968321,43.754835,1.621954,0.673742
71.00364,43.754835,1.622761,0.674348
71.076398,43.754835,1.624424,0.674955
71.130727,43.754835,1.625666,0.675561
71.269164,43.784702,1.627718,0.676167
71.286106,43.784702,1.628105,0.676774
71.393875,43.874302,1.627237,0.67738
71.422586,43.874302,1.627891,0.677987
71.619939,43.874302,1.632389,0.678593
71.654116,43.874302,1.633168,0.6792
71.764258,44.08337,1.627921,0.679806
71.916004,44.08337,1.631364,0.680412
71.951767,44.202837,1.627764,0.681019
71.954872,44.202837,1.627834,0.681625
71.965108,44.202837,1.628065,0.682232
72.012919,44.202837,1.629147,0.682838
72.043281,44.232704,1.628733,0.683445
72.193492,44.232704,1.632129,0.684051
72.248114,44.471638,1.624589,0.684657
72.341699,44.471638,1.626693,0.685264
72.422475,44.501505,1.627416,0.68587
72.542729,44.501505,1.630119,0.686477
72.600461,44.501505,1.631416,0.687083
72.775143,44.501505,1.635341,0.68769
72.811546,44.561238,1.633966,0.688296
72.823368,44.561238,1.634231,0.688902
72.861204,44.591105,1.633985,0.689509
72.9046,44.591105,1.634958,0.690115
72.968927,45.039107,1.620124,0.690722
73.08765,45.039107,1.62276,0.691328
73.143741,45.039107,1.624005,0.691935
73.265749,45.039107,1.626714,0.692541
73.341348,45.188441,1.623011,0.693147
73.393621,45.188441,1.624168,0.693754
73.479266,45.188441,1.626063,0.69436
73.598191,45.188441,1.628695,0.694967
73.625495,45.218307,1.628223,0.695573
73.660664,45.218307,1.629001,0.69618
73.752322,45.307908,1.627802,0.696786
73.791684,45.307908,1.628671,0.697392
73.898965,45.307908,1.631039,0.697999
73.9019,45.307908,1.631104,0.698605
73.935055,45.427375,1.627544,0.699212
74.162573,45.427375,1.632552,0.699818
74.171926,45.457242,1.631686,0.700424
74.230871,45.457242,1.632982,0.701031
74.345951,45.546842,1.632297,0.701637
74.453125,45.546842,1.63465,0.702244
74.453312,45.546842,1.634654,0.70285
74.618271,45.546842,1.638275,0.703457
74.632896,45.546842,1.638597,0.704063
74.692593,45.546842,1.639907,0.704669
74.817506,45.696176,1.637282,0.705276
74.944475,45.696176,1.64006,0.705882
74.98985,45.696176,1.641053,0.706489
75.065129,45.696176,1.6427,0.707095
75.144376,45.905243,1.636945,0.707702
75.218191,45.905243,1.638553,0.708308
75.262533,45.905243,1.639519,0.708914
75.311718,45.905243,1.640591,0.709521
75.380431,45.93511,1.64102,0.710127
75.39099,45.93511,1.64125,0.710734
75.418491,46.114311,1.635468,0.71134
75.425731,46.114311,1.635625,0.711947
75.486402,46.174044,1.634823,0.712553
75.674581,46.174044,1.638899,0.713159
75.72355,46.263645,1.636783,0.713766
75.743363,46.263645,1.637211,0.714372
75.82319,46.353245,1.635769,0.714979
75.859451,46.353245,1.636551,0.715585
75.900748,46.383112,1.636388,0.716192
75.920166,46.383112,1.636806,0.716798
75.928491,46.472712,1.63383,0.717404
76.039166,46.472712,1.636211,0.718011
76.066407,46.502579,1.635746,0.718617
76.112921,46.502579,1.636746,0.719224
76.145883,46.741513,1.629085,0.71983
76.155425,46.741513,1.629289,0.720437
76.212446,46.741513,1.630509,0.721043
76.2231,46.741513,1.630737,0.721649
76.249386,46.831114,1.628178,0.722256
76.263777,46.890847,1.626411,0.722862
76.375935,46.890847,1.628803,0.723469
76.396018,46.890847,1.629231,0.724075
76.481725,46.890847,1.631059,0.724682
76.507726,46.980447,1.628501,0.725288
76.569265,46.980447,1.629811,0.725894
76.573249,47.070048,1.626794,0.726501
76.622988,47.070048,1.62785,0.727107
76.639342,47.338849,1.618952,0.727714
76.712921,47.338849,1.620507,0.72832
76.789731,47.338849,1.622129,0.728927
76.803659,47.338849,1.622423,0.729533
76.821592,47.368716,1.621779,0.730139
76.913317,47.368716,1.623715,0.730746
76.951365,47.368716,1.624519,0.731352
76.971048,47.368716,1.624934,0.731959
77.08592,47.428449,1.62531,0.732565
77.207282,47.428449,1.627869,0.733172
77.249319,47.60765,1.622624,0.733778
77.269333,47.60765,1.623044,0.734384
77.297401,47.69725,1.620584,0.734991
77.324348,47.69725,1.621149,0.735597
77.396501,47.786851,1.619619,0.736204
77.423798,47.786851,1.62019,0.73681
77.49791,47.816717,1.620728,0.737417
77.55854,47.816717,1.621996,0.738023
77.614423,47.846584,1.622152,0.738629
77.635993,47.846584,1.622603,0.739236
77.69795,47.906318,1.621873,0.739842
77.797334,47.906318,1.623947,0.740449
77.880581,48.055652,1.620633,0.741055
77.915368,48.055652,1.621357,0.741662
78.002656,48.175119,1.619148,0.742268
78.057419,48.175119,1.620285,0.742874
78.096236,48.264719,1.618081,0.743481
78.247703,48.264719,1.621219,0.744087
78.256454,48.324453,1.619397,0.744694
78.368723,48.324453,1.62172,0.7453
78.44653,48.384186,1.621326,0.745907
78.5281,48.384186,1.623012,0.746513
78.562038,48.414053,1.622711,0.747119
78.562419,48.414053,1.622719,0.747726
78.587607,48.53352,1.619244,0.748332
78.627442,48.53352,1.620065,0.748939
78.64217,48.53352,1.620368,0.749545
78.645567,48.53352,1.620438,0.750152
78.761385,48.53352,1.622824,0.750758
78.777212,48.53352,1.623151,0.751364
78.872654,48.53352,1.625117,0.751971
78.925383,48.53352,1.626204,0.752577
79.088509,48.652987,1.625563,0.753184
79.116719,48.652987,1.626143,0.75379
79.181885,48.862055,1.620519,0.754397
79.234826,48.862055,1.621602,0.755003
79.303976,48.891921,1.622026,0.755609
79.39711,48.891921,1.623931,0.756216
79.454015,48.981522,1.622122,0.756822
79.545281,48.981522,1.623985,0.757429
79.76243,48.981522,1.628419,0.758035
79.805094,48.981522,1.62929,0.758642
79.864411,49.041255,1.628515,0.759248
79.960316,49.041255,1.63047,0.759854
80.151746,49.250323,1.627436,0.760461
80.262865,49.250323,1.629692,0.761067
80.310157,49.250323,1.630652,0.761674
80.363538,49.250323,1.631736,0.76228
80.458379,49.489257,1.625775,0.762887
80.548573,49.489257,1.627597,0.763493
80.548746,49.519124,1.626619,0.764099
80.594913,49.519124,1.627551,0.764706
80.70908,49.698325,1.62398,0.765312
80.818304,49.698325,1.626178,0.765919
80.990644,49.728191,1.628667,0.766525
81.075125,49.728191,1.630365,0.767132
81.090482,49.728191,1.630674,0.767738
81.249768,49.728191,1.633877,0.768344
81.447193,49.758058,1.636864,0.768951
81.447257,49.758058,1.636866,0.769557
81.601817,49.847658,1.637024,0.770164
81.619848,49.847658,1.637386,0.77077
81.777583,50.20606,1.628839,0.771377
81.901323,50.20606,1.631304,0.771983
82.008246,50.235927,1.632462,0.772589
82.081526,50.235927,1.633921,0.773196
82.087597,50.235927,1.634042,0.773802
82.254973,50.29566,1.635429,0.774409
82.299419,50.29566,1.636313,0.775015
82.398261,50.325527,1.637305,0.775622
82.436519,50.325527,1.638066,0.776228
82.538238,50.325527,1.640087,0.776834
82.606219,50.325527,1.641438,0.777441
82.743406,50.474861,1.639299,0.778047
82.862792,50.474861,1.641665,0.778654
82.874092,50.474861,1.641888,0.77926
83.058564,50.474861,1.645543,0.779867
83.07694,50.474861,1.645907,0.780473
83.15468,50.474861,1.647447,0.781079
83.202369,50.564461,1.645471,0.781686
83.394693,50.564461,1.649275,0.782292
83.437738,50.654062,1.647207,0.782899
83.590602,50.654062,1.650225,0.783505
83.805969,50.683928,1.653502,0.784112
83.874301,50.683928,1.65485,0.784718
83.910359,50.773529,1.65264,0.785324
83.939808,50.773529,1.65322,0.785931
84.105697,50.773529,1.656487,0.786537
84.233805,50.773529,1.65901,0.787144
84.345177,50.773529,1.661204,0.78775
84.409767,50.773529,1.662476,0.788357
84.482813,50.952729,1.658063,0.788963
84.55084,50.952729,1.659398,0.789569
84.59969,51.04233,1.657442,0.790176
84.688527,51.04233,1.659182,0.790782
84.790944,51.191664,1.656343,0.791389
84.887728,51.191664,1.658233,0.791995
84.913881,51.281264,1.655846,0.792602
85.127125,51.281264,1.660004,0.793208
85.128655,51.281264,1.660034,0.793814
85.189552,51.281264,1.661222,0.794421
85.272751,51.400731,1.658979,0.795027
85.550863,51.400731,1.66439,0.795634
85.751068,51.669532,1.659606,0.79624
85.819536,51.669532,1.660931,0.796847
86.004188,51.669532,1.664505,0.797453
86.10063,51.669532,1.666371,0.798059
86.166006,51.729266,1.665711,0.798666
86.304828,51.729266,1.668395,0.799272
86.463471,51.759133,1.670497,0.799879
86.602643,51.759133,1.673186,0.800485
86.723244,51.8786,1.671657,0.801092
86.984193,51.8786,1.676687,0.801698
86.988432,51.998067,1.672917,0.802304
87.33898,51.998067,1.679658,0.802911
87.428202,52.087667,1.678482,0.803517
87.502022,52.087667,1.679899,0.804124
87.688395,52.117534,1.682512,0.80473
87.711554,52.117534,1.682957,0.805337
87.767884,52.117534,1.684038,0.805943
87.823067,52.117534,1.685096,0.806549
87.964046,52.147401,1.686835,0.807156
88.02745,52.147401,1.688051,0.807762
88.118245,52.356468,1.683044,0.808369
88.273526,52.356468,1.68601,0.808975
88.330276,52.386335,1.686132,0.809582
88.517488,52.386335,1.689706,0.810188
88.892124,52.625269,1.689153,0.810794
89.113811,52.625269,1.693365,0.811401
89.117802,52.71487,1.690563,0.812007
89.390284,52.71487,1.695732,0.812614
89.546291,52.71487,1.698691,0.81322
89.570204,52.71487,1.699145,0.813827
89.719274,52.80447,1.699085,0.814433
89.758088,52.80447,1.69982,0.815039
89.96421,52.80447,1.703723,0.815646
90.168817,52.80447,1.707598,0.816252
90.251829,52.834337,1.708204,0.816859
90.538529,52.834337,1.71363,0.817465
90.627946,52.834337,1.715323,0.818072
90.867582,52.834337,1.719858,0.818678
91.068117,52.953804,1.719765,0.819284
91.129139,52.953804,1.720918,0.819891
91.484543,53.073271,1.72374,0.820497
91.550728,53.073271,1.724987,0.821104
91.678038,53.162871,1.724475,0.82171
91.707073,53.162871,1.725021,0.822317
91.983128,53.162871,1.730214,0.822923
92.102637,53.162871,1.732462,0.823529
92.149655,53.192738,1.732373,0.824136
92.171161,53.192738,1.732777,0.824742
92.238556,53.192738,1.734044,0.825349
92.579253,53.192738,1.740449,0.825955
92.639221,53.431672,1.733789,0.826562
92.824492,53.431672,1.737256,0.827168
92.834573,53.64074,1.730673,0.827774
93.091024,53.64074,1.735454,0.828381
93.115825,53.760207,1.732059,0.828987
93.671109,53.760207,1.742387,0.829594
93.77695,53.760207,1.744356,0.8302
93.873787,53.790074,1.745188,0.830807
93.87913,53.790074,1.745287,0.831413
94.019825,53.81994,1.746933,0.832019
94.578876,53.81994,1.75732,0.832626
94.885,53.81994,1.763008,0.833232
94.960447,53.81994,1.76441,0.833839
95.329094,53.909541,1.768316,0.834445
95.668695,53.909541,1.774615,0.835052
95.751081,53.999141,1.773196,0.835658
95.882405,53.999141,1.775628,0.836264
95.89269,54.058875,1.773857,0.836871
95.901264,54.058875,1.774015,0.837477
95.955229,54.058875,1.775013,0.838084
96.208977,54.058875,1.779707,0.83869
96.745503,54.148475,1.786671,0.839297
96.846751,54.148475,1.788541,0.839903
97.61411,54.297809,1.797754,0.840509
97.631738,54.297809,1.798079,0.841116
97.663645,54.506876,1.791767,0.841722
98.173414,54.506876,1.80112,0.842329
98.228626,54.506876,1.802133,0.842935
98.7422,54.506876,1.811555,0.843542
99.669955,54.506876,1.828576,0.844148
99.760553,54.506876,1.830238,0.844754
100.075093,54.596477,1.832995,0.845361
100.274916,54.596477,1.836655,0.845967
100.35487,54.715944,1.834107,0.846574
100.59192,54.715944,1.838439,0.84718
100.880155,55.074345,1.831709,0.847787
100.910897,55.074345,1.832267,0.848393
101.014721,55.104212,1.833158,0.848999
101.198344,55.104212,1.83649,0.849606
101.281584,55.104212,1.838001,0.850212
101.391786,55.104212,1.840001,0.850819
101.925066,55.253546,1.844679,0.851425
102.01998,55.253546,1.846397,0.852032
102.232042,55.253546,1.850235,0.852638
102.782924,55.253546,1.860205,0.853244
103.505175,55.253546,1.873277,0.853851
103.717593,55.253546,1.877121,0.854457
104.029451,55.343146,1.879717,0.855064
104.67505,55.343146,1.891382,0.85567
104.783691,55.343146,1.893345,0.856277
105.243569,55.343146,1.901655,0.856883
105.350639,55.432747,1.900513,0.857489
106.426014,55.432747,1.919912,0.858096
106.458784,55.49248,1.918436,0.858702
107.011625,55.49248,1.928399,0.859309
107.033137,55.582081,1.925677,0.859915
107.104761,55.582081,1.926966,0.860522
108.465483,55.671681,1.948306,0.861128
108.639687,55.671681,1.951435,0.861734
108.80199,55.701548,1.953303,0.862341
109.007692,55.701548,1.956996,0.862947
109.071278,55.701548,1.958137,0.863554
109.15984,55.701548,1.959727,0.86416
109.316339,55.910615,1.955198,0.864767
109.474947,55.910615,1.958035,0.865373
109.602069,55.940482,1.959262,0.865979
109.610022,55.940482,1.959404,0.866586
110.943026,55.970349,1.982175,0.867192
111.257346,55.970349,1.987791,0.867799
111.833459,56.059949,1.99489,0.868405
112.317491,56.059949,2.003525,0.869012
113.509896,56.209283,2.019415,0.869618
113.556441,56.209283,2.020244,0.870224
114.307397,56.298883,2.030367,0.870831
114.325831,56.298883,2.030694,0.871437
114.407102,56.298883,2.032138,0.872044
115.056292,56.298883,2.043669,0.87265
115.942859,56.298883,2.059417,0.873257
116.435279,56.298883,2.068163,0.873863
117.573786,56.298883,2.088386,0.874469
117.703308,56.298883,2.090686,0.875076
117.877299,56.41835,2.089343,0.875682
118.471697,56.41835,2.099879,0.876289
118.484836,56.687151,2.090153,0.876895
118.845608,56.687151,2.096518,0.877502
119.156195,56.687151,2.101997,0.878108
119.992525,56.687151,2.11675,0.878714
121.45618,56.776752,2.139189,0.879321
122.256781,56.776752,2.153289,0.879927
122.699314,56.926086,2.155415,0.880534
122.715122,56.926086,2.155692,0.88114
123.015352,56.985819,2.158701,0.881747
123.930107,56.985819,2.174753,0.882353
125.377349,57.135153,2.194399,0.882959
125.668367,57.135153,2.199493,0.883566
126.560017,57.374087,2.205874,0.884172
126.647814,57.374087,2.207404,0.884779
127.879967,57.374087,2.22888,0.885385
128.890097,57.374087,2.246486,0.885992
129.081705,57.403954,2.248655,0.886598
129.266342,57.463688,2.249531,0.887204
130.364233,57.463688,2.268637,0.887811
131.130321,57.463688,2.281968,0.888417
131.496147,57.463688,2.288335,0.889024
131.658643,57.583155,2.286409,0.88963
131.670879,57.583155,2.286621,0.890237
134.537795,57.642888,2.333988,0.890843
134.738339,57.642888,2.337467,0.891449
135.980814,57.642888,2.359022,0.892056
136.548884,57.642888,2.368876,0.892662
137.348892,57.732489,2.379057,0.893269
137.392263,57.732489,2.379808,0.893875
139.802242,57.851956,2.416552,0.894482
139.806939,57.851956,2.416633,0.895088
140.332019,57.851956,2.425709,0.895694
141.561626,57.851956,2.446964,0.896301
141.750289,57.941556,2.446436,0.896907
144.517202,57.941556,2.494189,0.897514
144.865892,57.941556,2.500207,0.89812
145.36791,57.941556,2.508871,0.898727
150.795564,58.09089,2.595856,0.899333
154.645557,58.09089,2.662131,0.899939
155.194557,58.09089,2.671582,0.900546
155.536049,58.09089,2.67746,0.901152
160.338193,58.210357,2.754462,0.901759
177.847748,58.210357,3.05526,0.902365
189.015563,58.299958,3.242122,0.902971
203.783186,58.299958,3.495426,0.903578
227.882172,58.359691,3.904787,0.904184
252.6935,58.359691,4.329932,0.904791
257.492075,58.538892,4.39865,0.905397
316.592224,58.538892,5.408237,0.906004
321.494932,58.568759,5.489188,0.90661
369.685111,58.568759,6.311985,0.907216
402.156438,58.568759,6.866399,0.907823
417.40744,58.568759,7.126793,0.908429
482.473873,58.598625,8.233536,0.909036
522.97385,58.598625,8.924678,0.909642
583.674959,58.83756,9.920108,0.910249
624.619092,58.83756,10.615992,0.910855
661.934433,58.83756,11.250202,0.911461
722.36358,58.83756,12.277253,0.912068
822.20794,58.897293,13.960029,0.912674
901.39236,58.897293,15.304479,0.913281
950.209959,58.897293,16.133338,0.913887
1026.817105,58.897293,17.434029,0.914494
1062.673366,58.92716,18.033677,0.9151
1261.206837,58.92716,21.40281,0.915706
1367.316503,59.285561,23.063229,0.916313
1421.115896,59.285561,23.970691,0.916919
1525.574237,59.285561,25.732644,0.917526
1562.809192,59.285561,26.360705,0.918132
1896.51844,59.405029,31.925217,0.918739
2044.747698,59.405029,34.420448,0.919345
2083.811395,59.405029,35.07803,0.919951
2097.269643,59.405029,35.304581,0.920558
2348.587273,59.524496,39.455811,0.921164
2763.80704,59.524496,46.431423,0.921771
2797.236924,59.554363,46.969471,0.922377
3028.922959,59.554363,50.8598,0.922984
3068.480026,59.643963,51.446616,0.92359
3522.877243,59.643963,59.06511,0.924196
3955.377006,59.733563,66.216994,0.924803
4056.270388,59.733563,67.906051,0.925409
4487.276475,59.733563,75.121527,0.926016
4487.318744,59.733563,75.122235,0.926622
5146.403449,59.882897,85.941123,0.927229
6695.443666,59.882897,111.808947,0.927835
6772.34441,59.882897,113.093132,0.928441
6834.115815,59.882897,114.124669,0.929048
8837.852956,60.002364,147.291745,0.929654
11055.629058,60.002364,184.253224,0.930261
13807.102834,60.241298,229.196634,0.930867
25629.216385,60.241298,425.442629,0.931474
32869.072565,60.271165,545.353195,0.93208
32869.073195,60.271165,545.353206,0.932686
32869.259358,60.330899,544.816338,0.933293
32869.261876,60.330899,544.81638,0.933899
32869.571154,60.330899,544.821506,0.934506
32869.57682,60.330899,544.8216,0.935112
32870.008911,60.480233,543.483506,0.935719
32870.018991,60.480233,543.483672,0.936325
32870.574563,60.5101,543.224599,0.936931
32870.590353,60.5101,543.22486,0.937538
32871.271842,60.5997,542.432915,0.938144
32871.294708,60.5997,542.433292,0.938751
32872.10767,60.749034,541.113259,0.939357
32872.139135,60.749034,541.113777,0.939964
32873.094342,60.808767,540.59794,0.94057
32873.136215,60.808767,540.598628,0.941176
32874.252477,60.958101,539.292593,0.941783
32874.306983,60.958101,539.293487,0.942389
32875.613706,60.958101,539.314923,0.942996
32875.683391,60.958101,539.316067,0.943602
32877.218696,60.987968,539.077129,0.944209
32877.305329,60.987968,539.078549,0.944815
32879.09718,61.077568,538.317062,0.945421
32879.197759,61.077568,538.318709,0.946028
32881.199842,61.077568,538.351488,0.946634
32881.29793,61.077568,538.353094,0.947241
32883.250745,61.167169,537.596417,0.947847
32883.312523,61.226902,537.072942,0.948454
32884.619087,61.226902,537.094281,0.94906
32884.62872,61.226902,537.094439,0.949666
32904.90078,61.226902,537.425536,0.950273
33998.591224,61.226902,555.288443,0.950879
36590.453378,61.226902,597.620523,0.951486
38131.020544,61.316503,621.872072,0.952092
39531.220098,61.316503,644.707679,0.952699
41676.489026,61.406103,678.702719,0.953305
43941.660932,61.406103,715.591103,0.953911
46319.341152,61.43597,753.944983,0.954518
48811.133095,61.43597,794.504153,0.955124
48883.780088,61.555437,794.142363,0.955731
50243.355664,61.555437,816.229373,0.956337
50243.389972,61.704771,814.254544,0.956944
50248.846517,61.704771,814.342973,0.95755
50248.977947,61.794371,813.164323,0.958156
50257.938322,61.794371,813.309326,0.958763
50258.234243,61.943705,811.353377,0.959369
50271.303717,61.943705,811.564366,0.959976
50271.890935,61.943705,811.573846,0.960582
50291.498899,61.943705,811.890391,0.961189
50292.660621,62.122906,809.5671,0.961795
50322.049121,62.122906,810.04017,0.962401
50324.232937,62.122906,810.075323,0.963008
50366.46721,62.122906,810.755174,0.963614
50370.316406,62.152773,810.427506,0.964221
50428.909759,62.152773,811.370237,0.964827
50435.392061,62.242373,810.306384,0.965434
50514.819294,62.242373,811.58248,0.96604
50525.330802,62.36184,810.196281,0.966646
50631.796746,62.36184,811.90351,0.967253
50648.562247,62.391707,811.783567,0.967859
50790.511288,62.391707,814.058693,0.968466
50816.736923,62.630641,811.371816,0.969072
51007.961259,62.630641,814.425023,0.969679
51049.65595,62.660508,814.702238,0.970285
51177.478512,62.660508,816.74216,0.970891
51177.479822,62.869575,814.026174,0.971498
51178.845345,62.869575,814.047894,0.972104
51178.850373,62.869575,814.047974,0.972711
51181.109203,62.869575,814.083903,0.973317
51181.120561,62.899442,813.697529,0.973924
51184.44274,62.899442,813.750346,0.97453
51184.465386,63.10851,811.054892,0.975136
51189.491508,63.10851,811.134535,0.975743
51189.536539,63.227977,809.602636,0.976349
51197.141182,63.227977,809.722909,0.976956
51197.226778,63.227977,809.724263,0.977562
51208.282572,63.227977,809.899119,0.978169
51208.435267,63.317577,808.755447,0.978775
51223.975421,63.317577,809.000879,0.979381
51224.238593,63.317577,809.005035,0.979988
51245.627975,63.317577,809.342846,0.980594
51246.063996,63.377311,808.586915,0.981201
51275.19494,63.377311,809.046558,0.981807
51275.920879,63.466911,807.915812,0.982414
51309.765782,63.466911,808.449081,0.98302
51315.519426,63.466911,808.539737,0.983626
51316.688684,63.466911,808.55816,0.984233
51370.959859,63.466911,809.41327,0.984839
51372.976172,63.466911,809.445039,0.985446
51375.802038,63.466911,809.489564,0.986052
51448.827412,63.466911,810.64017,0.986659
51452.010326,63.586378,809.167182,0.987265
51562.77994,63.586378,810.909216,0.987871
51569.393423,63.675978,809.872023,0.988478
51701.074559,63.675978,811.940011,0.989084
51745.191971,63.675978,812.632853,0.989691
51752.919567,63.675978,812.754211,0.990297
51758.880608,63.825312,810.945983,0.990904
51867.710735,63.825312,812.651108,0.99151
52256.377932,63.855179,818.357707,0.992116
52423.030283,63.855179,820.967556,0.992723
52632.377442,63.944779,823.091078,0.993329
53355.51949,63.944779,834.399931,0.993936
54850.001425,64.094113,855.772841,0.994542
55526.738772,64.094113,866.331335,0.995149
55738.11055,64.094113,869.62917,0.995755
58365.607013,64.094113,910.623519,0.996361
62325.679424,64.273314,969.697617,0.996968
66812.547507,64.273314,1039.506808,0.997574
71934.852096,64.303181,1118.682641,0.998181
77835.904937,64.303181,1210.451862,0.998787
86275.310065,64.542115,1336.728894,0.999394
135312.547046,64.542115,2096.500045,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e4_p3_s1.csv <==
Num,An,Eff,n/N
0.059512,0.059734,0.996298,0
0.148727,0.149334,0.995935,0.000606
0.149007,0.149334,0.997808,0.001213
0.238169,0.238934,0.996795,0.001819
0.297865,0.298668,0.997311,0.002426
0.298268,0.298668,0.998662,0.003032
0.387674,0.388268,0.998469,0.003639
0.387736,0.388268,0.99863,0.004245
0.505785,0.507735,0.996158,0.004851
0.506444,0.507735,0.997457,0.005458
0.537368,0.537602,0.999565,0.006064
0.595458,0.597336,0.996857,0.006671
0.595522,0.597336,0.996964,0.007277
0.745352,0.74667,0.998235,0.007884
0.745687,0.74667,0.998685,0.00849
0.773928,0.776536,0.996641,0.009096
0.775076,0.776536,0.998119,0.009703
0.863768,0.866137,0.997265,0.010309
0.864106,0.866137,0.997656,0.010916
0.95259,0.955737,0.996707,0.011522
1.013755,1.015471,0.99831,0.012129
1.014367,1.015471,0.998914,0.012735
1.103866,1.105071,0.99891,0.013341
1.105451,1.105071,1.000344,0.013948
1.194359,1.194671,0.999738,0.014554
1.194775,1.194671,1.000087,0.015161
1.220437,1.224538,0.996651,0.015767
1.222254,1.224538,0.998135,0.016374
1.344687,1.344005,1.000508,0.01698
1.345391,1.344005,1.001031,0.017586
1.489203,1.493339,0.99723,0.018193
1.491818,1.493339,0.998981,0.018799
1.493839,1.493339,1.000335,0.019406
1.551538,1.553073,0.999012,0.020012
1.552396,1.553073,0.999564,0.020619
1.582061,1.582939,0.999445,0.021225
1.582611,1.582939,0.999793,0.021831
1.732125,1.732273,0.999914,0.022438
1.73303,1.732273,1.000437,0.023044
1.820834,1.821874,0.999429,0.023651
1.821502,1.821874,0.999796,0.024257
1.938297,1.941341,0.998432,0.024864
1.939614,1.941341,0.99911,0.02547
1.944344,1.941341,1.001547,0.026076
1.947078,1.941341,1.002955,0.026683
2.035299,2.030941,1.002146,0.027289
2.036081,2.030941,1.002531,0.027896
2.152442,2.150408,1.000946,0.028502
2.183302,2.180275,1.001388,0.029109
2.184411,2.180275,1.001897,0.029715
2.20634,2.210142,0.99828,0.030321
2.208101,2.210142,0.999077,0.030928
2.391376,2.389343,1.000851,0.031534
2.392905,2.389343,1.001491,0.032141
2.463385,2.449076,1.005843,0.032747
2.466859,2.449076,1.007261,0.033354
2.538768,2.538676,1.000036,0.03396
2.540539,2.538676,1.000734,0.034566
2.558849,2.538676,1.007946,0.035173
2.560052,2.538676,1.00842,0.035779
2.659269,2.658144,1.000423,0.036386
2.660406,2.658144,1.000851,0.036992
2.702588,2.68801,1.005423,0.037599
2.703819,2.68801,1.005881,0.038205
2.913392,2.897078,1.005631,0.038811
2.914782,2.897078,1.006111,0.039418
2.92447,2.926945,0.999154,0.040024
2.989225,2.986678,1.000853,0.040631
2.99291,2.986678,1.002086,0.041237
3.039106,3.016545,1.007479,0.041844
3.04262,3.016545,1.008644,0.04245
3.148976,3.106145,1.013789,0.043056
3.150482,3.106145,1.014274,0.043663
3.18166,3.165879,1.004985,0.044269
3.183187,3.165879,1.005467,0.044876
3.278235,3.255479,1.00699,0.045482
3.279593,3.255479,1.007407,0.046089
3.378183,3.374946,1.000959,0.046695
3.378216,3.374946,1.000969,0.047301
3.495786,3.464547,1.009017,0.047908
3.497599,3.464547,1.00954,0.048514
3.509549,3.494413,1.004331,0.049121
3.514264,3.494413,1.005681,0.049727
3.676423,3.643747,1.008968,0.050334
3.681379,3.643747,1.010328,0.05094
3.760365,3.733348,1.007237,0.051546
3.763055,3.733348,1.007957,0.052153
3.79665,3.733348,1.016956,0.052759
3.79927,3.733348,1.017658,0.053366
3.829039,3.822948,1.001593,0.053972
3.895748,3.882682,1.003365,0.054579
3.903226,3.882682,1.005291,0.055185
3.917781,3.882682,1.00904,0.055791
3.918416,3.882682,1.009203,0.056398
4.083598,4.061882,1.005346,0.057004
4.088664,4.061882,1.006593,0.057611
4.143047,4.091749,1.012537,0.058217
4.143571,4.091749,1.012665,0.058824
4.344349,4.330683,1.003156,0.05943
4.357774,4.330683,1.006256,0.060036
4.391664,4.330683,1.014081,0.060643
4.394835,4.330683,1.014813,0.061249
4.402012,4.36055,1.009508,0.061856
4.404778,4.36055,1.010143,0.062462
4.475267,4.420284,1.012439,0.063069
4.482071,4.420284,1.013978,0.063675
4.607487,4.45015,1.035355,0.064281
4.61087,4.45015,1.036116,0.064888
4.724783,4.569618,1.033956,0.065494
4.732405,4.569618,1.035624,0.066101
4.783826,4.689085,1.020205,0.066707
4.785238,4.689085,1.020506,0.067314
4.866237,4.778685,1.018321,0.06792
4.9113,4.778685,1.027751,0.068526
4.930319,4.838419,1.018994,0.069133
4.932392,4.898152,1.00699,0.069739
4.945768,4.898152,1.009721,0.070346
5.119127,5.047486,1.014193,0.070952
5.131945,5.047486,1.016733,0.071559
5.142821,5.077353,1.012894,0.072165
5.14632,5.077353,1.013583,0.072771
5.235919,5.077353,1.03123,0.073378
5.236117,5.077353,1.031269,0.073984
5.39073,5.166953,1.043309,0.074591
5.394039,5.166953,1.04395,0.075197
5.433502,5.316287,1.022048,0.075804
5.450708,5.316287,1.025285,0.07641
5.479445,5.376021,1.019238,0.077016
5.487436,5.376021,1.020724,0.077623
5.540465,5.405887,1.024895,0.078229
5.555942,5.405887,1.027758,0.078836
5.581056,5.525355,1.010081,0.079442
5.587622,5.525355,1.011269,0.080049
5.71273,5.525355,1.033912,0.080655
5.724736,5.525355,1.036085,0.081261
5.904855,5.764289,1.024386,0.081868
5.911045,5.764289,1.025459,0.082474
5.972181,5.794156,1.030725,0.083081
5.977606,5.794156,1.031661,0.083687
6.013071,5.883756,1.021978,0.084294
6.070341,5.883756,1.031712,0.0849
6.082133,5.973356,1.01821,0.085506
6.12153,5.973356,1.024806,0.086113
6.162733,5.973356,1.031704,0.086719
6.227453,6.03309,1.032216,0.087326
6.228203,6.03309,1.032341,0.087932
6.260923,6.12269,1.022577,0.088539
6.27208,6.12269,1.024399,0.089145
6.456443,6.12269,1.054511,0.089751
6.486871,6.12269,1.05948,0.090358
6.525158,6.212291,1.050363,0.090964
6.529862,6.212291,1.05112,0.091571
6.577303,6.331758,1.03878,0.092177
6.580815,6.331758,1.039335,0.092784
6.640617,6.510958,1.019914,0.09339
6.66379,6.510958,1.023473,0.093996
6.786338,6.600559,1.028146,0.094603
6.797202,6.600559,1.029792,0.095209
6.847543,6.600559,1.037419,0.095816
6.884133,6.600559,1.042962,0.096422
6.88774,6.720026,1.024957,0.097029
6.912335,6.720026,1.028617,0.097635
6.986405,6.749893,1.035039,0.098241
6.988161,6.749893,1.0353,0.098848
7.157755,6.839493,1.046533,0.099454
7.165055,6.839493,1.0476,0.100061
7.182641,6.929093,1.036592,0.100667
7.191219,6.929093,1.03783,0.101273
7.195782,6.95896,1.034031,0.10188
7.235257,6.95896,1.039704,0.102486
7.369695,6.988827,1.054497,0.103093
7.416716,6.988827,1.061225,0.103699
7.423666,7.197894,1.031366,0.104306
7.510203,7.197894,1.043389,0.104912
7.519127,7.227761,1.040312,0.105518
7.560919,7.287495,1.03752,0.106125
7.583734,7.287495,1.04065,0.106731
7.598644,7.317361,1.03844,0.107338
7.621889,7.317361,1.041617,0.107944
7.632366,7.466695,1.022188,0.108551
7.666088,7.466695,1.026704,0.109157
7.829089,7.466695,1.048535,0.109763
7.830891,7.466695,1.048776,0.11037
7.887565,7.675763,1.027594,0.110976
7.922044,7.675763,1.032086,0.111583
8.04798,7.765363,1.036394,0.112189
8.072728,7.765363,1.039581,0.112796
8.080242,7.765363,1.040549,0.113402
8.127015,7.765363,1.046572,0.114008
8.128812,7.79523,1.042793,0.114615
8.186295,7.79523,1.050167,0.115221
8.188134,7.914697,1.034548,0.115828
8.271719,7.914697,1.045109,0.116434
8.405432,7.914697,1.062003,0.117041
8.424213,7.914697,1.064376,0.117647
8.475339,8.034164,1.054912,0.118253
8.511715,8.034164,1.05944,0.11886
8.51879,8.123765,1.048626,0.119466
8.565965,8.123765,1.054433,0.120073
8.629092,8.183498,1.05445,0.120679
8.669256,8.183498,1.059358,0.121286
8.669938,8.273099,1.047967,0.121892
8.701046,8.273099,1.051728,0.122498
8.805743,8.392566,1.049231,0.123105
8.860433,8.392566,1.055748,0.123711
8.86532,8.601633,1.030655,0.124318
8.884124,8.6315,1.029268,0.124924
8.923487,8.6315,1.033828,0.125531
8.930006,8.661367,1.031016,0.126137
9.008499,8.661367,1.040078,0.126743
9.059969,8.661367,1.046021,0.12735
9.109799,8.661367,1.051774,0.127956
9.195164,8.7211,1.054358,0.128563
9.201057,8.7211,1.055034,0.129169
9.316234,8.750967,1.064595,0.129776
9.323846,8.750967,1.065465,0.130382
9.401878,8.840567,1.063493,0.130988
9.413333,8.840567,1.064788,0.131595
9.483813,8.900301,1.065561,0.132201
9.514252,8.900301,1.068981,0.132808
9.550305,9.109368,1.048405,0.133414
9.572648,9.109368,1.050858,0.134021
9.588801,9.109368,1.052631,0.134627
9.634058,9.109368,1.057599,0.135233
9.668226,9.139235,1.057881,0.13584
9.720209,9.139235,1.063569,0.136446
9.884726,9.348303,1.057382,0.137053
9.907805,9.348303,1.059851,0.137659
9.919278,9.378169,1.057699,0.138266
9.993152,9.378169,1.065576,0.138872
9.994826,9.46777,1.055668,0.139478
9.996806,9.46777,1.055878,0.140085
10.051498,9.55737,1.051701,0.140691
10.139895,9.55737,1.06095,0.141298
10.16562,9.706704,1.047278,0.141904
10.231952,9.706704,1.054112,0.142511
10.233465,9.706704,1.054268,0.143117
10.331947,9.706704,1.064414,0.143723
10.345977,9.706704,1.065859,0.14433
10.350106,9.706704,1.066284,0.144936
10.353614,9.796304,1.05689,0.145543
10.479803,9.796304,1.069771,0.146149
10.557754,9.945638,1.061546,0.146756
10.578549,9.945638,1.063637,0.147362
10.632216,10.065105,1.056344,0.147968
10.711892,10.065105,1.06426,0.148575
10.744603,10.094972,1.064352,0.149181
10.759532,10.094972,1.065831,0.149788
10.802303,10.094972,1.070068,0.150394
10.804362,10.154706,1.063976,0.151001
10.816443,10.154706,1.065166,0.151607
11.017202,10.154706,1.084936,0.152213
11.085256,10.154706,1.091637,0.15282
11.101827,10.333906,1.074311,0.153426
11.13785,10.333906,1.077797,0.154033
11.139188,10.423507,1.06866,0.154639
11.176793,10.423507,1.072268,0.155246
11.256588,10.542974,1.067686,0.155852
11.264854,10.542974,1.06847,0.156458
11.295514,10.632574,1.06235,0.157065
11.325763,10.632574,1.065195,0.157671
11.38102,10.752041,1.058498,0.158278
11.388353,10.752041,1.059181,0.158884
11.443498,10.811775,1.058429,0.159491
11.525582,10.811775,1.066021,0.160097
11.541609,10.901375,1.05873,0.160703
11.570011,10.901375,1.061335,0.16131
11.660107,10.901375,1.0696,0.161916
11.730443,10.901375,1.076052,0.162523
11.737896,11.020842,1.065063,0.163129
11.807541,11.020842,1.071383,0.163736
11.931607,11.050709,1.079714,0.164342
11.972073,11.050709,1.083376,0.164948
12.004962,11.050709,1.086352,0.165555
12.011006,11.050709,1.086899,0.166161
12.023575,11.14031,1.079286,0.166768
12.027621,11.14031,1.079649,0.167374
12.126127,11.259777,1.076942,0.167981
12.225588,11.259777,1.085775,0.168587
12.233624,11.259777,1.086489,0.169193
12.328033,11.259777,1.094874,0.1698
12.388507,11.528578,1.074591,0.170406
12.394319,11.528578,1.075095,0.171013
12.434946,11.588311,1.073059,0.171619
12.508185,11.588311,1.079379,0.172226
12.515861,11.618178,1.077265,0.172832
12.621002,11.618178,1.086315,0.173438
12.679329,11.707778,1.082983,0.174045
12.708331,11.767512,1.079951,0.174651
12.747523,11.767512,1.083281,0.175258
12.817378,11.857112,1.080986,0.175864
12.838812,11.857112,1.082794,0.176471
12.866599,11.946713,1.076999,0.177077
12.873693,11.946713,1.077593,0.177683
12.929437,11.976579,1.07956,0.17829
12.965192,11.976579,1.082545,0.178896
12.97673,12.06618,1.075463,0.179503
13.036976,12.06618,1.080456,0.180109
13.155208,12.096047,1.087563,0.180716
13.16158,12.096047,1.088089,0.181322
13.271765,12.215514,1.086468,0.181928
13.297258,12.215514,1.088555,0.182535
13.332317,12.24538,1.088763,0.183141
13.359031,12.24538,1.090945,0.183748
13.423834,12.24538,1.096237,0.184354
13.483097,12.24538,1.101076,0.184961
13.516823,12.424581,1.08791,0.185567
13.553985,12.424581,1.090901,0.186173
13.688425,12.573915,1.088637,0.18678
13.70629,12.573915,1.090057,0.187386
13.757592,12.663515,1.086396,0.187993
13.759117,12.663515,1.086516,0.188599
13.789957,12.693382,1.086389,0.189206
13.828606,12.693382,1.089434,0.189812
13.847721,12.693382,1.09094,0.190418
13.912879,12.693382,1.096073,0.191025
13.933297,12.693382,1.097682,0.191631
13.99518,12.693382,1.102557,0.192238
14.074471,12.932316,1.088318,0.192844
14.17589,12.932316,1.09616,0.193451
14.215683,13.021917,1.091674,0.194057
14.224453,13.021917,1.092347,0.194663
14.271199,13.201117,1.08106,0.19527
14.37912,13.201117,1.089235,0.195876
14.411664,13.201117,1.0917,0.196483
14.453906,13.201117,1.0949,0.197089
14.474235,13.290718,1.089048,0.197696
14.531106,13.290718,1.093327,0.198302
14.591546,13.290718,1.097875,0.198908
14.670065,13.290718,1.103783,0.199515
14.713076,13.410185,1.097157,0.200121
14.756443,13.410185,1.100391,0.200728
14.767717,13.440052,1.098784,0.201334
14.773541,13.440052,1.099218,0.201941
14.811162,13.440052,1.102017,0.202547
14.887606,13.499785,1.102803,0.203153
14.938737,13.499785,1.106591,0.20376
15.029911,13.649119,1.101163,0.204366
15.088355,13.649119,1.105445,0.204973
15.089096,13.678986,1.103086,0.205579
15.111576,13.678986,1.104729,0.206186
15.14134,13.768586,1.099702,0.206792
15.196535,13.768586,1.103711,0.207398
15.199161,13.858187,1.096764,0.208005
15.231952,13.858187,1.09913,0.208611
15.279808,13.91792,1.097851,0.209218
15.43576,13.91792,1.109057,0.209824
15.439985,13.977654,1.104619,0.210431
15.497342,13.977654,1.108723,0.211037
15.566482,14.246455,1.092657,0.211643
15.578299,14.246455,1.093486,0.21225
15.635608,14.365922,1.088382,0.212856
15.667339,14.365922,1.090591,0.213463
15.684504,14.365922,1.091785,0.214069
15.811218,14.365922,1.100606,0.214676
15.854976,14.395789,1.101362,0.215282
15.952469,14.395789,1.108134,0.215888
16.018924,14.485389,1.105868,0.216495
16.049068,14.485389,1.107949,0.217101
16.104973,14.485389,1.111808,0.217708
16.184839,14.485389,1.117322,0.218314
16.209534,14.574989,1.112147,0.218921
16.298099,14.574989,1.118224,0.219527
16.338183,14.634723,1.116399,0.220133
16.371985,14.634723,1.118708,0.22074
16.413507,14.724323,1.114721,0.221346
16.448056,14.724323,1.117067,0.221953
16.45208,14.724323,1.11734,0.222559
16.50975,14.724323,1.121257,0.223166
16.512798,14.933391,1.105763,0.223772
16.569461,14.933391,1.109558,0.224378
16.619173,14.933391,1.112887,0.224985
16.73354,14.933391,1.120545,0.225591
16.766765,15.082725,1.111654,0.226198
16.794303,15.082725,1.113479,0.226804
16.824256,15.082725,1.115465,0.227411
16.926056,15.082725,1.122215,0.228017
16.978088,15.202192,1.116818,0.228623
17.025928,15.202192,1.119965,0.22923
17.057425,15.291792,1.115463,0.229836
17.07276,15.351526,1.112121,0.230443
17.080586,15.351526,1.112631,0.231049
17.12874,15.530726,1.102894,0.231656
17.15754,15.530726,1.104748,0.232262
17.164533,15.530726,1.105198,0.232868
17.26775,15.530726,1.111844,0.233475
17.339272,15.560593,1.114307,0.234081
17.467637,15.560593,1.122556,0.234688
17.499164,15.59046,1.122428,0.235294
17.629071,15.59046,1.13076,0.235901
17.6813,15.829394,1.116992,0.236507
17.752045,15.829394,1.121461,0.237113
17.79583,15.829394,1.124227,0.23772
17.807759,15.829394,1.12498,0.238326
17.810588,15.918995,1.118826,0.238933
17.848773,15.918995,1.121225,0.239539
17.903774,15.918995,1.12468,0.240146
18.106828,15.918995,1.137435,0.240752
18.109723,16.068329,1.127045,0.241358
18.163647,16.068329,1.130401,0.241965
18.290377,16.157929,1.131975,0.242571
18.308663,16.157929,1.133107,0.243178
18.34188,16.247529,1.128903,0.243784
18.395508,16.247529,1.132203,0.244391
18.494681,16.277396,1.136219,0.244997
18.599541,16.277396,1.142661,0.245603
18.600371,16.277396,1.142712,0.24621
18.656095,16.277396,1.146135,0.246816
18.709443,16.366996,1.14312,0.247423
18.735322,16.366996,1.144701,0.248029
18.760809,16.396863,1.144171,0.248636
18.816404,16.396863,1.147561,0.249242
18.8437,16.546197,1.138854,0.249848
19.011747,16.546197,1.14901,0.250455
19.052453,16.635797,1.145268,0.251061
19.074585,16.635797,1.146599,0.251668
19.127573,16.785131,1.139555,0.252274
19.14467,16.785131,1.140573,0.252881
19.290258,16.874732,1.143145,0.253487
19.290611,16.874732,1.143165,0.254093
19.338667,16.874732,1.146013,0.2547
19.418477,16.874732,1.150743,0.255306
19.467351,16.994199,1.145529,0.255913
19.490046,16.994199,1.146865,0.256519
19.615897,17.233133,1.138266,0.257126
19.618719,17.233133,1.13843,0.257732
19.712516,17.263,1.141894,0.258338
19.752105,17.263,1.144187,0.258945
19.780706,17.263,1.145844,0.259551
19.799625,17.322733,1.142985,0.260158
19.962641,17.322733,1.152396,0.260764
19.970469,17.322733,1.152847,0.261371
20.050156,17.322733,1.157448,0.261977
20.070213,17.4422,1.15067,0.262583
20.114353,17.4422,1.1532,0.26319
20.134772,17.472067,1.152398,0.263796
20.137436,17.472067,1.15255,0.264403
20.159679,17.472067,1.153823,0.265009
20.245842,17.472067,1.158755,0.265616
20.302959,17.501934,1.160041,0.266222
20.303193,17.501934,1.160054,0.266828
20.325976,17.681135,1.149586,0.267435
20.39528,17.681135,1.153505,0.268041
20.441122,17.711001,1.154148,0.268648
20.478362,17.711001,1.156251,0.269254
20.528247,17.800602,1.153233,0.269861
20.668775,17.800602,1.161128,0.270467
20.694077,17.949936,1.152877,0.271073
20.738673,17.949936,1.155362,0.27168
20.79352,18.069403,1.150759,0.272286
20.833772,18.069403,1.152986,0.272893
20.844344,18.218737,1.144116,0.273499
20.85763,18.218737,1.144845,0.274106
20.909456,18.218737,1.14769,0.274712
20.923336,18.218737,1.148452,0.275318
21.004677,18.27847,1.149149,0.275925
21.076153,18.27847,1.153059,0.276531
21.089544,18.308337,1.151909,0.277138
21.095015,18.308337,1.152208,0.277744
21.274308,18.427804,1.154468,0.278351
21.306438,18.427804,1.156211,0.278957
21.332644,18.666738,1.142816,0.279563
21.413431,18.666738,1.147144,0.28017
21.449263,18.666738,1.149063,0.280776
21.644754,18.666738,1.159536,0.281383
21.677345,18.696605,1.159427,0.281989
21.695468,18.696605,1.160396,0.282596
21.705457,18.756339,1.157233,0.283202
21.768798,18.756339,1.16061,0.283808
21.770838,18.786206,1.158874,0.284415
21.859025,18.786206,1.163568,0.285021
21.891483,18.786206,1.165296,0.285628
21.97235,18.786206,1.1696,0.286234
22.005814,18.93554,1.162144,0.286841
22.025488,18.93554,1.163182,0.287447
22.049219,19.02514,1.158952,0.288053
22.061619,19.02514,1.159603,0.28866
22.153039,19.11474,1.158951,0.289266
22.287586,19.11474,1.165989,0.289873
22.288987,19.144607,1.164244,0.290479
22.327779,19.144607,1.16627,0.291086
22.393341,19.353674,1.157059,0.291692
22.456354,19.413408,1.156745,0.292298
22.466765,19.413408,1.157281,0.292905
22.478587,19.413408,1.15789,0.293511
22.480553,19.413408,1.157991,0.294118
22.516144,19.413408,1.159824,0.294724
22.522595,19.413408,1.160157,0.295331
22.602029,19.503008,1.1589,0.295937
22.62827,19.503008,1.160245,0.296543
22.684001,19.592609,1.157784,0.29715
22.779655,19.592609,1.162666,0.297756
22.820739,19.622476,1.16299,0.298363
22.908287,19.622476,1.167451,0.298969
23.000943,19.741943,1.16508,0.299576
23.015479,19.741943,1.165816,0.300182
23.10008,19.891277,1.161317,0.300788
23.208611,19.891277,1.166773,0.301395
23.282426,20.100344,1.15831,0.302001
23.301436,20.100344,1.159256,0.302608
23.344592,20.130211,1.159679,0.303214
23.375302,20.130211,1.161205,0.30382
23.433157,20.189944,1.160635,0.304427
23.447974,20.189944,1.161369,0.305033
23.465122,20.219811,1.160502,0.30564
23.577688,20.219811,1.166069,0.306246
23.581887,20.309411,1.161131,0.306853
23.687331,20.309411,1.166323,0.307459
23.708161,20.309411,1.167348,0.308065
23.793823,20.309411,1.171566,0.308672
23.872685,20.458745,1.166869,0.309278
23.881478,20.458745,1.167299,0.309885
23.927705,20.458745,1.169559,0.310491
23.962392,20.458745,1.171254,0.311098
23.971629,20.578213,1.164903,0.311704
24.027173,20.578213,1.167603,0.31231
24.044705,20.578213,1.168455,0.312917
24.064819,20.578213,1.169432,0.313523
24.100484,20.667813,1.166088,0.31413
24.143634,20.667813,1.168176,0.314736
24.208998,20.817147,1.162935,0.315343
24.310805,20.817147,1.167826,0.315949
24.348186,20.817147,1.169622,0.316555
24.433894,20.817147,1.173739,0.317162
24.504474,20.847014,1.175443,0.317768
24.593035,20.847014,1.179691,0.318375
24.630423,20.936614,1.176428,0.318981
24.631114,20.936614,1.176461,0.319588
24.718445,21.085948,1.172271,0.320194
24.82526,21.085948,1.177337,0.3208
24.840084,21.175548,1.173055,0.321407
24.912633,21.175548,1.176481,0.322013
24.94283,21.265148,1.172944,0.32262
25.076882,21.265148,1.179248,0.323226
25.145393,21.504083,1.169331,0.323833
25.155472,21.504083,1.1698,0.324439
25.313092,21.563816,1.173869,0.325045
25.34551,21.62355,1.172125,0.325652
25.347371,21.62355,1.172211,0.326258
25.365741,21.653417,1.171443,0.326865
25.379088,21.653417,1.172059,0.327471
25.429416,21.653417,1.174384,0.328078
25.487808,21.653417,1.17708,0.328684
25.515583,21.653417,1.178363,0.32929
25.558408,21.653417,1.180341,0.329897
25.595807,21.802751,1.173971,0.330503
25.639519,21.802751,1.175976,0.33111
25.728425,21.802751,1.180054,0.331716
25.790573,21.802751,1.182905,0.332323
25.865117,21.892351,1.181468,0.332929
25.942115,21.892351,1.184985,0.333535
25.980332,22.041685,1.178691,0.334142
26.041701,22.041685,1.181475,0.334748
26.069913,22.101418,1.179558,0.335355
26.119171,22.101418,1.181787,0.335961
26.22212,22.101418,1.186445,0.336568
26.229835,22.101418,1.186794,0.337174
26.268543,22.250752,1.180569,0.33778
26.304804,22.250752,1.182198,0.338387
26.405503,22.250752,1.186724,0.338993
26.503006,22.250752,1.191106,0.3396
26.610432,22.280619,1.194331,0.340206
26.693412,22.280619,1.198055,0.340813
26.749815,22.519553,1.187848,0.341419
26.749848,22.519553,1.18785,0.342025
26.801002,22.519553,1.190121,0.342632
26.955209,22.519553,1.196969,0.343238
27.034166,22.609154,1.195718,0.343845
27.075476,22.609154,1.197545,0.344451
27.121898,22.728621,1.193293,0.345058
27.203686,22.728621,1.196891,0.345664
27.240761,22.848088,1.192256,0.34627
27.345493,22.848088,1.196839,0.346877
27.442483,22.848088,1.201084,0.347483
27.465135,22.848088,1.202076,0.34809
27.498511,22.967555,1.197276,0.348696
27.617297,22.967555,1.202448,0.349303
27.627668,23.057155,1.198225,0.349909
27.628085,23.057155,1.198243,0.350515
27.653116,23.087022,1.197778,0.351122
27.778703,23.087022,1.203217,0.351728
27.850982,23.176623,1.201684,0.352335
27.942354,23.176623,1.205627,0.352941
28.020386,23.236356,1.205886,0.353548
28.062254,23.236356,1.207687,0.354154
28.081053,23.445424,1.19772,0.35476
28.150651,23.445424,1.200689,0.355367
28.175444,23.445424,1.201746,0.355973
28.186835,23.445424,1.202232,0.35658
28.230816,23.535024,1.199524,0.357186
28.359133,23.535024,1.204976,0.357793
28.425808,23.684358,1.200193,0.358399
28.492608,23.684358,1.203014,0.359005
28.513658,23.684358,1.203903,0.359612
28.603302,23.684358,1.207687,0.360218
28.7052,23.714225,1.210463,0.360825
28.706292,23.714225,1.210509,0.361431
28.747327,23.803825,1.207677,0.362038
28.782212,23.803825,1.209142,0.362644
28.872466,23.893425,1.208385,0.36325
28.875054,23.893425,1.208494,0.363857
28.941126,23.893425,1.211259,0.364463
28.943048,23.923292,1.209827,0.36507
29.060508,23.923292,1.214737,0.365676
29.072447,23.953159,1.213721,0.366283
29.204726,23.953159,1.219243,0.366889
29.284998,24.13236,1.213516,0.367495
29.291617,24.13236,1.21379,0.368102
29.344168,24.162226,1.214465,0.368708
29.424886,24.162226,1.217805,0.369315
29.496866,24.192093,1.219277,0.369921
29.51502,24.192093,1.220028,0.370528
29.642421,24.431027,1.21331,0.371134
29.652834,24.431027,1.213737,0.37174
29.764548,24.490761,1.215338,0.372347
29.802813,24.490761,1.2169,0.372953
29.813036,24.490761,1.217318,0.37356
29.902589,24.490761,1.220974,0.374166
29.922115,24.520628,1.220283,0.374773
30.024603,24.520628,1.224463,0.375379
30.112113,24.759562,1.216181,0.375985
30.287238,24.759562,1.223254,0.376592
30.321328,24.849162,1.220215,0.377198
30.35766,24.849162,1.221677,0.377805
30.388823,24.879029,1.221463,0.378411
30.475002,24.879029,1.224927,0.379018
30.515696,25.117963,1.214895,0.379624
30.530145,25.117963,1.215471,0.38023
30.559919,25.14783,1.215211,0.380837
30.609554,25.14783,1.217185,0.381443
30.73796,25.23743,1.217951,0.38205
30.746539,25.23743,1.218291,0.382656
30.834626,25.23743,1.221782,0.383263
30.873635,25.23743,1.223327,0.383869
30.951104,25.23743,1.226397,0.384475
31.003131,25.23743,1.228458,0.385082
31.031015,25.327031,1.225213,0.385688
31.138049,25.327031,1.229439,0.386295
31.174717,25.386764,1.227991,0.386901
31.233893,25.386764,1.230322,0.387508
31.279079,25.386764,1.232102,0.388114
31.348721,25.386764,1.234845,0.38872
31.420886,25.386764,1.237688,0.389327
31.479683,25.386764,1.240004,0.389933
31.576679,25.476365,1.23945,0.39054
31.60785,25.476365,1.240673,0.391146
31.657802,25.595832,1.236834,0.391753
31.710024,25.595832,1.238875,0.392359
31.829731,25.834766,1.23205,0.392965
31.8857,25.834766,1.234217,0.393572
32.07332,25.834766,1.241479,0.394178
32.218644,25.834766,1.247104,0.394785
32.30136,25.864633,1.248862,0.395391
32.338151,25.864633,1.250285,0.395998
32.340435,26.043834,1.241769,0.396604
32.380852,26.043834,1.243321,0.39721
32.399991,26.0737,1.242631,0.397817
32.445831,26.0737,1.244389,0.398423
32.545432,26.193167,1.242516,0.39903
32.550156,26.193167,1.242696,0.399636
32.747395,26.312635,1.24455,0.400243
32.777156,26.312635,1.245681,0.400849
32.917011,26.342501,1.249578,0.401455
32.928428,26.402235,1.247183,0.402062
32.97131,26.402235,1.248808,0.402668
33.006111,26.402235,1.250126,0.403275
33.082043,26.402235,1.253002,0.403881
33.23961,26.581436,1.250482,0.404488
33.254186,26.581436,1.25103,0.405094
33.419126,26.581436,1.257236,0.4057
33.460511,26.581436,1.258792,0.406307
33.464285,26.82037,1.247719,0.406913
33.526606,26.82037,1.250043,0.40752
33.610188,26.880103,1.250374,0.408126
33.619097,26.880103,1.250706,0.408733
33.646519,26.90997,1.250337,0.409339
33.700299,26.90997,1.252335,0.409945
33.747537,26.90997,1.25409,0.410552
33.826808,26.90997,1.257036,0.411158
33.942243,26.999571,1.25714,0.411765
33.969183,26.999571,1.258138,0.412371
34.002466,27.029437,1.257979,0.412978
34.010041,27.029437,1.258259,0.413584
34.092861,27.029437,1.261323,0.41419
34.190344,27.029437,1.26493,0.414797
34.40927,27.148904,1.267428,0.415403
34.416261,27.148904,1.267685,0.41601
34.586994,27.298238,1.267005,0.416616
34.693213,27.298238,1.270896,0.417223
34.764077,27.357972,1.270711,0.417829
34.7936,27.357972,1.27179,0.418435
34.869963,27.537173,1.266287,0.419042
34.969413,27.537173,1.269898,0.419648
34.993209,27.626773,1.266641,0.420255
35.132676,27.626773,1.271689,0.420861
35.17401,27.626773,1.273186,0.421468
35.267561,27.626773,1.276572,0.422074
35.397777,27.626773,1.281285,0.42268
35.5006,27.626773,1.285007,0.423287
35.55696,27.716373,1.282886,0.423893
35.612952,27.716373,1.284907,0.4245
35.613392,27.74624,1.283539,0.425106
35.66051,27.74624,1.285238,0.425713
35.791251,27.83584,1.285797,0.426319
35.81301,27.83584,1.286579,0.426925
35.870566,27.955308,1.28314,0.427532
35.882975,27.955308,1.283584,0.428138
35.981556,27.985174,1.285736,0.428745
35.996258,27.985174,1.286262,0.429351
36.000159,28.104641,1.280933,0.429958
36.019866,28.104641,1.281634,0.430564
36.149455,28.343576,1.275402,0.43117
36.187779,28.343576,1.276754,0.431777
36.270747,28.343576,1.279681,0.432383
36.287678,28.343576,1.280279,0.43299
36.325487,28.463043,1.276233,0.433596
36.418589,28.463043,1.279504,0.434203
36.532537,28.49291,1.282162,0.434809
36.577008,28.49291,1.283723,0.435415
36.609846,28.731844,1.274191,0.436022
36.764909,28.731844,1.279588,0.436628
36.787135,28.731844,1.280361,0.437235
36.802403,28.731844,1.280892,0.437841
36.887334,28.791577,1.281185,0.438448
37.012481,28.791577,1.285532,0.439054
37.02427,28.821444,1.284608,0.43966
37.214261,28.821444,1.2912,0.440267
37.357718,28.821444,1.296178,0.440873
37.362409,28.821444,1.296341,0.44148
37.416562,28.911045,1.294196,0.442086
37.492788,28.970778,1.294159,0.442693
37.500336,28.970778,1.294419,0.443299
37.678664,28.970778,1.300575,0.443905
37.725375,28.970778,1.302187,0.444512
37.740024,29.149979,1.294684,0.445118
37.801861,29.149979,1.296806,0.445725
37.979362,29.179846,1.301561,0.446331
38.060505,29.179846,1.304342,0.446938
38.147768,29.269446,1.303331,0.447544
38.181931,29.269446,1.304498,0.44815
38.309311,29.299313,1.307516,0.448757
38.341302,29.299313,1.308608,0.449363
38.398684,29.41878,1.305244,0.44997
38.503488,29.41878,1.308806,0.450576
38.51703,29.41878,1.309267,0.451183
38.532259,29.41878,1.309784,0.451789
38.601311,29.448647,1.310801,0.452395
38.636197,29.448647,1.311985,0.453002
38.711323,29.448647,1.314537,0.453608
38.739309,29.448647,1.315487,0.454215
38.843464,29.777181,1.304471,0.454821
38.843754,29.777181,1.304481,0.455428
38.948522,29.866782,1.304075,0.456034
38.986917,29.866782,1.30536,0.45664
39.061079,29.866782,1.307844,0.457247
39.070371,29.866782,1.308155,0.457853
39.129949,30.135583,1.298463,0.45846
39.169914,30.135583,1.299789,0.459066
39.302005,30.165449,1.302881,0.459673
39.637906,30.165449,1.314017,0.460279
39.669423,30.165449,1.315062,0.460885
39.814255,30.165449,1.319863,0.461492
39.817872,30.25505,1.316074,0.462098
39.887907,30.25505,1.318388,0.462705
40.015676,30.374517,1.317409,0.463311
40.087763,30.374517,1.319783,0.463918
40.158747,30.404384,1.320821,0.464524
40.266524,30.404384,1.324366,0.46513
40.306311,30.493984,1.321779,0.465737
40.381658,30.493984,1.32425,0.466343
40.498854,30.613451,1.32291,0.46695
40.515949,30.613451,1.323469,0.467556
40.564904,30.613451,1.325068,0.468163
40.609364,30.613451,1.32652,0.468769
40.661997,30.613451,1.32824,0.469375
40.776628,30.613451,1.331984,0.469982
40.834035,30.703051,1.329967,0.470588
41.014437,30.703051,1.335842,0.471195
41.119298,30.852385,1.332775,0.471801
41.134572,30.852385,1.33327,0.472408
41.32709,30.971853,1.334344,0.473014
41.443562,30.971853,1.338104,0.47362
41.491536,30.971853,1.339653,0.474227
41.516009,30.971853,1.340443,0.474833
41.573913,31.061453,1.338441,0.47544
41.636709,31.061453,1.340462,0.476046
41.737661,31.061453,1.343712,0.476653
41.742764,31.061453,1.343877,0.477259
41.908227,31.121186,1.346614,0.477865
41.922397,31.121186,1.347069,0.478472
41.977901,31.18092,1.346269,0.479078
42.047307,31.18092,1.348495,0.479685
42.050823,31.330254,1.342179,0.480291
42.190992,31.330254,1.346653,0.480898
42.326093,31.449721,1.345834,0.481504
42.327594,31.449721,1.345881,0.48211
42.384256,31.599055,1.341314,0.482717
42.417526,31.658788,1.339834,0.483323
42.837939,31.658788,1.353114,0.48393
42.84362,31.658788,1.353293,0.484536
42.934999,31.658788,1.356179,0.485143
42.962177,31.688655,1.355759,0.485749
43.086925,31.688655,1.359696,0.486355
43.105759,31.837989,1.35391,0.486962
43.232163,31.837989,1.35788,0.487568
43.234459,31.837989,1.357952,0.488175
43.371788,31.837989,1.362265,0.488781
43.384344,31.92759,1.358836,0.489388
43.503959,31.92759,1.362582,0.489994
43.509232,32.047057,1.357667,0.4906
43.718314,32.047057,1.364191,0.491207
43.835933,32.047057,1.367861,0.491813
43.87782,32.047057,1.369168,0.49242
44.073643,32.136657,1.371445,0.493026
44.113836,32.136657,1.372695,0.493633
44.139103,32.315858,1.365865,0.494239
44.268982,32.315858,1.369884,0.494845
44.365861,32.495058,1.365311,0.495452
44.40278,32.495058,1.366447,0.496058
44.467579,32.554792,1.36593,0.496665
44.492716,32.554792,1.366703,0.497271
44.591935,32.554792,1.36975,0.497878
44.648335,32.554792,1.371483,0.498484
44.701815,32.644392,1.369357,0.49909
44.70472,32.644392,1.369446,0.499697
44.751672,32.733993,1.367131,0.500303
44.797512,32.733993,1.368532,0.50091
44.884892,32.763859,1.369951,0.501516
44.896134,32.763859,1.370294,0.502122
44.912568,32.793726,1.369548,0.502729
45.042132,32.793726,1.373498,0.503335
45.211761,33.002794,1.369937,0.503942
45.271052,33.002794,1.371734,0.504548
45.297841,33.002794,1.372546,0.505155
45.441647,33.002794,1.376903,0.505761
45.468902,33.002794,1.377729,0.506367
45.475718,33.002794,1.377935,0.506974
45.61543,33.002794,1.382169,0.50758
45.831365,33.002794,1.388712,0.508187
45.98758,33.092394,1.389672,0.508793
46.059427,33.092394,1.391843,0.5094
46.097462,33.122261,1.391737,0.510006
46.170457,33.122261,1.39394,0.510612
46.199297,33.271595,1.388551,0.511219
46.279319,33.271595,1.390956,0.511825
46.325263,33.361195,1.388597,0.512432
46.36832,33.361195,1.389888,0.513038
46.417852,33.570263,1.382707,0.513645
46.548206,33.570263,1.38659,0.514251
46.62366,33.600129,1.387604,0.514857
46.687135,33.600129,1.389493,0.515464
46.72627,33.600129,1.390657,0.51607
46.756301,33.600129,1.391551,0.516677
46.87576,33.719596,1.390164,0.517283
47.099386,33.719596,1.396796,0.51789
47.233381,33.749463,1.39953,0.518496
47.275821,33.749463,1.400787,0.519102
47.337018,33.749463,1.402601,0.519709
47.469283,33.749463,1.40652,0.520315
47.56663,33.988397,1.399496,0.520922
47.688104,33.988397,1.40307,0.521528
47.83987,34.197465,1.39893,0.522135
47.91371,34.197465,1.40109,0.522741
47.984153,34.197465,1.403149,0.523347
48.06831,34.197465,1.40561,0.523954
48.121357,34.406532,1.398611,0.52456
48.16989,34.436399,1.398807,0.525167
48.182253,34.436399,1.399166,0.525773
48.256292,34.466266,1.400102,0.52638
48.323174,34.466266,1.402043,0.526986
48.460755,34.526,1.403602,0.527592
48.547385,34.526,1.406111,0.528199
48.61247,34.555866,1.406779,0.528805
48.673938,34.555866,1.408558,0.529412
48.720601,34.555866,1.409908,0.530018
48.770521,34.555866,1.411353,0.530625
48.868864,34.645467,1.410541,0.531231
48.961885,34.645467,1.413226,0.531837
49.060511,34.645467,1.416073,0.532444
49.136612,34.645467,1.41827,0.53305
49.176152,34.794801,1.413319,0.533657
49.40176,34.794801,1.419803,0.534263
49.408773,34.794801,1.420004,0.53487
49.557914,34.794801,1.424291,0.535476
49.650568,34.884401,1.423289,0.536082
49.672573,34.884401,1.423919,0.536689
49.750962,34.944134,1.423729,0.537295
49.756631,34.944134,1.423891,0.537902
49.866415,34.944134,1.427032,0.538508
49.953739,34.944134,1.429531,0.539115
49.968229,35.003868,1.427506,0.539721
50.292765,35.003868,1.436777,0.540327
50.301852,35.272669,1.426086,0.540934
50.520465,35.272669,1.432284,0.54154
50.544068,35.362269,1.429322,0.542147
50.582267,35.362269,1.430402,0.542753
50.702943,35.422003,1.431397,0.54336
50.967673,35.422003,1.43887,0.543966
50.979011,35.511603,1.435559,0.544572
51.165487,35.511603,1.44081,0.545179
51.248257,35.511603,1.443141,0.545785
51.468924,35.511603,1.449355,0.546392
51.486646,35.601204,1.446205,0.546998
51.527926,35.601204,1.447365,0.547605
51.728339,35.63107,1.451776,0.548211
51.746199,35.63107,1.452277,0.548817
51.786623,35.870005,1.443731,0.549424
51.816864,35.870005,1.444574,0.55003
51.885631,35.899871,1.445287,0.550637
51.897286,35.899871,1.445612,0.551243
52.018794,35.989472,1.445389,0.55185
52.09263,35.989472,1.447441,0.552456
52.181629,35.989472,1.449914,0.553062
52.278313,35.989472,1.4526,0.553669
52.352248,36.138806,1.448644,0.554275
52.482559,36.138806,1.452249,0.554882
52.629857,36.228406,1.452724,0.555488
52.900797,36.228406,1.460202,0.556095
52.99943,36.347873,1.458116,0.556701
53.180254,36.347873,1.463091,0.557307
53.207963,36.437474,1.460254,0.557914
53.250475,36.437474,1.461421,0.55852
53.302271,36.437474,1.462842,0.559127
53.395665,36.437474,1.465405,0.559733
53.585451,36.556941,1.465808,0.56034
53.647581,36.556941,1.467507,0.560946
53.659671,36.586807,1.46664,0.561552
53.8175,36.586807,1.470954,0.562159
53.951664,36.616674,1.473418,0.562765
54.057058,36.616674,1.476296,0.563372
54.155352,36.706275,1.47537,0.563978
54.456528,36.706275,1.483575,0.564585
54.463605,36.825742,1.478955,0.565191
54.561853,36.825742,1.481623,0.565797
54.56741,36.855608,1.480573,0.566404
54.651874,36.855608,1.482865,0.56701
54.74254,36.945209,1.481722,0.567617
54.770739,36.945209,1.482486,0.568223
54.801163,37.064676,1.478528,0.56883
54.841766,37.064676,1.479624,0.569436
55.005939,37.064676,1.484053,0.570042
55.010171,37.064676,1.484167,0.570649
55.101039,37.30361,1.477097,0.571255
55.167218,37.30361,1.478871,0.571862
55.183076,37.333477,1.478112,0.572468
55.349608,37.333477,1.482573,0.573075
55.522217,37.333477,1.487197,0.573681
55.532354,37.333477,1.487468,0.574287
55.552451,37.333477,1.488006,0.574894
55.568343,37.393211,1.486054,0.5755
55.688551,37.393211,1.489269,0.576107
55.738872,37.512678,1.485868,0.576713
55.854019,37.512678,1.488937,0.57732
55.96854,37.572411,1.489618,0.577926
55.989259,37.572411,1.490169,0.578532
56.123139,37.572411,1.493733,0.579139
56.176409,37.572411,1.49515,0.579745
56.298243,37.662012,1.494828,0.580352
56.326146,37.662012,1.495569,0.580958
56.541076,37.662012,1.501276,0.581565
56.559389,37.662012,1.501762,0.582171
56.591333,37.871079,1.494315,0.582777
56.733176,37.871079,1.498061,0.583384
56.749738,38.05028,1.491441,0.58399
56.829145,38.05028,1.493528,0.584597
56.880293,38.13988,1.49136,0.585203
57.006868,38.13988,1.494679,0.58581
57.095833,38.22948,1.493503,0.586416
57.160275,38.22948,1.495188,0.587022
57.211343,38.289214,1.49419,0.587629
57.240528,38.289214,1.494952,0.588235
57.458927,38.378814,1.497152,0.588842
57.551257,38.378814,1.499558,0.589448
57.598084,38.378814,1.500778,0.590055
57.947125,38.378814,1.509873,0.590661
58.041857,38.498281,1.507648,0.591267
58.179355,38.498281,1.51122,0.591874
58.277198,38.737216,1.504424,0.59248
58.362514,38.737216,1.506626,0.593087
58.372757,38.826816,1.503413,0.593693
58.452856,38.826816,1.505476,0.5943
58.579748,38.826816,1.508745,0.594906
58.603226,38.826816,1.509349,0.595512
58.693351,38.826816,1.51167,0.596119
58.809432,38.826816,1.51466,0.596725
58.833555,38.856683,1.514117,0.597332
59.106059,38.856683,1.52113,0.597938
59.402584,38.97615,1.524075,0.598545
59.435757,38.97615,1.524926,0.599151
59.559943,38.97615,1.528113,0.599757
59.583011,38.97615,1.528704,0.600364
59.821584,39.006017,1.53365,0.60097
59.825545,39.006017,1.533752,0.601577
59.861185,39.185217,1.527647,0.602183
59.930202,39.185217,1.529408,0.60279
60.083825,39.215084,1.532161,0.603396
60.1095,39.215084,1.532816,0.604002
60.194926,39.215084,1.534994,0.604609
60.219976,39.215084,1.535633,0.605215
60.345751,39.244951,1.537669,0.605822
60.405185,39.244951,1.539184,0.606428
60.544499,39.454018,1.534558,0.607035
60.652066,39.454018,1.537285,0.607641
60.669309,39.483885,1.536559,0.608247
60.824847,39.483885,1.540498,0.608854
60.936584,39.573486,1.539834,0.60946
60.977188,39.573486,1.54086,0.610067
61.041454,39.573486,1.542484,0.610673
61.310212,39.573486,1.549275,0.61128
61.326523,39.573486,1.549687,0.611886
61.439896,39.573486,1.552552,0.612492
61.674762,39.782553,1.550297,0.613099
61.829653,39.782553,1.55419,0.613705
61.963964,40.051354,1.547113,0.614312
62.056107,40.051354,1.549413,0.614918
62.12944,40.170821,1.546631,0.615525
62.207289,40.170821,1.548569,0.616131
62.281885,40.170821,1.550426,0.616737
62.474395,40.170821,1.555218,0.617344
62.751203,40.200688,1.560948,0.61795
62.753318,40.200688,1.561001,0.618557
62.871993,40.260422,1.561633,0.619163
62.98091,40.260422,1.564338,0.61977
63.023831,40.379889,1.560773,0.620376
63.101085,40.379889,1.562686,0.620982
63.351979,40.379889,1.568899,0.621589
63.543636,40.439622,1.571321,0.622195
63.605559,40.439622,1.572852,0.622802
63.646212,40.618823,1.566914,0.623408
63.694465,40.618823,1.568102,0.624015
63.698363,40.618823,1.568198,0.624621
63.949514,40.618823,1.574381,0.625227
64.131498,40.64869,1.577701,0.625834
64.145554,40.64869,1.578047,0.62644
64.211823,40.887624,1.570446,0.627047
64.235804,40.887624,1.571033,0.627653
64.419754,40.917491,1.574382,0.62826
64.605286,40.917491,1.578916,0.628866
64.699669,40.917491,1.581223,0.629472
64.837628,40.917491,1.584594,0.630079
64.890077,41.007091,1.582411,0.630685
64.967974,41.007091,1.584311,0.631292
65.104728,41.126558,1.583034,0.631898
65.120746,41.126558,1.583423,0.632505
65.304712,41.156425,1.586744,0.633111
65.390547,41.156425,1.58883,0.633717
65.403513,41.156425,1.589145,0.634324
65.659198,41.156425,1.595357,0.63493
65.833372,41.246025,1.596114,0.635537
65.882428,41.246025,1.597304,0.636143
66.092446,41.335626,1.598922,0.63675
66.169339,41.335626,1.600782,0.637356
66.249081,41.365493,1.601554,0.637962
66.347181,41.365493,1.603926,0.638569
66.463201,41.365493,1.606731,0.639175
66.487129,41.365493,1.607309,0.639782
66.532892,41.634294,1.598031,0.640388
66.621385,41.634294,1.600156,0.640995
66.630965,41.634294,1.600387,0.641601
66.833544,41.634294,1.605252,0.642207
66.867743,41.694027,1.603773,0.642814
66.937215,41.694027,1.605439,0.64342
66.982225,41.873228,1.599643,0.644027
67.138009,41.873228,1.603364,0.644633
67.310918,41.962828,1.604061,0.64524
67.403757,41.962828,1.606273,0.645846
67.536565,41.962828,1.609438,0.646452
67.642733,41.962828,1.611968,0.647059
67.707545,42.082295,1.608932,0.647665
67.805565,42.082295,1.611261,0.648272
67.817672,42.171896,1.608125,0.648878
67.885609,42.171896,1.609736,0.649485
67.961477,42.201762,1.610394,0.650091
68.060525,42.201762,1.612741,0.650697
68.218061,42.32123,1.611911,0.651304
68.26277,42.32123,1.612968,0.65191
68.352999,42.32123,1.6151,0.652517
68.387266,42.32123,1.615909,0.653123
68.491514,42.351096,1.617231,0.65373
68.496327,42.351096,1.617345,0.654336
68.526063,42.440697,1.614631,0.654942
68.572374,42.440697,1.615722,0.655549
68.751342,42.530297,1.616526,0.656155
68.79707,42.530297,1.617601,0.656762
68.919598,42.679631,1.614812,0.657368
69.086272,42.679631,1.618718,0.657975
69.229193,42.799098,1.617539,0.658581
69.285304,42.799098,1.61885,0.659187
69.291563,43.008166,1.611126,0.659794
69.443362,43.008166,1.614655,0.6604
69.575683,43.157499,1.612134,0.661007
69.631972,43.157499,1.613439,0.661613
69.677684,43.157499,1.614498,0.66222
69.831943,43.157499,1.618072,0.662826
69.88958,43.157499,1.619408,0.663432
70.18852,43.157499,1.626334,0.664039
70.370133,43.2471,1.627164,0.664645
70.407457,43.2471,1.628027,0.665252
70.489009,43.306833,1.627665,0.665858
70.561924,43.306833,1.629348,0.666465
70.669961,43.306833,1.631843,0.667071
70.826341,43.306833,1.635454,0.667677
70.98178,43.306833,1.639043,0.668284
71.262653,43.306833,1.645529,0.66889
71.389064,43.396434,1.645044,0.669497
71.79799,43.396434,1.654468,0.670103
71.886087,43.545768,1.650817,0.67071
71.952645,43.605501,1.650082,0.671316
72.012436,43.605501,1.651453,0.671922
72.055114,43.605501,1.652432,0.672529
72.108545,43.605501,1.653657,0.673135
72.125647,43.754835,1.648404,0.673742
72.406358,43.754835,1.65482,0.674348
72.505151,43.754835,1.657077,0.674955
72.568197,43.754835,1.658518,0.675561
72.572016,43.784702,1.657474,0.676167
72.664141,43.784702,1.659578,0.676774
72.700211,43.874302,1.657011,0.67738
72.820619,43.874302,1.659756,0.677987
72.85131,43.874302,1.660455,0.678593
73.175325,43.874302,1.66784,0.6792
73.180136,44.08337,1.66004,0.679806
73.236773,44.08337,1.661324,0.680412
73.340137,44.202837,1.659173,0.681019
73.461378,44.202837,1.661915,0.681625
73.637244,44.202837,1.665894,0.682232
73.679095,44.202837,1.666841,0.682838
73.881648,44.232704,1.670295,0.683445
74.056475,44.232704,1.674247,0.684051
74.087213,44.471638,1.665943,0.684657
74.260304,44.471638,1.669835,0.685264
74.284805,44.501505,1.669265,0.68587
74.49391,44.501505,1.673964,0.686477
74.586232,44.501505,1.676038,0.687083
74.670866,44.501505,1.67794,0.68769
74.691656,44.561238,1.676158,0.688296
74.806503,44.561238,1.678735,0.688902
75.002838,44.591105,1.682013,0.689509
75.104419,44.591105,1.684292,0.690115
75.290848,45.039107,1.671677,0.690722
75.369957,45.039107,1.673434,0.691328
75.437459,45.039107,1.674932,0.691935
75.584292,45.039107,1.678193,0.692541
75.758295,45.188441,1.676497,0.693147
75.881248,45.188441,1.679218,0.693754
76.098072,45.188441,1.684016,0.69436
76.099969,45.188441,1.684058,0.694967
76.226539,45.218307,1.685745,0.695573
76.315448,45.218307,1.687711,0.69618
76.421126,45.307908,1.686706,0.696786
76.653293,45.307908,1.69183,0.697392
76.662127,45.307908,1.692025,0.697999
76.743834,45.307908,1.693829,0.698605
76.860341,45.427375,1.691939,0.699212
76.906244,45.427375,1.692949,0.699818
77.021519,45.457242,1.694373,0.700424
77.26363,45.457242,1.699699,0.701031
77.39596,45.546842,1.699261,0.701637
77.484845,45.546842,1.701212,0.702244
77.565256,45.546842,1.702978,0.70285
77.575409,45.546842,1.703201,0.703457
77.688562,45.546842,1.705685,0.704063
77.890998,45.546842,1.710129,0.704669
77.953191,45.696176,1.705902,0.705276
78.005771,45.696176,1.707052,0.705882
78.055631,45.696176,1.708144,0.706489
78.150167,45.696176,1.710212,0.707095
78.288202,45.905243,1.705431,0.707702
78.293511,45.905243,1.705546,0.708308
78.467696,45.905243,1.709341,0.708914
78.530165,45.905243,1.710701,0.709521
78.543199,45.93511,1.709873,0.710127
78.760075,45.93511,1.714594,0.710734
78.798068,46.114311,1.708755,0.71134
78.816657,46.114311,1.709158,0.711947
78.99013,46.174044,1.710704,0.712553
78.997226,46.174044,1.710858,0.713159
79.215476,46.263645,1.712262,0.713766
79.414171,46.263645,1.716557,0.714372
79.515112,46.353245,1.715416,0.714979
79.547921,46.353245,1.716124,0.715585
79.674625,46.383112,1.717751,0.716192
79.783186,46.383112,1.720091,0.716798
79.805478,46.472712,1.717255,0.717404
79.833787,46.472712,1.717864,0.718011
79.875917,46.502579,1.717666,0.718617
80.19901,46.502579,1.724614,0.719224
80.307998,46.741513,1.71813,0.71983
80.334258,46.741513,1.718692,0.720437
80.375494,46.741513,1.719574,0.721043
80.477983,46.741513,1.721767,0.721649
80.517506,46.831114,1.719316,0.722256
80.563272,46.890847,1.718102,0.722862
80.61045,46.890847,1.719108,0.723469
80.742513,46.890847,1.721925,0.724075
80.914577,46.890847,1.725594,0.724682
81.08619,46.980447,1.725956,0.725288
81.130994,46.980447,1.72691,0.725894
81.23208,47.070048,1.72577,0.726501
81.379651,47.070048,1.728905,0.727107
81.405751,47.338849,1.719639,0.727714
81.538106,47.338849,1.722435,0.72832
81.620494,47.338849,1.724176,0.728927
81.859254,47.338849,1.729219,0.729533
81.90847,47.368716,1.729168,0.730139
82.006533,47.368716,1.731238,0.730746
82.028066,47.368716,1.731693,0.731352
82.39927,47.368716,1.739529,0.731959
82.406401,47.428449,1.737489,0.732565
82.459619,47.428449,1.738611,0.733172
82.469209,47.60765,1.732268,0.733778
82.604816,47.60765,1.735116,0.734384
82.638705,47.69725,1.732567,0.734991
82.72923,47.69725,1.734465,0.735597
83.019615,47.786851,1.73729,0.736204
83.023399,47.786851,1.737369,0.73681
83.029675,47.816717,1.736415,0.737417
83.177658,47.816717,1.73951,0.738023
83.394628,47.846584,1.742959,0.738629
83.453826,47.846584,1.744196,0.739236
83.496243,47.906318,1.742907,0.739842
83.508457,47.906318,1.743162,0.740449
83.551584,48.055652,1.738642,0.741055
83.732499,48.055652,1.742407,0.741662
83.894689,48.175119,1.741453,0.742268
83.983777,48.175119,1.743302,0.742874
84.020929,48.264719,1.740835,0.743481
84.069874,48.264719,1.741849,0.744087
84.199852,48.324453,1.742386,0.744694
84.272421,48.324453,1.743888,0.7453
84.383788,48.384186,1.744037,0.745907
84.445641,48.384186,1.745315,0.746513
84.558065,48.414053,1.74656,0.747119
84.682455,48.414053,1.74913,0.747726
84.708203,48.53352,1.745355,0.748332
84.795643,48.53352,1.747156,0.748939
84.973769,48.53352,1.750826,0.749545
85.159649,48.53352,1.754656,0.750152
85.193136,48.53352,1.755346,0.750758
85.326727,48.53352,1.758099,0.751364
85.360525,48.53352,1.758795,0.751971
85.562939,48.53352,1.762966,0.752577
85.563494,48.652987,1.758648,0.753184
85.622539,48.652987,1.759862,0.75379
85.694933,48.862055,1.753814,0.754397
85.828052,48.862055,1.756538,0.755003
86.033916,48.891921,1.759675,0.755609
86.067241,48.891921,1.760357,0.756216
86.107807,48.981522,1.757965,0.756822
86.143265,48.981522,1.758689,0.757429
86.14874,48.981522,1.758801,0.758035
86.238482,48.981522,1.760633,0.758642
86.388054,49.041255,1.761538,0.759248
86.479478,49.041255,1.763403,0.759854
86.641357,49.250323,1.759204,0.760461
86.666324,49.250323,1.759711,0.761067
86.720076,49.250323,1.760802,0.761674
86.800921,49.250323,1.762444,0.76228
86.818401,49.489257,1.754288,0.762887
86.912413,49.489257,1.756187,0.763493
87.04122,49.519124,1.757729,0.764099
87.056096,49.519124,1.75803,0.764706
87.104115,49.698325,1.752657,0.765312
87.107499,49.698325,1.752725,0.765919
87.134876,49.728191,1.752223,0.766525
87.293167,49.728191,1.755406,0.767132
87.38074,49.728191,1.757167,0.767738
87.387591,49.728191,1.757305,0.768344
87.511864,49.758058,1.758748,0.768951
87.522092,49.758058,1.758953,0.769557
87.653408,49.847658,1.758426,0.770164
87.67024,49.847658,1.758763,0.77077
87.672362,50.20606,1.746251,0.771377
87.682523,50.20606,1.746453,0.771983
87.800604,50.235927,1.747765,0.772589
87.828307,50.235927,1.748317,0.773196
87.845205,50.235927,1.748653,0.773802
87.866268,50.29566,1.746995,0.774409
88.061698,50.29566,1.750881,0.775015
88.101431,50.325527,1.750631,0.775622
88.217721,50.325527,1.752942,0.776228
88.219089,50.325527,1.752969,0.776834
88.288067,50.325527,1.75434,0.777441
88.297373,50.474861,1.749334,0.778047
88.350721,50.474861,1.750391,0.778654
88.452338,50.474861,1.752404,0.77926
88.595749,50.474861,1.755245,0.779867
88.691499,50.474861,1.757142,0.780473
88.743209,50.474861,1.758166,0.781079
88.75464,50.564461,1.755277,0.781686
88.856473,50.564461,1.757291,0.782292
88.881663,50.654062,1.75468,0.782899
89.071765,50.654062,1.758433,0.783505
89.104985,50.683928,1.758052,0.784112
89.137496,50.683928,1.758694,0.784718
89.278242,50.773529,1.758362,0.785324
89.279969,50.773529,1.758396,0.785931
89.309933,50.773529,1.758986,0.786537
89.383445,50.773529,1.760434,0.787144
89.416856,50.773529,1.761092,0.78775
89.434311,50.773529,1.761436,0.788357
89.534197,50.952729,1.757201,0.788963
89.599327,50.952729,1.758479,0.789569
89.695713,51.04233,1.757281,0.790176
89.904402,51.04233,1.761369,0.790782
90.038532,51.191664,1.758851,0.791389
90.059133,51.191664,1.759254,0.791995
90.08947,51.281264,1.756772,0.792602
90.372523,51.281264,1.762291,0.793208
90.417936,51.281264,1.763177,0.793814
90.603983,51.281264,1.766805,0.794421
90.732943,51.400731,1.765207,0.795027
90.747254,51.400731,1.765486,0.795634
90.803326,51.669532,1.757386,0.79624
90.806398,51.669532,1.757446,0.796847
90.845703,51.669532,1.758206,0.797453
90.900286,51.669532,1.759263,0.798059
91.005632,51.729266,1.759268,0.798666
91.200882,51.729266,1.763042,0.799272
91.243082,51.759133,1.76284,0.799879
91.371801,51.759133,1.765327,0.800485
91.372246,51.8786,1.76127,0.801092
91.405042,51.8786,1.761903,0.801698
91.48117,51.998067,1.759319,0.802304
91.589033,51.998067,1.761393,0.802911
91.669774,52.087667,1.759913,0.803517
91.756685,52.087667,1.761582,0.804124
92.046924,52.117534,1.766141,0.80473
92.083464,52.117534,1.766842,0.805337
92.135231,52.117534,1.767836,0.805943
92.369037,52.117534,1.772322,0.806549
92.438366,52.147401,1.772636,0.807156
92.460001,52.147401,1.773051,0.807762
92.860038,52.356468,1.773612,0.808369
92.959128,52.356468,1.775504,0.808975
93.014237,52.386335,1.775544,0.809582
93.040059,52.386335,1.776037,0.810188
93.077595,52.625269,1.768686,0.810794
93.215086,52.625269,1.771299,0.811401
93.398046,52.71487,1.771759,0.812007
93.695974,52.71487,1.777411,0.812614
93.741457,52.71487,1.778274,0.81322
93.964548,52.71487,1.782506,0.813827
94.000182,52.80447,1.780156,0.814433
94.053116,52.80447,1.781158,0.815039
94.172466,52.80447,1.783418,0.815646
94.183807,52.80447,1.783633,0.816252
94.382181,52.834337,1.78638,0.816859
94.680915,52.834337,1.792034,0.817465
94.786194,52.834337,1.794026,0.818072
94.881109,52.834337,1.795823,0.818678
94.939516,52.953804,1.792874,0.819284
94.991868,52.953804,1.793863,0.819891
95.197466,53.073271,1.793699,0.820497
95.268012,53.073271,1.795028,0.821104
95.318965,53.162871,1.792961,0.82171
95.66022,53.162871,1.79938,0.822317
95.704914,53.162871,1.800221,0.822923
95.975091,53.162871,1.805303,0.823529
96.327816,53.192738,1.81092,0.824136
96.371901,53.192738,1.811749,0.824742
96.450303,53.192738,1.813223,0.825349
96.492216,53.192738,1.814011,0.825955
96.685823,53.431672,1.809523,0.826562
96.769772,53.431672,1.811094,0.827168
96.95266,53.64074,1.807444,0.827774
97.02941,53.64074,1.808875,0.828381
97.136853,53.760207,1.806854,0.828987
97.311938,53.760207,1.810111,0.829594
97.57068,53.760207,1.814924,0.8302
97.826975,53.790074,1.818681,0.830807
97.883657,53.790074,1.819735,0.831413
97.96978,53.81994,1.820325,0.832019
97.975761,53.81994,1.820436,0.832626
98.284041,53.81994,1.826164,0.833232
98.581219,53.81994,1.831686,0.833839
98.702928,53.909541,1.830899,0.834445
98.793988,53.909541,1.832588,0.835052
99.006617,53.999141,1.833485,0.835658
99.074704,53.999141,1.834746,0.836264
99.454821,54.058875,1.83975,0.836871
99.61529,54.058875,1.842719,0.837477
99.902542,54.058875,1.848032,0.838084
100.156266,54.058875,1.852726,0.83869
100.381637,54.148475,1.853822,0.839297
100.488753,54.148475,1.8558,0.839903
100.836327,54.297809,1.857098,0.840509
101.02945,54.297809,1.860654,0.841116
101.158235,54.506876,1.85588,0.841722
101.26731,54.506876,1.857881,0.842329
101.511912,54.506876,1.862369,0.842935
101.525947,54.506876,1.862626,0.843542
101.702026,54.506876,1.865857,0.844148
101.731001,54.506876,1.866388,0.844754
101.847728,54.596477,1.865463,0.845361
101.996024,54.596477,1.86818,0.845967
102.060626,54.715944,1.865281,0.846574
102.151759,54.715944,1.866947,0.84718
102.368388,55.074345,1.858731,0.847787
102.519379,55.074345,1.861473,0.848393
102.761152,55.104212,1.864851,0.848999
102.763135,55.104212,1.864887,0.849606
103.183312,55.104212,1.872512,0.850212
103.314534,55.104212,1.874894,0.850819
104.136234,55.253546,1.884698,0.851425
104.275307,55.253546,1.887215,0.852032
104.433259,55.253546,1.890073,0.852638
104.582153,55.253546,1.892768,0.853244
104.914098,55.253546,1.898776,0.853851
104.92867,55.253546,1.89904,0.854457
105.306675,55.343146,1.902795,0.855064
105.437071,55.343146,1.905151,0.85567
105.740292,55.343146,1.91063,0.856277
106.011434,55.343146,1.91553,0.856883
106.27389,55.432747,1.917168,0.857489
106.290469,55.432747,1.917467,0.858096
106.620963,55.49248,1.921359,0.858702
106.712924,55.49248,1.923016,0.859309
106.784746,55.582081,1.921208,0.859915
106.89346,55.582081,1.923164,0.860522
107.716556,55.671681,1.934854,0.861128
108.325572,55.671681,1.945793,0.861734
108.708614,55.701548,1.951626,0.862341
108.903563,55.701548,1.955126,0.862947
109.307755,55.701548,1.962383,0.863554
109.33874,55.701548,1.962939,0.86416
109.463423,55.910615,1.957829,0.864767
109.597864,55.910615,1.960234,0.865373
110.399067,55.940482,1.973509,0.865979
110.570764,55.940482,1.976579,0.866586
110.906206,55.970349,1.981517,0.867192
111.17542,55.970349,1.986327,0.867799
111.492694,56.059949,1.988812,0.868405
111.587179,56.059949,1.990497,0.869012
111.850987,56.209283,1.989902,0.869618
112.030164,56.209283,1.99309,0.870224
113.605949,56.298883,2.017908,0.870831
113.695623,56.298883,2.019501,0.871437
113.765097,56.298883,2.020735,0.872044
114.238424,56.298883,2.029142,0.87265
114.855522,56.298883,2.040103,0.873257
114.878531,56.298883,2.040512,0.873863
115.089493,56.298883,2.044259,0.874469
115.140307,56.298883,2.045161,0.875076
115.889697,56.41835,2.054114,0.875682
116.558014,56.41835,2.065959,0.876289
116.992138,56.687151,2.063821,0.876895
117.5034,56.687151,2.07284,0.877502
118.497791,56.687151,2.090382,0.878108
118.603924,56.687151,2.092254,0.878714
118.883073,56.776752,2.093869,0.879321
119.357568,56.776752,2.102226,0.879927
119.877022,56.926086,2.105836,0.880534
120.982028,56.926086,2.125248,0.88114
121.562085,56.985819,2.133199,0.881747
121.756449,56.985819,2.13661,0.882353
121.764578,57.135153,2.131167,0.882959
122.091748,57.135153,2.136894,0.883566
122.276283,57.374087,2.131211,0.884172
122.395368,57.374087,2.133287,0.884779
123.835752,57.374087,2.158392,0.885385
124.872258,57.374087,2.176457,0.885992
125.048353,57.403954,2.178393,0.886598
125.513355,57.463688,2.18422,0.887204
126.295369,57.463688,2.197829,0.887811
127.263458,57.463688,2.214676,0.888417
127.399291,57.463688,2.21704,0.889024
128.511609,57.583155,2.231757,0.88963
129.411848,57.583155,2.247391,0.890237
130.286807,57.642888,2.260241,0.890843
130.308938,57.642888,2.260625,0.891449
130.700425,57.642888,2.267416,0.892056
132.422357,57.642888,2.297289,0.892662
132.63542,57.732489,2.297414,0.893269
132.746521,57.732489,2.299338,0.893875
133.59191,57.851956,2.309203,0.894482
135.636691,57.851956,2.344548,0.895088
136.43486,57.851956,2.358345,0.895694
137.449563,57.851956,2.375884,0.896301
137.866323,57.941556,2.379403,0.896907
138.928575,57.941556,2.397736,0.897514
139.196566,57.941556,2.402362,0.89812
140.551091,57.941556,2.425739,0.898727
140.567264,58.09089,2.419782,0.899333
143.316927,58.09089,2.467115,0.899939
143.606199,58.09089,2.472095,0.900546
145.04382,58.09089,2.496843,0.901152
146.171141,58.210357,2.511085,0.901759
146.65335,58.210357,2.519369,0.902365
149.957543,58.299958,2.572172,0.902971
151.373299,58.299958,2.596456,0.903578
151.381717,58.359691,2.593943,0.904184
152.331465,58.359691,2.610217,0.904791
152.897046,58.538892,2.611888,0.905397
154.565926,58.538892,2.640397,0.906004
159.090919,58.568759,2.71631,0.90661
159.128832,58.568759,2.716958,0.907216
159.279361,58.568759,2.719528,0.907823
166.281231,58.568759,2.839077,0.908429
169.545746,58.598625,2.89334,0.909036
188.833908,58.598625,3.222497,0.909642
193.08128,58.83756,3.281599,0.910249
193.957675,58.83756,3.296494,0.910855
202.354097,58.83756,3.439199,0.911461
202.556327,58.83756,3.442636,0.912068
319.398372,58.897293,5.422972,0.912674
323.714189,58.897293,5.496249,0.913281
380.283732,58.897293,6.456727,0.913887
382.013357,58.897293,6.486094,0.914494
520.327776,58.92716,8.830016,0.9151
533.632736,58.92716,9.055803,0.915706
628.620307,59.285561,10.603261,0.916313
634.895098,59.285561,10.709102,0.916919
738.245527,59.285561,12.452366,0.917526
864.681858,59.285561,14.585033,0.918132
871.68891,59.405029,14.673655,0.918739
1029.025584,59.405029,17.322197,0.919345
1041.869359,59.405029,17.538403,0.919951
1158.65689,59.405029,19.504357,0.920558
1389.940232,59.524496,23.350727,0.921164
1435.717297,59.524496,24.119773,0.921771
1687.651458,59.554363,28.337999,0.922377
1704.540177,59.554363,28.621584,0.922984
1852.565213,59.643963,31.060398,0.92359
2012.235713,59.643963,33.737458,0.924196
2423.132949,59.733563,40.565686,0.924803
2784.811031,59.733563,46.620541,0.925409
2790.803872,59.733563,46.720867,0.926016
2851.893234,59.733563,47.743565,0.926622
2927.939516,59.882897,48.89442,0.927229
4083.155998,59.882897,68.185679,0.927835
4661.12684,59.882897,77.837364,0.928441
4719.158433,59.882897,78.806448,0.929048
5709.617841,60.002364,95.156548,0.929654
7791.455,60.002364,129.852467,0.930261
10340.700121,60.241298,171.654668,0.930867
21044.602169,60.241298,349.338455,0.931474
26696.236724,60.271165,442.935467,0.93208
26696.238095,60.271165,442.93549,0.932686
26696.498055,60.330899,442.501248,0.933293
26696.503497,60.330899,442.501339,0.933899
26696.933834,60.330899,442.508472,0.934506
26696.94597,60.330899,442.508673,0.935112
26697.544816,60.480233,441.42596,0.935719
26697.566242,60.480233,441.426315,0.936325
26698.332714,60.5101,441.221101,0.936931
26698.366066,60.5101,441.221652,0.937538
26699.300751,60.5997,440.584703,0.938144
26699.348733,60.5997,440.585495,0.938751
26700.454119,60.749034,439.520639,0.939357
26700.51913,60.749034,439.521709,0.939964
26701.841427,60.808767,439.111704,0.94057
26701.927608,60.808767,439.113121,0.941176
26703.380701,60.958101,438.061228,0.941783
26703.497546,60.958101,438.063145,0.942389
26705.199141,60.958101,438.091059,0.942996
26705.349136,60.958101,438.09352,0.943602
26707.332799,60.987968,437.911504,0.944209
26707.526173,60.987968,437.914675,0.944815
26709.883139,61.077568,437.310847,0.945421
26710.130954,61.077568,437.314904,0.946028
26712.958533,61.077568,437.361199,0.946634
26713.253218,61.077568,437.366024,0.947241
26716.433176,61.167169,436.777339,0.947847
26716.683833,61.226902,436.355309,0.948454
26719.232955,61.226902,436.396943,0.94906
26719.284778,61.226902,436.397789,0.949666
26731.891983,61.226902,436.603699,0.950273
27285.776065,61.226902,445.650115,0.950879
29285.717833,61.226902,478.314544,0.951486
30740.63741,61.316503,501.34362,0.952092
31585.672693,61.316503,515.125151,0.952699
33128.722219,61.406103,539.502112,0.953305
34910.626375,61.406103,568.520468,0.953911
36833.955995,61.43597,599.550331,0.954518
38915.985947,61.43597,633.43976,0.955124
38933.645191,61.555437,632.49726,0.955731
40566.508343,61.555437,659.023969,0.956337
40566.531009,61.704771,657.429409,0.956944
40570.969862,61.704771,657.501346,0.95755
40571.057025,61.794371,656.549396,0.958156
40578.38068,61.794371,656.667912,0.958763
40578.575208,61.943705,655.087957,0.959369
40588.846034,61.943705,655.253766,0.959976
40589.198441,61.943705,655.259456,0.960582
40603.087662,61.943705,655.483679,0.961189
40603.691317,62.122906,653.602578,0.961795
40622.814578,62.122906,653.910407,0.962401
40623.86206,62.122906,653.927269,0.963008
40651.305659,62.122906,654.369032,0.963614
40653.143352,62.152773,654.08415,0.964221
40691.843495,62.152773,654.706811,0.964827
40694.89562,62.242373,653.813371,0.965434
40746.920459,62.242373,654.649214,0.96604
40751.830567,62.36184,653.473832,0.966646
40823.666594,62.36184,654.625755,0.967253
40831.595398,62.391707,654.439468,0.967859
40925.383938,62.391707,655.94269,0.968466
40937.72997,62.630641,653.63741,0.969072
41068.212772,62.630641,655.72078,0.969679
41087.945835,62.660508,655.723155,0.970285
41219.560239,62.660508,657.823591,0.970891
41263.344249,62.869575,656.33248,0.971498
41294.902606,62.869575,656.834445,0.972104
41447.381486,62.869575,659.259766,0.972711
41447.381948,62.869575,659.259773,0.973317
41448.49408,62.899442,658.964416,0.973924
41448.495813,62.899442,658.964443,0.97453
41450.342204,63.10851,656.810667,0.975136
41450.345993,63.10851,656.810727,0.975743
41452.95303,63.227977,655.610937,0.976349
41452.959765,63.227977,655.611044,0.976956
41456.511339,63.227977,655.667215,0.977562
41456.522318,63.227977,655.667388,0.978169
41461.449192,63.317577,654.817369,0.978775
41461.469041,63.317577,654.817683,0.979381
41468.604639,63.317577,654.930378,0.979988
41468.635061,63.317577,654.930859,0.980594
41478.784057,63.377311,654.473718,0.981201
41478.841786,63.377311,654.474629,0.981807
41492.687697,63.466911,653.768824,0.982414
41492.757531,63.466911,653.769924,0.98302
41512.042482,63.466911,654.073783,0.983626
41512.196343,63.466911,654.076207,0.984233
41537.995838,63.466911,654.48271,0.984839
41538.105472,63.466911,654.484437,0.985446
41556.705532,63.466911,654.777504,0.986052
41574.165142,63.466911,655.052602,0.986659
41574.59616,63.586378,653.828657,0.987265
41617.495186,63.586378,654.503315,0.987871
41624.994304,63.675978,653.700114,0.988478
41625.312229,63.675978,653.705107,0.989084
41700.004556,63.675978,654.878113,0.989691
41702.036344,63.675978,654.910021,0.990297
41809.340641,63.825312,655.058928,0.990904
41822.921607,63.825312,655.271711,0.99151
41961.933812,63.855179,657.142215,0.992116
42101.67357,63.855179,659.330601,0.992723
42196.255366,63.944779,659.885854,0.993329
42905.825586,63.944779,670.982463,0.993936
43784.904272,64.094113,683.134566,0.994542
44330.210557,64.094113,691.642466,0.995149
44925.893046,64.094113,700.936338,0.995755
46655.810635,64.094113,727.92661,0.996361
49873.93575,64.273314,775.966457,0.996968
53531.069286,64.273314,832.866177,0.997574
57700.747481,64.303181,897.323379,0.998181
62471.897096,64.303181,971.521103,0.998787
68970.151154,64.542115,1068.606926,0.999394
105316.140236,64.542115,1631.742935,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e4_p3_s2.csv <==
Num,An,Eff,n/N
0.05963,0.059734,0.99827,0
0.149085,0.149334,0.998332,0.000539
0.149206,0.149334,0.999142,0.001079
0.23879,0.238934,0.999395,0.001618
0.299257,0.298668,1.001972,0.002157
0.299372,0.298668,1.002357,0.002697
0.388613,0.388268,1.000887,0.003236
0.389547,0.388268,1.003294,0.003776
0.509777,0.507735,1.004021,0.004315
0.510038,0.507735,1.004536,0.004854
0.538717,0.537602,1.002074,0.005394
0.598645,0.597336,1.002192,0.005933
0.600906,0.597336,1.005977,0.006472
0.746414,0.74667,0.999658,0.007012
0.753856,0.74667,1.009625,0.007551
0.787571,0.776536,1.01421,0.008091
0.789989,0.776536,1.017323,0.00863
0.878992,0.866137,1.014843,0.009169
0.882561,0.866137,1.018963,0.009709
0.960413,0.955737,1.004892,0.010248
1.015019,1.015471,0.999555,0.010787
1.024962,1.015471,1.009347,0.011327
1.124904,1.105071,1.017947,0.011866
1.131313,1.105071,1.023747,0.012406
1.223803,1.194671,1.024385,0.012945
1.224323,1.194671,1.02482,0.013484
1.235005,1.224538,1.008548,0.014024
1.250142,1.224538,1.020909,0.014563
1.344109,1.344005,1.000077,0.015102
1.368448,1.344005,1.018186,0.015642
1.515013,1.493339,1.014513,0.016181
1.522675,1.493339,1.019645,0.016721
1.535511,1.493339,1.02824,0.01726
1.56918,1.553073,1.010371,0.017799
1.590856,1.553073,1.024328,0.018339
1.660371,1.582939,1.048916,0.018878
1.665078,1.582939,1.05189,0.019417
1.731441,1.732273,0.99952,0.019957
1.762737,1.732273,1.017586,0.020496
1.836341,1.821874,1.007941,0.021036
1.87462,1.821874,1.028952,0.021575
1.976465,1.941341,1.018093,0.022114
1.986052,1.941341,1.023031,0.022654
2.008165,1.941341,1.034422,0.023193
2.032087,1.941341,1.046744,0.023732
2.134107,2.030941,1.050797,0.024272
2.134737,2.030941,1.051107,0.024811
2.171668,2.150408,1.009886,0.025351
2.179482,2.180275,0.999636,0.02589
2.231576,2.180275,1.02353,0.026429
2.246449,2.210142,1.016428,0.026969
2.350543,2.210142,1.063526,0.027508
2.45698,2.389343,1.028308,0.028047
2.493349,2.389343,1.043529,0.028587
2.495055,2.449076,1.018774,0.029126
2.543947,2.449076,1.038737,0.029666
2.548554,2.538676,1.003891,0.030205
2.584036,2.538676,1.017867,0.030744
2.665805,2.538676,1.050077,0.031284
2.67025,2.538676,1.051828,0.031823
2.689531,2.658144,1.011808,0.032362
2.760676,2.658144,1.038573,0.032902
2.792931,2.68801,1.039033,0.033441
2.818416,2.68801,1.048514,0.033981
2.979345,2.897078,1.028397,0.03452
2.981493,2.897078,1.029138,0.035059
3.040353,2.926945,1.038746,0.035599
3.058374,2.986678,1.024005,0.036138
3.069331,2.986678,1.027674,0.036677
3.08233,3.016545,1.021808,0.037217
3.165666,3.016545,1.049434,0.037756
3.23089,3.106145,1.040161,0.038296
3.25368,3.106145,1.047498,0.038835
3.25615,3.165879,1.028514,0.039374
3.35556,3.165879,1.059914,0.039914
3.384151,3.255479,1.039525,0.040453
3.392045,3.255479,1.04195,0.040992
3.495853,3.374946,1.035825,0.041532
3.508443,3.374946,1.039555,0.042071
3.530687,3.464547,1.019091,0.042611
3.599137,3.464547,1.038848,0.04315
3.619805,3.494413,1.035884,0.043689
3.679439,3.494413,1.052949,0.044229
3.698396,3.643747,1.014998,0.044768
3.793503,3.643747,1.041099,0.045307
3.829789,3.733348,1.025832,0.045847
3.868943,3.733348,1.03632,0.046386
3.885683,3.733348,1.040804,0.046926
3.898089,3.733348,1.044127,0.047465
3.987358,3.822948,1.043006,0.048004
4.024266,3.882682,1.036466,0.048544
4.05873,3.882682,1.045342,0.049083
4.060499,3.882682,1.045798,0.049622
4.082667,3.882682,1.051507,0.050162
4.124491,4.061882,1.015414,0.050701
4.235462,4.061882,1.042734,0.051241
4.253457,4.091749,1.039521,0.05178
4.355452,4.091749,1.064447,0.052319
4.385283,4.330683,1.012608,0.052859
4.418214,4.330683,1.020212,0.053398
4.490613,4.330683,1.036929,0.053937
4.547017,4.330683,1.049954,0.054477
4.554975,4.36055,1.044587,0.055016
4.57502,4.36055,1.049184,0.055556
4.580657,4.420284,1.036281,0.056095
4.629753,4.420284,1.047388,0.056634
4.668306,4.45015,1.049022,0.057174
4.703305,4.45015,1.056887,0.057713
4.713208,4.569618,1.031423,0.058252
4.830237,4.569618,1.057033,0.058792
4.852687,4.689085,1.03489,0.059331
4.875629,4.689085,1.039783,0.059871
4.934335,4.778685,1.032572,0.06041
4.939447,4.778685,1.033641,0.060949
5.089306,4.838419,1.051853,0.061489
5.107458,4.898152,1.042732,0.062028
5.177621,4.898152,1.057056,0.062567
5.215241,5.047486,1.033235,0.063107
5.222518,5.047486,1.034677,0.063646
5.252076,5.077353,1.034412,0.064186
5.325878,5.077353,1.048948,0.064725
5.343125,5.077353,1.052345,0.065264
5.352037,5.077353,1.0541,0.065804
5.386203,5.166953,1.042433,0.066343
5.401528,5.166953,1.045399,0.066882
5.437185,5.316287,1.022741,0.067422
5.446693,5.316287,1.02453,0.067961
5.54026,5.376021,1.03055,0.068501
5.637654,5.376021,1.048667,0.06904
5.647574,5.405887,1.044708,0.069579
5.709521,5.405887,1.056167,0.070119
5.732241,5.525355,1.037443,0.070658
5.863383,5.525355,1.061178,0.071197
5.880959,5.525355,1.064359,0.071737
5.953838,5.525355,1.077549,0.072276
5.993775,5.764289,1.039812,0.072816
6.004735,5.764289,1.041713,0.073355
6.038035,5.794156,1.042091,0.073894
6.086518,5.794156,1.050458,0.074434
6.092071,5.883756,1.035405,0.074973
6.141308,5.883756,1.043773,0.075512
6.14511,5.973356,1.028753,0.076052
6.18212,5.973356,1.034949,0.076591
6.193734,5.973356,1.036893,0.077131
6.207607,6.03309,1.028927,0.07767
6.229266,6.03309,1.032517,0.078209
6.280857,6.12269,1.025833,0.078749
6.296208,6.12269,1.02834,0.079288
6.466053,6.12269,1.05608,0.079827
6.536097,6.12269,1.06752,0.080367
6.537344,6.212291,1.052324,0.080906
6.703638,6.212291,1.079093,0.081446
6.71263,6.331758,1.060153,0.081985
6.730808,6.331758,1.063024,0.082524
6.75171,6.510958,1.036976,0.083064
6.856462,6.510958,1.053065,0.083603
6.858268,6.600559,1.039044,0.084142
6.888552,6.600559,1.043632,0.084682
6.903906,6.600559,1.045958,0.085221
6.947692,6.600559,1.052591,0.085761
6.962664,6.720026,1.036107,0.0863
6.983561,6.720026,1.039216,0.086839
7.02284,6.749893,1.040437,0.087379
7.050178,6.749893,1.044487,0.087918
7.074457,6.839493,1.034354,0.088457
7.0972,6.839493,1.037679,0.088997
7.139159,6.929093,1.030316,0.089536
7.151726,6.929093,1.03213,0.090076
7.234396,6.95896,1.03958,0.090615
7.352311,6.95896,1.056524,0.091154
7.414993,6.988827,1.060978,0.091694
7.46858,6.988827,1.068646,0.092233
7.516492,7.197894,1.044263,0.092772
7.574392,7.197894,1.052307,0.093312
7.580071,7.227761,1.048744,0.093851
7.623539,7.287495,1.046112,0.094391
7.731078,7.287495,1.060869,0.09493
7.819321,7.317361,1.068598,0.095469
7.821903,7.317361,1.068951,0.096009
7.834522,7.466695,1.049262,0.096548
7.842591,7.466695,1.050343,0.097087
7.852937,7.466695,1.051729,0.097627
7.877536,7.466695,1.055023,0.098166
7.889524,7.675763,1.027849,0.098706
7.949436,7.675763,1.035654,0.099245
7.959633,7.765363,1.025017,0.099784
8.03176,7.765363,1.034306,0.100324
8.050635,7.765363,1.036736,0.100863
8.090757,7.765363,1.041903,0.101402
8.128438,7.79523,1.042745,0.101942
8.134832,7.79523,1.043565,0.102481
8.273835,7.914697,1.045376,0.10302
8.320865,7.914697,1.051318,0.10356
8.37833,7.914697,1.058579,0.104099
8.37949,7.914697,1.058725,0.104639
8.485638,8.034164,1.056194,0.105178
8.51168,8.034164,1.059436,0.105717
8.584059,8.123765,1.05666,0.106257
8.612339,8.123765,1.060141,0.106796
8.648756,8.183498,1.056853,0.107335
8.683106,8.183498,1.061051,0.107875
8.705567,8.273099,1.052274,0.108414
8.791688,8.273099,1.062684,0.108954
8.814322,8.392566,1.050254,0.109493
8.843347,8.392566,1.053712,0.110032
8.858812,8.601633,1.029899,0.110572
8.957483,8.6315,1.037767,0.111111
8.991406,8.6315,1.041697,0.11165
8.991727,8.661367,1.038142,0.11219
9.015128,8.661367,1.040844,0.112729
9.096276,8.661367,1.050213,0.113269
9.096498,8.661367,1.050238,0.113808
9.151877,8.7211,1.049395,0.114347
9.157931,8.7211,1.050089,0.114887
9.194958,8.750967,1.050736,0.115426
9.218199,8.750967,1.053392,0.115965
9.231909,8.840567,1.044267,0.116505
9.337444,8.840567,1.056204,0.117044
9.399542,8.900301,1.056093,0.117584
9.427025,8.900301,1.059181,0.118123
9.484563,9.109368,1.041188,0.118662
9.560336,9.109368,1.049506,0.119202
9.590998,9.109368,1.052872,0.119741
9.676132,9.109368,1.062218,0.12028
9.722426,9.139235,1.063812,0.12082
9.735738,9.139235,1.065268,0.121359
9.833348,9.348303,1.051886,0.121899
9.870994,9.348303,1.055913,0.122438
9.891449,9.378169,1.054731,0.122977
9.932229,9.378169,1.05908,0.123517
9.949897,9.46777,1.050923,0.124056
10.001325,9.46777,1.056355,0.124595
10.042283,9.55737,1.050737,0.125135
10.055305,9.55737,1.0521,0.125674
10.126586,9.706704,1.043257,0.126214
10.150524,9.706704,1.045723,0.126753
10.192191,9.706704,1.050016,0.127292
10.21674,9.706704,1.052545,0.127832
10.240248,9.706704,1.054967,0.128371
10.274861,9.706704,1.058532,0.12891
10.288941,9.796304,1.050288,0.12945
10.327729,9.796304,1.054247,0.129989
10.361553,9.945638,1.041819,0.130529
10.390772,9.945638,1.044757,0.131068
10.482431,10.065105,1.041463,0.131607
10.549787,10.065105,1.048155,0.132147
10.621755,10.094972,1.052183,0.132686
10.659523,10.094972,1.055924,0.133225
10.731332,10.094972,1.063037,0.133765
10.826376,10.154706,1.066144,0.134304
10.848883,10.154706,1.06836,0.134844
10.892194,10.154706,1.072625,0.135383
10.928856,10.154706,1.076236,0.135922
10.967245,10.333906,1.061287,0.136462
10.97809,10.333906,1.062337,0.137001
11.036616,10.423507,1.05882,0.13754
11.078382,10.423507,1.062827,0.13808
11.078402,10.542974,1.050785,0.138619
11.08614,10.542974,1.051519,0.139159
11.147201,10.632574,1.048401,0.139698
11.167696,10.632574,1.050329,0.140237
11.217815,10.752041,1.04332,0.140777
11.285996,10.752041,1.049661,0.141316
11.322332,10.811775,1.047222,0.141855
11.388768,10.811775,1.053367,0.142395
11.433434,10.901375,1.048807,0.142934
11.472927,10.901375,1.052429,0.143474
11.503012,10.901375,1.055189,0.144013
11.521737,10.901375,1.056907,0.144552
11.549855,11.020842,1.048001,0.145092
11.65327,11.020842,1.057385,0.145631
11.67178,11.050709,1.056202,0.14617
11.722837,11.050709,1.060822,0.14671
11.753606,11.050709,1.063607,0.147249
11.79101,11.050709,1.066991,0.147789
11.847027,11.14031,1.063438,0.148328
11.885649,11.14031,1.066905,0.148867
11.900326,11.259777,1.056888,0.149407
12.051926,11.259777,1.070352,0.149946
12.065309,11.259777,1.071541,0.150485
12.093519,11.259777,1.074046,0.151025
12.171856,11.528578,1.055799,0.151564
12.187699,11.528578,1.057173,0.152104
12.215837,11.588311,1.054152,0.152643
12.276664,11.588311,1.059401,0.153182
12.29781,11.618178,1.058497,0.153722
12.329583,11.618178,1.061232,0.154261
12.366894,11.707778,1.056297,0.1548
12.380563,11.767512,1.052097,0.15534
12.389707,11.767512,1.052874,0.155879
12.476331,11.857112,1.052223,0.156419
12.477569,11.857112,1.052328,0.156958
12.599551,11.946713,1.054646,0.157497
12.612553,11.946713,1.055734,0.158037
12.616017,11.976579,1.053391,0.158576
12.705959,11.976579,1.060901,0.159115
12.736746,12.06618,1.055574,0.159655
12.786201,12.06618,1.059673,0.160194
12.786513,12.096047,1.057082,0.160734
12.837643,12.096047,1.061309,0.161273
12.932116,12.215514,1.058663,0.161812
12.983294,12.215514,1.062853,0.162352
12.996464,12.24538,1.061336,0.162891
13.039157,12.24538,1.064823,0.16343
13.105532,12.24538,1.070243,0.16397
13.116814,12.24538,1.071164,0.164509
13.197976,12.424581,1.062247,0.165049
13.29349,12.424581,1.069935,0.165588
13.342607,12.573915,1.061134,0.166127
13.357959,12.573915,1.062355,0.166667
13.374483,12.663515,1.056143,0.167206
13.400171,12.663515,1.058171,0.167745
13.464054,12.693382,1.060714,0.168285
13.476089,12.693382,1.061663,0.168824
13.506499,12.693382,1.064058,0.169364
13.589902,12.693382,1.070629,0.169903
13.597845,12.693382,1.071255,0.170442
13.645542,12.693382,1.075012,0.170982
13.655234,12.932316,1.0559,0.171521
13.697781,12.932316,1.05919,0.17206
13.746424,13.021917,1.055638,0.1726
13.8381,13.021917,1.062678,0.173139
13.849815,13.201117,1.04914,0.173679
13.975124,13.201117,1.058632,0.174218
14.03446,13.201117,1.063127,0.174757
14.076467,13.201117,1.066309,0.175297
14.122858,13.290718,1.062611,0.175836
14.151015,13.290718,1.064729,0.176375
14.21196,13.290718,1.069315,0.176915
14.242991,13.290718,1.071649,0.177454
14.243092,13.410185,1.06211,0.177994
14.274085,13.410185,1.064421,0.178533
14.291488,13.440052,1.063351,0.179072
14.300108,13.440052,1.063992,0.179612
14.338146,13.440052,1.066822,0.180151
14.394413,13.499785,1.06627,0.18069
14.469307,13.499785,1.071818,0.18123
14.492981,13.649119,1.061825,0.181769
14.623561,13.649119,1.071392,0.182309
14.652474,13.678986,1.071167,0.182848
14.660203,13.678986,1.071732,0.183387
14.727624,13.768586,1.069654,0.183927
14.742181,13.768586,1.070711,0.184466
14.827185,13.858187,1.069922,0.185005
14.828703,13.858187,1.070032,0.185545
14.885853,13.91792,1.069546,0.186084
14.92159,13.91792,1.072113,0.186624
15.008201,13.977654,1.073728,0.187163
15.071465,13.977654,1.078254,0.187702
15.085605,14.246455,1.058902,0.188242
15.093548,14.246455,1.05946,0.188781
15.101572,14.365922,1.051208,0.18932
15.177088,14.365922,1.056465,0.18986
15.181591,14.365922,1.056778,0.190399
15.242623,14.365922,1.061026,0.190939
15.28094,14.395789,1.061487,0.191478
15.337414,14.395789,1.06541,0.192017
15.46961,14.485389,1.067946,0.192557
15.500774,14.485389,1.070097,0.193096
15.501379,14.485389,1.070139,0.193635
15.547083,14.485389,1.073294,0.194175
15.595685,14.574989,1.070031,0.194714
15.599341,14.574989,1.070281,0.195254
15.603523,14.634723,1.066199,0.195793
15.655254,14.634723,1.069734,0.196332
15.707906,14.724323,1.0668,0.196872
15.757977,14.724323,1.0702,0.197411
15.779112,14.724323,1.071636,0.19795
15.893477,14.724323,1.079403,0.19849
15.948799,14.933391,1.067996,0.199029
15.972641,14.933391,1.069592,0.199569
15.994957,14.933391,1.071087,0.200108
16.05768,14.933391,1.075287,0.200647
16.102603,15.082725,1.067619,0.201187
16.156442,15.082725,1.071189,0.201726
16.176629,15.082725,1.072527,0.202265
16.23919,15.082725,1.076675,0.202805
16.286837,15.202192,1.071348,0.203344
16.338283,15.202192,1.074732,0.203883
16.346781,15.291792,1.068991,0.204423
16.441721,15.351526,1.071015,0.204962
16.452815,15.351526,1.071738,0.205502
16.497422,15.530726,1.062244,0.206041
16.499852,15.530726,1.062401,0.20658
16.567112,15.530726,1.066731,0.20712
16.595313,15.530726,1.068547,0.207659
16.643175,15.560593,1.069572,0.208198
16.714993,15.560593,1.074187,0.208738
16.768233,15.59046,1.075544,0.209277
16.797084,15.59046,1.077395,0.209817
16.803234,15.829394,1.061521,0.210356
16.830971,15.829394,1.063273,0.210895
16.862437,15.829394,1.065261,0.211435
16.90317,15.829394,1.067834,0.211974
16.9115,15.918995,1.062347,0.212513
16.989753,15.918995,1.067263,0.213053
17.028178,15.918995,1.069677,0.213592
17.060077,15.918995,1.071681,0.214132
17.163845,16.068329,1.068179,0.214671
17.169385,16.068329,1.068523,0.21521
17.210756,16.157929,1.065159,0.21575
17.230416,16.157929,1.066375,0.216289
17.271787,16.247529,1.063041,0.216828
17.34006,16.247529,1.067243,0.217368
17.36663,16.277396,1.066917,0.217907
17.511266,16.277396,1.075803,0.218447
17.517818,16.277396,1.076205,0.218986
17.570391,16.277396,1.079435,0.219525
17.612491,16.366996,1.076098,0.220065
17.637886,16.366996,1.07765,0.220604
17.639285,16.396863,1.075772,0.221143
17.747357,16.396863,1.082363,0.221683
17.781957,16.546197,1.074685,0.222222
17.799346,16.546197,1.075736,0.222762
17.849364,16.635797,1.072949,0.223301
17.915244,16.635797,1.076909,0.22384
17.925932,16.785131,1.067965,0.22438
17.987005,16.785131,1.071603,0.224919
18.051037,16.874732,1.069708,0.225458
18.101423,16.874732,1.072694,0.225998
18.21846,16.874732,1.07963,0.226537
18.239677,16.874732,1.080887,0.227077
18.264979,16.994199,1.074777,0.227616
18.318624,16.994199,1.077934,0.228155
18.374995,17.233133,1.06626,0.228695
18.37579,17.233133,1.066306,0.229234
18.408762,17.263,1.066371,0.229773
18.441028,17.263,1.06824,0.230313
18.468911,17.263,1.069855,0.230852
18.521984,17.322733,1.06923,0.231392
18.58822,17.322733,1.073054,0.231931
18.651901,17.322733,1.07673,0.23247
18.72306,17.322733,1.080838,0.23301
18.815677,17.4422,1.078744,0.233549
18.827281,17.4422,1.07941,0.234088
18.853971,17.472067,1.079092,0.234628
18.881644,17.472067,1.080676,0.235167
18.974606,17.472067,1.085997,0.235707
18.993563,17.472067,1.087082,0.236246
18.997705,17.501934,1.085463,0.236785
19.014781,17.501934,1.086439,0.237325
19.060903,17.681135,1.078036,0.237864
19.084726,17.681135,1.079384,0.238403
19.128522,17.711001,1.080036,0.238943
19.133546,17.711001,1.08032,0.239482
19.278146,17.800602,1.083005,0.240022
19.299617,17.800602,1.084211,0.240561
19.327582,17.949936,1.076749,0.2411
19.336255,17.949936,1.077233,0.24164
19.487713,18.069403,1.078492,0.242179
19.510931,18.069403,1.079777,0.242718
19.564218,18.218737,1.073852,0.243258
19.580938,18.218737,1.074769,0.243797
19.688616,18.218737,1.08068,0.244337
19.707983,18.218737,1.081743,0.244876
19.717484,18.27847,1.078727,0.245415
19.742776,18.27847,1.080111,0.245955
19.773528,18.308337,1.080029,0.246494
19.785972,18.308337,1.080708,0.247033
19.839619,18.427804,1.076613,0.247573
19.877933,18.427804,1.078692,0.248112
19.951869,18.666738,1.068846,0.248652
19.976112,18.666738,1.070145,0.249191
20.005188,18.666738,1.071702,0.24973
20.008459,18.666738,1.071878,0.25027
20.08578,18.696605,1.074301,0.250809
20.286702,18.696605,1.085047,0.251348
20.308201,18.756339,1.082738,0.251888
20.345319,18.756339,1.084717,0.252427
20.377269,18.786206,1.084693,0.252967
20.535656,18.786206,1.093124,0.253506
20.552877,18.786206,1.094041,0.254045
20.589583,18.786206,1.095995,0.254585
20.617121,18.93554,1.088806,0.255124
20.644924,18.93554,1.090274,0.255663
20.671801,19.02514,1.086552,0.256203
20.717624,19.02514,1.08896,0.256742
20.756105,19.11474,1.085869,0.257282
20.802778,19.11474,1.088311,0.257821
20.844352,19.144607,1.088785,0.25836
20.875006,19.144607,1.090386,0.2589
20.959583,19.353674,1.082977,0.259439
20.965748,19.413408,1.079962,0.259978
21.036176,19.413408,1.08359,0.260518
21.097664,19.413408,1.086757,0.261057
21.108348,19.413408,1.087308,0.261597
21.248446,19.413408,1.094524,0.262136
21.264166,19.413408,1.095334,0.262675
21.30259,19.503008,1.092272,0.263215
21.327701,19.503008,1.09356,0.263754
21.341898,19.592609,1.089283,0.264293
21.416143,19.592609,1.093073,0.264833
21.46378,19.622476,1.093836,0.265372
21.495436,19.622476,1.09545,0.265912
21.524834,19.741943,1.09031,0.266451
21.615558,19.741943,1.094905,0.26699
21.669696,19.891277,1.089407,0.26753
21.795999,19.891277,1.095757,0.268069
21.838955,20.100344,1.086497,0.268608
21.873336,20.100344,1.088207,0.269148
21.936059,20.130211,1.089708,0.269687
22.005142,20.130211,1.09314,0.270227
22.087967,20.189944,1.094008,0.270766
22.103199,20.189944,1.094763,0.271305
22.14147,20.219811,1.095038,0.271845
22.222765,20.219811,1.099059,0.272384
22.27808,20.309411,1.096934,0.272923
22.332297,20.309411,1.099603,0.273463
22.385479,20.309411,1.102222,0.274002
22.459302,20.309411,1.105857,0.274542
22.469141,20.458745,1.098266,0.275081
22.508333,20.458745,1.100181,0.27562
22.583012,20.458745,1.103832,0.27616
22.624157,20.458745,1.105843,0.276699
22.639882,20.578213,1.100187,0.277238
22.756428,20.578213,1.105851,0.277778
22.791373,20.578213,1.107549,0.278317
22.875496,20.578213,1.111637,0.278857
22.905232,20.667813,1.108256,0.279396
22.919055,20.667813,1.108925,0.279935
22.975298,20.817147,1.103672,0.280475
22.993185,20.817147,1.104531,0.281014
23.017801,20.817147,1.105714,0.281553
23.062407,20.817147,1.107856,0.282093
23.138298,20.847014,1.109909,0.282632
23.226059,20.847014,1.114119,0.283172
23.251176,20.936614,1.110551,0.283711
23.280897,20.936614,1.11197,0.28425
23.300604,21.085948,1.10503,0.28479
23.319323,21.085948,1.105918,0.285329
23.337751,21.175548,1.102108,0.285868
23.42445,21.175548,1.106203,0.286408
23.527925,21.265148,1.106408,0.286947
23.546484,21.265148,1.10728,0.287487
23.558969,21.504083,1.095558,0.288026
23.599159,21.504083,1.097427,0.288565
23.690089,21.563816,1.098604,0.289105
23.788109,21.62355,1.100102,0.289644
23.818359,21.62355,1.101501,0.290183
23.849577,21.653417,1.101423,0.290723
23.898146,21.653417,1.103666,0.291262
23.899165,21.653417,1.103713,0.291802
23.968861,21.653417,1.106932,0.292341
23.984863,21.653417,1.107671,0.29288
24.043119,21.653417,1.110361,0.29342
24.133873,21.802751,1.106919,0.293959
24.204334,21.802751,1.11015,0.294498
24.266505,21.802751,1.113002,0.295038
24.268455,21.802751,1.113091,0.295577
24.317142,21.892351,1.11076,0.296117
24.362541,21.892351,1.112833,0.296656
24.489005,22.041685,1.111031,0.297195
24.544565,22.041685,1.113552,0.297735
24.583181,22.101418,1.11229,0.298274
24.654671,22.101418,1.115524,0.298813
24.664943,22.101418,1.115989,0.299353
24.739339,22.101418,1.119355,0.299892
24.824972,22.250752,1.115691,0.300431
24.877172,22.250752,1.118037,0.300971
24.877445,22.250752,1.11805,0.30151
24.963783,22.250752,1.12193,0.30205
25.096853,22.280619,1.126398,0.302589
25.114445,22.280619,1.127188,0.303128
25.167616,22.519553,1.117589,0.303668
25.23401,22.519553,1.120538,0.304207
25.237936,22.519553,1.120712,0.304746
25.266646,22.519553,1.121987,0.305286
25.35601,22.609154,1.121493,0.305825
25.386102,22.609154,1.122824,0.306365
25.456712,22.728621,1.120029,0.306904
25.495965,22.728621,1.121756,0.307443
25.629502,22.848088,1.121735,0.307983
25.693722,22.848088,1.124546,0.308522
25.698023,22.848088,1.124734,0.309061
25.7533,22.848088,1.127153,0.309601
25.788464,22.967555,1.122821,0.31014
25.800667,22.967555,1.123353,0.31068
25.872151,23.057155,1.122088,0.311219
25.89759,23.057155,1.123191,0.311758
25.996604,23.087022,1.126027,0.312298
26.03465,23.087022,1.127675,0.312837
26.04254,23.176623,1.123656,0.313376
26.168804,23.176623,1.129103,0.313916
26.226625,23.236356,1.128689,0.314455
26.284062,23.236356,1.131161,0.314995
26.322088,23.445424,1.122696,0.315534
26.32492,23.445424,1.122817,0.316073
26.429372,23.445424,1.127272,0.316613
26.445397,23.445424,1.127956,0.317152
26.525139,23.535024,1.12705,0.317691
26.533098,23.535024,1.127388,0.318231
26.614797,23.684358,1.123729,0.31877
26.674586,23.684358,1.126253,0.31931
26.725386,23.684358,1.128398,0.319849
26.7428,23.684358,1.129133,0.320388
26.758444,23.714225,1.128371,0.320928
26.775066,23.714225,1.129072,0.321467
26.877254,23.803825,1.129115,0.322006
26.963863,23.803825,1.132753,0.322546
27.19979,23.893425,1.13838,0.323085
27.259419,23.893425,1.140875,0.323625
27.287896,23.893425,1.142067,0.324164
27.312249,23.923292,1.141659,0.324703
27.394636,23.923292,1.145103,0.325243
27.459961,23.953159,1.146402,0.325782
27.502544,23.953159,1.14818,0.326321
27.575542,24.13236,1.142679,0.326861
27.617253,24.13236,1.144408,0.3274
27.638884,24.162226,1.143888,0.32794
27.718362,24.162226,1.147177,0.328479
27.739383,24.192093,1.14663,0.329018
27.795713,24.192093,1.148959,0.329558
27.798268,24.431027,1.137826,0.330097
27.844775,24.431027,1.13973,0.330636
27.897943,24.490761,1.139121,0.331176
27.960383,24.490761,1.141671,0.331715
27.967504,24.490761,1.141961,0.332255
28.074371,24.490761,1.146325,0.332794
28.105612,24.520628,1.146203,0.333333
28.127364,24.520628,1.14709,0.333873
28.206089,24.759562,1.1392,0.334412
28.251671,24.759562,1.141041,0.334951
28.282444,24.849162,1.138165,0.335491
28.368282,24.849162,1.141619,0.33603
28.376538,24.879029,1.140581,0.33657
28.424791,24.879029,1.14252,0.337109
28.528387,25.117963,1.135776,0.337648
28.694203,25.117963,1.142378,0.338188
28.702411,25.14783,1.141347,0.338727
28.729047,25.14783,1.142407,0.339266
28.797815,25.23743,1.141076,0.339806
28.836453,25.23743,1.142607,0.340345
28.917906,25.23743,1.145834,0.340885
28.941358,25.23743,1.146763,0.341424
29.112883,25.23743,1.15356,0.341963
29.127055,25.23743,1.154121,0.342503
29.165073,25.327031,1.151539,0.343042
29.18451,25.327031,1.152307,0.343581
29.198163,25.386764,1.150133,0.344121
29.225337,25.386764,1.151204,0.34466
29.407929,25.386764,1.158396,0.3452
29.464719,25.386764,1.160633,0.345739
29.548594,25.386764,1.163937,0.346278
29.571346,25.386764,1.164833,0.346818
29.609934,25.476365,1.162251,0.347357
29.651647,25.476365,1.163888,0.347896
29.678618,25.595832,1.15951,0.348436
29.693039,25.595832,1.160073,0.348975
29.786075,25.834766,1.152945,0.349515
29.852374,25.834766,1.155512,0.350054
29.866975,25.834766,1.156077,0.350593
29.895484,25.834766,1.15718,0.351133
29.929107,25.864633,1.157144,0.351672
29.945326,25.864633,1.157771,0.352211
30.151561,26.043834,1.157724,0.352751
30.192268,26.043834,1.159287,0.35329
30.197044,26.0737,1.158142,0.35383
30.238366,26.0737,1.159727,0.354369
30.290005,26.193167,1.156409,0.354908
30.353218,26.193167,1.158822,0.355448
30.392694,26.312635,1.155061,0.355987
30.487008,26.312635,1.158645,0.356526
30.58514,26.342501,1.161057,0.357066
30.608811,26.402235,1.159327,0.357605
30.652874,26.402235,1.160995,0.358145
30.719543,26.402235,1.163521,0.358684
30.81415,26.402235,1.167104,0.359223
30.817937,26.581436,1.159378,0.359763
31.005823,26.581436,1.166447,0.360302
31.015069,26.581436,1.166794,0.360841
31.01982,26.581436,1.166973,0.361381
31.088681,26.82037,1.159144,0.36192
31.124236,26.82037,1.16047,0.36246
31.175733,26.880103,1.159807,0.362999
31.186947,26.880103,1.160224,0.363538
31.274803,26.90997,1.162201,0.364078
31.312906,26.90997,1.163617,0.364617
31.39571,26.90997,1.166694,0.365156
31.441466,26.90997,1.168395,0.365696
31.507696,26.999571,1.16697,0.366235
31.587005,26.999571,1.169908,0.366775
31.687346,27.029437,1.172327,0.367314
31.69277,27.029437,1.172528,0.367853
31.700692,27.029437,1.172821,0.368393
31.701432,27.029437,1.172848,0.368932
31.732013,27.148904,1.168814,0.369471
31.766368,27.148904,1.170079,0.370011
31.806114,27.298238,1.165134,0.37055
31.864312,27.298238,1.167266,0.37109
31.87035,27.357972,1.164938,0.371629
32.013639,27.357972,1.170176,0.372168
32.100599,27.537173,1.165719,0.372708
32.128713,27.537173,1.16674,0.373247
32.153479,27.626773,1.163852,0.373786
32.309176,27.626773,1.169488,0.374326
32.357288,27.626773,1.171229,0.374865
32.385256,27.626773,1.172242,0.375405
32.40592,27.626773,1.17299,0.375944
32.468628,27.626773,1.17526,0.376483
32.533269,27.716373,1.173792,0.377023
32.574372,27.716373,1.175275,0.377562
32.724606,27.74624,1.179425,0.378101
32.802163,27.74624,1.18222,0.378641
32.841815,27.83584,1.179839,0.37918
32.845496,27.83584,1.179971,0.37972
32.938079,27.955308,1.178241,0.380259
32.981652,27.955308,1.179799,0.380798
33.037162,27.985174,1.180524,0.381338
33.085162,27.985174,1.182239,0.381877
33.115516,28.104641,1.178293,0.382416
33.258542,28.104641,1.183383,0.382956
33.374954,28.343576,1.177514,0.383495
33.444151,28.343576,1.179955,0.384035
33.451328,28.343576,1.180208,0.384574
33.541065,28.343576,1.183374,0.385113
33.570173,28.463043,1.17943,0.385653
33.615167,28.463043,1.181011,0.386192
33.633764,28.49291,1.180426,0.386731
33.647584,28.49291,1.180911,0.387271
33.700946,28.731844,1.172948,0.38781
33.79371,28.731844,1.176176,0.38835
33.793993,28.731844,1.176186,0.388889
33.841981,28.731844,1.177856,0.389428
33.852224,28.791577,1.175768,0.389968
33.867609,28.791577,1.176303,0.390507
33.950214,28.821444,1.17795,0.391046
33.96263,28.821444,1.178381,0.391586
34.00985,28.821444,1.180019,0.392125
34.21397,28.821444,1.187101,0.392665
34.242315,28.911045,1.184403,0.393204
34.3331,28.970778,1.185094,0.393743
34.395478,28.970778,1.187247,0.394283
34.405861,28.970778,1.187606,0.394822
34.461557,28.970778,1.189528,0.395361
34.476267,29.149979,1.18272,0.395901
34.509083,29.149979,1.183846,0.39644
34.52494,29.179846,1.183178,0.39698
34.605312,29.179846,1.185932,0.397519
34.613852,29.269446,1.182593,0.398058
34.617246,29.269446,1.182709,0.398598
34.638233,29.299313,1.18222,0.399137
34.693321,29.299313,1.1841,0.399676
34.847682,29.41878,1.184539,0.400216
34.868596,29.41878,1.18525,0.400755
35.028101,29.41878,1.190671,0.401294
35.097377,29.41878,1.193026,0.401834
35.141728,29.448647,1.193322,0.402373
35.1691,29.448647,1.194252,0.402913
35.234126,29.448647,1.19646,0.403452
35.263736,29.448647,1.197465,0.403991
35.388553,29.777181,1.188445,0.404531
35.498377,29.777181,1.192134,0.40507
35.544373,29.866782,1.190097,0.405609
35.613377,29.866782,1.192408,0.406149
35.654888,29.866782,1.193797,0.406688
35.667138,29.866782,1.194208,0.407228
35.844315,30.135583,1.189435,0.407767
35.846699,30.135583,1.189514,0.408306
35.919292,30.165449,1.190743,0.408846
35.959698,30.165449,1.192082,0.409385
35.962469,30.165449,1.192174,0.409924
36.099047,30.165449,1.196702,0.410464
36.124438,30.25505,1.193997,0.411003
36.159291,30.25505,1.195149,0.411543
36.19995,30.374517,1.191787,0.412082
36.263413,30.374517,1.193876,0.412621
36.348667,30.404384,1.195507,0.413161
36.408161,30.404384,1.197464,0.4137
36.530178,30.493984,1.197947,0.414239
36.540829,30.493984,1.198296,0.414779
36.622915,30.613451,1.196301,0.415318
36.639114,30.613451,1.196831,0.415858
36.655322,30.613451,1.19736,0.416397
36.667734,30.613451,1.197765,0.416936
36.737148,30.613451,1.200033,0.417476
36.887492,30.613451,1.204944,0.418015
36.951315,30.703051,1.203506,0.418554
36.987652,30.703051,1.20469,0.419094
37.068578,30.852385,1.201482,0.419633
37.152419,30.852385,1.204199,0.420173
37.223524,30.971853,1.20185,0.420712
37.320716,30.971853,1.204988,0.421251
37.341294,30.971853,1.205653,0.421791
37.461161,30.971853,1.209523,0.42233
37.573455,31.061453,1.209649,0.422869
37.574928,31.061453,1.209696,0.423409
37.588584,31.061453,1.210136,0.423948
37.716751,31.061453,1.214262,0.424488
37.783055,31.121186,1.214062,0.425027
37.848415,31.121186,1.216162,0.425566
37.883755,31.18092,1.214966,0.426106
37.897336,31.18092,1.215401,0.426645
37.961456,31.330254,1.211655,0.427184
38.097644,31.330254,1.216002,0.427724
38.139494,31.449721,1.212713,0.428263
38.210506,31.449721,1.214971,0.428803
38.258493,31.599055,1.210748,0.429342
38.309888,31.658788,1.210087,0.429881
38.341303,31.658788,1.211079,0.430421
38.395624,31.658788,1.212795,0.43096
38.440223,31.658788,1.214204,0.431499
38.475875,31.688655,1.214185,0.432039
38.559587,31.688655,1.216826,0.432578
38.612819,31.837989,1.212791,0.433118
38.613192,31.837989,1.212802,0.433657
38.803449,31.837989,1.218778,0.434196
38.823843,31.837989,1.219419,0.434736
38.838111,31.92759,1.216444,0.435275
38.942311,31.92759,1.219707,0.435814
39.001114,32.047057,1.216995,0.436354
39.026975,32.047057,1.217802,0.436893
39.086098,32.047057,1.219647,0.437433
39.110538,32.047057,1.22041,0.437972
39.121065,32.136657,1.217335,0.438511
39.246511,32.136657,1.221238,0.439051
39.272598,32.315858,1.215273,0.43959
39.351135,32.315858,1.217704,0.440129
39.412999,32.495058,1.212892,0.440669
39.478575,32.495058,1.21491,0.441208
39.562834,32.554792,1.215269,0.441748
39.618553,32.554792,1.216981,0.442287
39.777038,32.554792,1.221849,0.442826
39.8756,32.554792,1.224877,0.443366
39.928943,32.644392,1.223149,0.443905
39.95366,32.644392,1.223906,0.444444
39.960229,32.733993,1.220756,0.444984
40.126493,32.733993,1.225836,0.445523
40.195501,32.763859,1.226824,0.446063
40.219392,32.763859,1.227554,0.446602
40.258799,32.793726,1.227637,0.447141
40.259928,32.793726,1.227672,0.447681
40.320473,33.002794,1.221729,0.44822
40.37517,33.002794,1.223386,0.448759
40.398189,33.002794,1.224084,0.449299
40.464814,33.002794,1.226103,0.449838
40.585862,33.002794,1.229771,0.450378
40.62964,33.002794,1.231097,0.450917
40.682211,33.002794,1.23269,0.451456
40.794104,33.002794,1.23608,0.451996
40.865434,33.092394,1.234889,0.452535
40.883794,33.092394,1.235444,0.453074
40.897521,33.122261,1.234744,0.453614
40.933504,33.122261,1.235831,0.454153
40.960691,33.271595,1.231101,0.454693
40.977113,33.271595,1.231595,0.455232
41.094712,33.361195,1.231812,0.455771
41.126772,33.361195,1.232773,0.456311
41.187287,33.570263,1.226898,0.45685
41.26431,33.570263,1.229192,0.457389
41.278724,33.600129,1.228529,0.457929
41.378167,33.600129,1.231488,0.458468
41.403481,33.600129,1.232242,0.459008
41.563055,33.600129,1.236991,0.459547
41.613534,33.719596,1.234105,0.460086
41.668413,33.719596,1.235733,0.460626
41.7186,33.749463,1.236126,0.461165
41.739733,33.749463,1.236752,0.461704
41.939786,33.749463,1.24268,0.462244
41.989163,33.749463,1.244143,0.462783
42.009682,33.988397,1.236001,0.463323
42.13302,33.988397,1.239629,0.463862
42.155362,34.197465,1.232704,0.464401
42.193329,34.197465,1.233815,0.464941
42.304494,34.197465,1.237065,0.46548
42.410716,34.197465,1.240171,0.466019
42.472206,34.406532,1.234423,0.466559
42.544398,34.436399,1.235449,0.467098
42.554982,34.436399,1.235756,0.467638
42.625177,34.466266,1.236722,0.468177
42.626466,34.466266,1.236759,0.468716
42.795817,34.526,1.239524,0.469256
42.845996,34.526,1.240978,0.469795
42.849977,34.555866,1.24002,0.470334
43.096566,34.555866,1.247156,0.470874
43.133092,34.555866,1.248213,0.471413
43.241066,34.555866,1.251338,0.471953
43.273159,34.645467,1.249028,0.472492
43.339012,34.645467,1.250929,0.473031
43.42992,34.645467,1.253553,0.473571
43.474518,34.645467,1.25484,0.47411
43.543971,34.794801,1.251451,0.474649
43.586127,34.794801,1.252662,0.475189
43.683685,34.794801,1.255466,0.475728
43.727763,34.794801,1.256733,0.476268
43.767784,34.884401,1.254652,0.476807
43.864424,34.884401,1.257422,0.477346
43.878591,34.944134,1.255678,0.477886
44.042086,34.944134,1.260357,0.478425
44.134597,34.944134,1.263004,0.478964
44.139577,34.944134,1.263147,0.479504
44.168727,35.003868,1.261824,0.480043
44.238712,35.003868,1.263824,0.480583
44.296661,35.272669,1.255835,0.481122
44.35528,35.272669,1.257497,0.481661
44.390502,35.362269,1.255307,0.482201
44.421307,35.362269,1.256178,0.48274
44.536404,35.422003,1.257309,0.483279
44.601811,35.422003,1.259156,0.483819
44.650426,35.511603,1.257348,0.484358
44.69431,35.511603,1.258583,0.484898
44.706692,35.511603,1.258932,0.485437
44.840558,35.511603,1.262702,0.485976
44.873553,35.601204,1.26045,0.486516
44.895857,35.601204,1.261077,0.487055
45.034787,35.63107,1.263919,0.487594
45.079025,35.63107,1.265161,0.488134
45.153208,35.870005,1.258801,0.488673
45.271291,35.870005,1.262093,0.489213
45.303027,35.899871,1.261927,0.489752
45.406571,35.899871,1.264812,0.490291
45.446431,35.989472,1.26277,0.490831
45.534781,35.989472,1.265225,0.49137
45.599811,35.989472,1.267032,0.491909
45.66847,35.989472,1.26894,0.492449
45.81758,36.138806,1.267822,0.492988
45.896007,36.138806,1.269992,0.493528
46.016328,36.228406,1.270173,0.494067
46.057869,36.228406,1.271319,0.494606
46.110208,36.347873,1.268581,0.495146
46.218901,36.347873,1.271571,0.495685
46.264188,36.437474,1.269687,0.496224
46.318778,36.437474,1.271185,0.496764
46.352982,36.437474,1.272124,0.497303
46.35659,36.437474,1.272223,0.497843
46.432295,36.556941,1.270136,0.498382
46.447489,36.556941,1.270552,0.498921
46.461834,36.586807,1.269907,0.499461
46.608653,36.586807,1.27392,0.5
46.72829,36.616674,1.276148,0.500539
46.747137,36.616674,1.276663,0.501079
46.816132,36.706275,1.275426,0.501618
46.872279,36.706275,1.276955,0.502157
46.94836,36.825742,1.274879,0.502697
47.053803,36.825742,1.277742,0.503236
47.120084,36.855608,1.278505,0.503776
47.163309,36.855608,1.279678,0.504315
47.227977,36.945209,1.278325,0.504854
47.268137,36.945209,1.279412,0.505394
47.381159,37.064676,1.278337,0.505933
47.477811,37.064676,1.280945,0.506472
47.607967,37.064676,1.284457,0.507012
47.623231,37.064676,1.284868,0.507551
47.756827,37.30361,1.28022,0.508091
47.781354,37.30361,1.280877,0.50863
47.829291,37.333477,1.281137,0.509169
47.878899,37.333477,1.282466,0.509709
47.885886,37.333477,1.282653,0.510248
47.982747,37.333477,1.285247,0.510787
48.054114,37.333477,1.287159,0.511327
48.122772,37.393211,1.286939,0.511866
48.174776,37.393211,1.288329,0.512406
48.335225,37.512678,1.288504,0.512945
48.398718,37.512678,1.290196,0.513484
48.426898,37.572411,1.288895,0.514024
48.591494,37.572411,1.293276,0.514563
48.679835,37.572411,1.295627,0.515102
48.819341,37.572411,1.29934,0.515642
48.823745,37.662012,1.296366,0.516181
48.898334,37.662012,1.298346,0.516721
48.927471,37.662012,1.29912,0.51726
48.95413,37.662012,1.299828,0.517799
49.01467,37.871079,1.294251,0.518339
49.224502,37.871079,1.299791,0.518878
49.243548,38.05028,1.29417,0.519417
49.30036,38.05028,1.295664,0.519957
49.453808,38.13988,1.296643,0.520496
49.53764,38.13988,1.298841,0.521036
49.573097,38.22948,1.296724,0.521575
49.592024,38.22948,1.297219,0.522114
49.644172,38.289214,1.296558,0.522654
49.720075,38.289214,1.29854,0.523193
49.784099,38.378814,1.297177,0.523732
49.818779,38.378814,1.29808,0.524272
49.919988,38.378814,1.300717,0.524811
49.962608,38.378814,1.301828,0.525351
50.035393,38.498281,1.299679,0.52589
50.066135,38.498281,1.300477,0.526429
50.117674,38.737216,1.293786,0.526969
50.153017,38.737216,1.294699,0.527508
50.214474,38.826816,1.293294,0.528047
50.250825,38.826816,1.29423,0.528587
50.267275,38.826816,1.294654,0.529126
50.319804,38.826816,1.296006,0.529666
50.393205,38.826816,1.297897,0.530205
50.455128,38.826816,1.299492,0.530744
50.505878,38.856683,1.299799,0.531284
50.638267,38.856683,1.303206,0.531823
50.754092,38.97615,1.302183,0.532362
50.755517,38.97615,1.30222,0.532902
50.881624,38.97615,1.305455,0.533441
50.911487,38.97615,1.306222,0.533981
50.945859,39.006017,1.306103,0.53452
50.978278,39.006017,1.306934,0.535059
50.984087,39.185217,1.301105,0.535599
51.120402,39.185217,1.304584,0.536138
51.197516,39.215084,1.305557,0.536677
51.297706,39.215084,1.308112,0.537217
51.31701,39.215084,1.308604,0.537756
51.462431,39.215084,1.312312,0.538296
51.594233,39.244951,1.314672,0.538835
51.596844,39.244951,1.314738,0.539374
51.736139,39.454018,1.311302,0.539914
51.804075,39.454018,1.313024,0.540453
51.826319,39.483885,1.312594,0.540992
51.949599,39.483885,1.315716,0.541532
51.99928,39.573486,1.313993,0.542071
52.000258,39.573486,1.314018,0.542611
52.060924,39.573486,1.315551,0.54315
52.11386,39.573486,1.316888,0.543689
52.257742,39.573486,1.320524,0.544229
52.358959,39.573486,1.323082,0.544768
52.488037,39.782553,1.319373,0.545307
52.640722,39.782553,1.323211,0.545847
52.679826,40.051354,1.315307,0.546386
52.709281,40.051354,1.316042,0.546926
52.80181,40.170821,1.314432,0.547465
52.8746,40.170821,1.316244,0.548004
52.919256,40.170821,1.317356,0.548544
53.058941,40.170821,1.320833,0.549083
53.062843,40.200688,1.319949,0.549622
53.188903,40.200688,1.323084,0.550162
53.224209,40.260422,1.321998,0.550701
53.344841,40.260422,1.324995,0.551241
53.490901,40.379889,1.324692,0.55178
53.716799,40.379889,1.330286,0.552319
53.825157,40.379889,1.332969,0.552859
53.901352,40.439622,1.332885,0.553398
53.919531,40.439622,1.333334,0.553937
54.062774,40.618823,1.330978,0.554477
54.064787,40.618823,1.331028,0.555016
54.237625,40.618823,1.335283,0.555556
54.348868,40.618823,1.338022,0.556095
54.436907,40.64869,1.339204,0.556634
54.514031,40.64869,1.341102,0.557174
54.583145,40.887624,1.334955,0.557713
54.596359,40.887624,1.335278,0.558252
54.684231,40.917491,1.336451,0.558792
54.740807,40.917491,1.337834,0.559331
54.803776,40.917491,1.339373,0.559871
54.851675,40.917491,1.340543,0.56041
54.964513,41.007091,1.340366,0.560949
54.965129,41.007091,1.340381,0.561489
55.134517,41.126558,1.340606,0.562028
55.137363,41.126558,1.340675,0.562567
55.166064,41.156425,1.3404,0.563107
55.186023,41.156425,1.340885,0.563646
55.388271,41.156425,1.345799,0.564186
55.461099,41.156425,1.347568,0.564725
55.512487,41.246025,1.345887,0.565264
55.537565,41.246025,1.346495,0.565804
55.571488,41.335626,1.344397,0.566343
55.644743,41.335626,1.346169,0.566882
55.649254,41.365493,1.345306,0.567422
55.6627,41.365493,1.345631,0.567961
55.727085,41.365493,1.347188,0.568501
55.868189,41.365493,1.350599,0.56904
55.906548,41.634294,1.3428,0.569579
55.963212,41.634294,1.344161,0.570119
56.017534,41.634294,1.345466,0.570658
56.119271,41.634294,1.34791,0.571197
56.278854,41.694027,1.349806,0.571737
56.316843,41.694027,1.350717,0.572276
56.380963,41.873228,1.346468,0.572816
56.386244,41.873228,1.346594,0.573355
56.418357,41.962828,1.344484,0.573894
56.440158,41.962828,1.345004,0.574434
56.616647,41.962828,1.34921,0.574973
56.695133,41.962828,1.35108,0.575512
56.747115,42.082295,1.34848,0.576052
56.913132,42.082295,1.352425,0.576591
57.008461,42.171896,1.351812,0.577131
57.046436,42.171896,1.352712,0.57767
57.106732,42.201762,1.353184,0.578209
57.144824,42.201762,1.354086,0.578749
57.17628,42.32123,1.351007,0.579288
57.30282,42.32123,1.353997,0.579827
57.388775,42.32123,1.356028,0.580367
57.408196,42.32123,1.356487,0.580906
57.497501,42.351096,1.357639,0.581446
57.672311,42.351096,1.361767,0.581985
57.696316,42.440697,1.359457,0.582524
57.758318,42.440697,1.360918,0.583064
57.815824,42.530297,1.359403,0.583603
57.828623,42.530297,1.359704,0.584142
57.895075,42.679631,1.356504,0.584682
57.933347,42.679631,1.3574,0.585221
58.098453,42.799098,1.357469,0.585761
58.195393,42.799098,1.359734,0.5863
58.226068,43.008166,1.353838,0.586839
58.337117,43.008166,1.35642,0.587379
58.340588,43.157499,1.351807,0.587918
58.355643,43.157499,1.352155,0.588457
58.405729,43.157499,1.353316,0.588997
58.483877,43.157499,1.355127,0.589536
58.487423,43.157499,1.355209,0.590076
58.662382,43.157499,1.359263,0.590615
58.706213,43.2471,1.35746,0.591154
58.815023,43.2471,1.359976,0.591694
58.823851,43.306833,1.358304,0.592233
59.146317,43.306833,1.36575,0.592772
59.185756,43.306833,1.366661,0.593312
59.245924,43.306833,1.36805,0.593851
59.27062,43.306833,1.368621,0.594391
59.417147,43.306833,1.372004,0.59493
59.435287,43.396434,1.369589,0.595469
59.535132,43.396434,1.37189,0.596009
59.693863,43.545768,1.37083,0.596548
59.783083,43.605501,1.370999,0.597087
59.882363,43.605501,1.373275,0.597627
59.895504,43.605501,1.373577,0.598166
60.161153,43.605501,1.379669,0.598706
60.181576,43.754835,1.375427,0.599245
60.28744,43.754835,1.377846,0.599784
60.343829,43.754835,1.379135,0.600324
60.467013,43.754835,1.38195,0.600863
60.519515,43.784702,1.382207,0.601402
60.607394,43.784702,1.384214,0.601942
60.61535,43.874302,1.381568,0.602481
60.699998,43.874302,1.383498,0.60302
60.765364,43.874302,1.384988,0.60356
60.801728,43.874302,1.385816,0.604099
60.912724,44.08337,1.381762,0.604639
61.017744,44.08337,1.384144,0.605178
61.087877,44.202837,1.38199,0.605717
61.195176,44.202837,1.384417,0.606257
61.215929,44.202837,1.384887,0.606796
61.236376,44.202837,1.385349,0.607335
61.267769,44.232704,1.385124,0.607875
61.327223,44.232704,1.386468,0.608414
61.430639,44.471638,1.381344,0.608954
61.469736,44.471638,1.382223,0.609493
61.4951,44.501505,1.381866,0.610032
61.552702,44.501505,1.38316,0.610572
61.566984,44.501505,1.383481,0.611111
61.824505,44.501505,1.389268,0.61165
61.961388,44.561238,1.390477,0.61219
61.982464,44.561238,1.39095,0.612729
62.002563,44.591105,1.390469,0.613269
62.058747,44.591105,1.391729,0.613808
62.071663,45.039107,1.378173,0.614347
62.206174,45.039107,1.381159,0.614887
62.319757,45.039107,1.383681,0.615426
62.376024,45.039107,1.38493,0.615965
62.435563,45.188441,1.381671,0.616505
62.498419,45.188441,1.383062,0.617044
62.554826,45.188441,1.38431,0.617584
62.62046,45.188441,1.385763,0.618123
62.761745,45.218307,1.387972,0.618662
62.907118,45.218307,1.391187,0.619202
62.955758,45.307908,1.389509,0.619741
62.967444,45.307908,1.389767,0.62028
63.039302,45.307908,1.391353,0.62082
63.302976,45.307908,1.397173,0.621359
63.323174,45.427375,1.393943,0.621899
63.399128,45.427375,1.395615,0.622438
63.440867,45.457242,1.395616,0.622977
63.460969,45.457242,1.396059,0.623517
63.556106,45.546842,1.395401,0.624056
63.564583,45.546842,1.395587,0.624595
63.655218,45.546842,1.397577,0.625135
63.68929,45.546842,1.398325,0.625674
63.750063,45.546842,1.399659,0.626214
63.84931,45.546842,1.401838,0.626753
63.927021,45.696176,1.398958,0.627292
64.212664,45.696176,1.405209,0.627832
64.21714,45.696176,1.405307,0.628371
64.379001,45.696176,1.408849,0.62891
64.442751,45.905243,1.403821,0.62945
64.615074,45.905243,1.407575,0.629989
64.641894,45.905243,1.408159,0.630529
64.73102,45.905243,1.410101,0.631068
64.850161,45.93511,1.411778,0.631607
64.939392,45.93511,1.41372,0.632147
64.948294,46.114311,1.408419,0.632686
65.057901,46.114311,1.410796,0.633225
65.122141,46.174044,1.410363,0.633765
65.171743,46.174044,1.411437,0.634304
65.19413,46.263645,1.409187,0.634844
65.367171,46.263645,1.412927,0.635383
65.379952,46.353245,1.410472,0.635922
65.577077,46.353245,1.414725,0.636462
65.622267,46.383112,1.414788,0.637001
65.65916,46.383112,1.415583,0.63754
65.755718,46.472712,1.414932,0.63808
65.821957,46.472712,1.416357,0.638619
65.833271,46.502579,1.415691,0.639159
65.84688,46.502579,1.415983,0.639698
65.852904,46.741513,1.408874,0.640237
65.917429,46.741513,1.410254,0.640777
65.978629,46.741513,1.411564,0.641316
66.126983,46.741513,1.414738,0.641855
66.136288,46.831114,1.41223,0.642395
66.23191,46.890847,1.41247,0.642934
66.23887,46.890847,1.412618,0.643474
66.304042,46.890847,1.414008,0.644013
66.399578,46.890847,1.416046,0.644552
66.428163,46.980447,1.413953,0.645092
66.503868,46.980447,1.415565,0.645631
66.507833,47.070048,1.412954,0.64617
66.543234,47.070048,1.413707,0.64671
66.588802,47.338849,1.406642,0.647249
66.62046,47.338849,1.407311,0.647789
66.777944,47.338849,1.410637,0.648328
66.87314,47.338849,1.412648,0.648867
66.988263,47.368716,1.414188,0.649407
66.990931,47.368716,1.414244,0.649946
67.082399,47.368716,1.416175,0.650485
67.157612,47.368716,1.417763,0.651025
67.162685,47.428449,1.416084,0.651564
67.225558,47.428449,1.41741,0.652104
67.268737,47.60765,1.412982,0.652643
67.292835,47.60765,1.413488,0.653182
67.361863,47.69725,1.41228,0.653722
67.419305,47.69725,1.413484,0.654261
67.541114,47.786851,1.413383,0.6548
67.694023,47.786851,1.416583,0.65534
67.694338,47.816717,1.415704,0.655879
67.708772,47.816717,1.416006,0.656419
67.727472,47.846584,1.415513,0.656958
67.761555,47.846584,1.416226,0.657497
67.963174,47.906318,1.418668,0.658037
68.028248,47.906318,1.420027,0.658576
68.083526,48.055652,1.416764,0.659115
68.227332,48.055652,1.419757,0.659655
68.24848,48.175119,1.416675,0.660194
68.315331,48.175119,1.418063,0.660734
68.330559,48.264719,1.415746,0.661273
68.404432,48.264719,1.417276,0.661812
68.465449,48.324453,1.416787,0.662352
68.515286,48.324453,1.417818,0.662891
68.626765,48.384186,1.418372,0.66343
68.695675,48.384186,1.419796,0.66397
68.70941,48.414053,1.419204,0.664509
68.826798,48.414053,1.421629,0.665049
68.868509,48.53352,1.418989,0.665588
68.904528,48.53352,1.419731,0.666127
68.947752,48.53352,1.420621,0.666667
69.05746,48.53352,1.422882,0.667206
69.07105,48.53352,1.423162,0.667745
69.148821,48.53352,1.424764,0.668285
69.152402,48.53352,1.424838,0.668824
69.280727,48.53352,1.427482,0.669364
69.304361,48.652987,1.424463,0.669903
69.416665,48.652987,1.426771,0.670442
69.482847,48.862055,1.422021,0.670982
69.542107,48.862055,1.423233,0.671521
69.656575,48.891921,1.424705,0.67206
69.660197,48.891921,1.424779,0.6726
69.677845,48.981522,1.422533,0.673139
69.711372,48.981522,1.423218,0.673679
69.849771,48.981522,1.426043,0.674218
69.983524,48.981522,1.428774,0.674757
69.999087,49.041255,1.427351,0.675297
70.151983,49.041255,1.430469,0.675836
70.275258,49.250323,1.426899,0.676375
70.420637,49.250323,1.429851,0.676915
70.474463,49.250323,1.430944,0.677454
70.537845,49.250323,1.432231,0.677994
70.727828,49.489257,1.429155,0.678533
70.786897,49.489257,1.430349,0.679072
70.811537,49.519124,1.429984,0.679612
70.945826,49.519124,1.432695,0.680151
70.972103,49.698325,1.428058,0.68069
71.063469,49.698325,1.429897,0.68123
71.065855,49.728191,1.429086,0.681769
71.181775,49.728191,1.431417,0.682309
71.205164,49.728191,1.431887,0.682848
71.284053,49.728191,1.433474,0.683387
71.374479,49.758058,1.434431,0.683927
71.494475,49.758058,1.436842,0.684466
71.709634,49.847658,1.438576,0.685005
71.924361,49.847658,1.442883,0.685545
71.969744,50.20606,1.433487,0.686084
71.982061,50.20606,1.433733,0.686624
72.068577,50.235927,1.434602,0.687163
72.086988,50.235927,1.434969,0.687702
72.135591,50.235927,1.435936,0.688242
72.138159,50.29566,1.434282,0.688781
72.38039,50.29566,1.439098,0.68932
72.429303,50.325527,1.439216,0.68986
72.614442,50.325527,1.442895,0.690399
72.695672,50.325527,1.444509,0.690939
72.824619,50.325527,1.447071,0.691478
72.893927,50.474861,1.444163,0.692017
72.999979,50.474861,1.446264,0.692557
73.118535,50.474861,1.448613,0.693096
73.122292,50.474861,1.448687,0.693635
73.130394,50.474861,1.448848,0.694175
73.142852,50.474861,1.449095,0.694714
73.396547,50.564461,1.451544,0.695254
73.457414,50.564461,1.452748,0.695793
73.643015,50.654062,1.453842,0.696332
73.723796,50.654062,1.455437,0.696872
73.782087,50.683928,1.455729,0.697411
73.835227,50.683928,1.456778,0.69795
74.060008,50.773529,1.458634,0.69849
74.077128,50.773529,1.458971,0.699029
74.176524,50.773529,1.460929,0.699569
74.200536,50.773529,1.461402,0.700108
74.395663,50.773529,1.465245,0.700647
74.516419,50.773529,1.467623,0.701187
74.557081,50.952729,1.46326,0.701726
74.69626,50.952729,1.465991,0.702265
74.790859,51.04233,1.465271,0.702805
74.930133,51.04233,1.468,0.703344
74.93551,51.191664,1.463823,0.703883
75.052068,51.191664,1.466099,0.704423
75.098063,51.281264,1.464435,0.704962
75.211572,51.281264,1.466648,0.705502
75.252479,51.281264,1.467446,0.706041
75.440762,51.281264,1.471117,0.70658
75.473997,51.400731,1.468345,0.70712
75.539106,51.400731,1.469612,0.707659
75.678231,51.669532,1.464659,0.708198
75.798413,51.669532,1.466985,0.708738
75.815764,51.669532,1.467321,0.709277
75.975749,51.669532,1.470417,0.709817
76.251428,51.729266,1.474048,0.710356
76.290153,51.729266,1.474797,0.710895
76.328975,51.759133,1.474696,0.711435
76.389611,51.759133,1.475867,0.711974
76.462753,51.8786,1.473878,0.712513
76.540712,51.8786,1.475381,0.713053
76.832019,51.998067,1.477594,0.713592
77.06177,51.998067,1.482012,0.714132
77.331047,52.087667,1.484633,0.714671
77.350069,52.087667,1.484998,0.71521
77.388988,52.117534,1.484894,0.71575
77.513837,52.117534,1.487289,0.716289
77.550698,52.117534,1.487996,0.716828
77.858456,52.117534,1.493901,0.717368
77.93856,52.147401,1.494582,0.717907
78.010528,52.147401,1.495962,0.718447
78.048647,52.356468,1.490716,0.718986
78.163015,52.356468,1.492901,0.719525
78.174483,52.386335,1.492269,0.720065
78.194335,52.386335,1.492648,0.720604
78.60332,52.625269,1.493642,0.721143
78.770833,52.625269,1.496825,0.721683
78.844861,52.71487,1.495685,0.722222
78.876665,52.71487,1.496289,0.722762
78.922817,52.71487,1.497164,0.723301
79.008039,52.71487,1.498781,0.72384
79.135401,52.80447,1.49865,0.72438
79.20374,52.80447,1.499944,0.724919
79.230893,52.80447,1.500458,0.725458
79.23181,52.80447,1.500475,0.725998
79.405789,52.834337,1.50292,0.726537
79.479279,52.834337,1.504311,0.727077
79.531748,52.834337,1.505304,0.727616
79.847722,52.834337,1.511285,0.728155
79.964779,52.953804,1.510086,0.728695
79.991655,52.953804,1.510593,0.729234
79.994655,53.073271,1.507249,0.729773
80.184798,53.073271,1.510832,0.730313
80.409877,53.162871,1.512519,0.730852
80.474901,53.162871,1.513743,0.731392
80.479206,53.162871,1.513824,0.731931
80.91542,53.162871,1.522029,0.73247
81.061653,53.192738,1.523923,0.73301
81.192721,53.192738,1.526387,0.733549
81.564921,53.192738,1.533385,0.734088
81.813204,53.192738,1.538052,0.734628
81.860927,53.431672,1.532067,0.735167
81.903074,53.431672,1.532856,0.735707
82.235495,53.64074,1.533079,0.736246
82.262168,53.64074,1.533576,0.736785
82.398984,53.760207,1.532713,0.737325
82.498875,53.760207,1.534571,0.737864
82.594883,53.760207,1.536357,0.738403
82.745334,53.790074,1.538301,0.738943
82.815654,53.790074,1.539608,0.739482
83.0631,53.81994,1.543352,0.740022
83.081248,53.81994,1.543689,0.740561
83.233993,53.81994,1.546527,0.7411
83.298226,53.81994,1.547721,0.74164
83.400298,53.909541,1.547042,0.742179
83.515514,53.909541,1.549179,0.742718
83.555095,53.999141,1.547341,0.743258
84.124633,53.999141,1.557888,0.743797
84.174356,54.058875,1.557087,0.744337
84.529247,54.058875,1.563652,0.744876
84.734094,54.058875,1.567441,0.745415
84.804236,54.058875,1.568738,0.745955
84.972383,54.148475,1.569248,0.746494
85.077053,54.148475,1.571181,0.747033
85.23898,54.297809,1.569842,0.747573
85.587477,54.297809,1.57626,0.748112
85.68144,54.506876,1.571938,0.748652
85.847304,54.506876,1.574981,0.749191
85.85163,54.506876,1.575061,0.74973
85.934854,54.506876,1.576587,0.75027
86.120953,54.506876,1.580002,0.750809
86.250063,54.506876,1.58237,0.751348
86.317103,54.596477,1.581001,0.751888
86.744428,54.596477,1.588828,0.752427
86.792794,54.715944,1.586243,0.752967
86.922404,54.715944,1.588612,0.753506
87.204507,55.074345,1.583396,0.754045
87.217484,55.074345,1.583632,0.754585
87.444072,55.104212,1.586885,0.755124
87.62128,55.104212,1.590101,0.755663
87.844566,55.104212,1.594153,0.756203
88.375274,55.104212,1.603784,0.756742
88.418237,55.253546,1.600227,0.757282
88.477924,55.253546,1.601308,0.757821
88.520163,55.253546,1.602072,0.75836
88.880648,55.253546,1.608596,0.7589
89.081862,55.253546,1.612238,0.759439
89.095285,55.253546,1.612481,0.759978
89.525157,55.343146,1.617638,0.760518
89.755267,55.343146,1.621796,0.761057
90.557201,55.343146,1.636286,0.761597
90.57075,55.343146,1.636531,0.762136
91.213495,55.432747,1.64548,0.762675
91.253814,55.432747,1.646208,0.763215
91.39011,55.49248,1.646892,0.763754
91.529269,55.49248,1.6494,0.764293
91.597848,55.582081,1.647974,0.764833
91.644433,55.582081,1.648813,0.765372
92.076759,55.671681,1.653925,0.765912
92.391337,55.671681,1.659575,0.766451
92.404202,55.701548,1.658916,0.76699
92.664182,55.701548,1.663584,0.76753
92.829771,55.701548,1.666556,0.768069
92.901105,55.701548,1.667837,0.768608
93.074377,55.910615,1.6647,0.769148
93.188279,55.910615,1.666737,0.769687
93.346458,55.940482,1.668675,0.770227
93.468135,55.940482,1.67085,0.770766
93.794826,55.970349,1.675795,0.771305
94.052846,55.970349,1.680405,0.771845
94.38928,56.059949,1.68372,0.772384
94.611828,56.059949,1.68769,0.772923
94.738667,56.209283,1.685463,0.773463
96.040297,56.209283,1.70862,0.774002
96.353284,56.298883,1.71146,0.774542
96.717741,56.298883,1.717934,0.775081
96.719459,56.298883,1.717964,0.77562
96.77018,56.298883,1.718865,0.77616
97.131159,56.298883,1.725277,0.776699
97.669475,56.298883,1.734839,0.777238
97.796213,56.298883,1.73709,0.777778
97.87235,56.298883,1.738442,0.778317
98.164112,56.41835,1.739932,0.778857
98.171049,56.41835,1.740055,0.779396
98.462129,56.687151,1.736939,0.779935
98.936281,56.687151,1.745303,0.780475
99.426834,56.687151,1.753957,0.781014
99.861426,56.687151,1.761624,0.781553
100.053732,56.776752,1.762231,0.782093
100.435078,56.776752,1.768947,0.782632
100.517495,56.926086,1.765755,0.783172
101.069306,56.926086,1.775448,0.783711
101.238765,56.985819,1.776561,0.78425
101.277344,56.985819,1.777238,0.78479
101.473817,57.135153,1.776031,0.785329
102.446499,57.135153,1.793055,0.785868
102.4981,57.374087,1.786488,0.786408
102.59888,57.374087,1.788244,0.786947
102.823552,57.374087,1.79216,0.787487
102.87995,57.374087,1.793143,0.788026
103.9279,57.403954,1.810466,0.788565
104.065691,57.463688,1.810982,0.789105
105.146231,57.463688,1.829786,0.789644
105.372884,57.463688,1.83373,0.790183
105.442281,57.463688,1.834938,0.790723
105.656012,57.583155,1.834842,0.791262
106.365354,57.583155,1.847161,0.791802
106.505112,57.642888,1.847671,0.792341
106.681299,57.642888,1.850728,0.79288
106.790959,57.642888,1.85263,0.79342
107.748771,57.642888,1.869247,0.793959
108.402803,57.732489,1.877674,0.794498
108.47301,57.732489,1.87889,0.795038
109.202781,57.851956,1.887625,0.795577
109.755422,57.851956,1.897177,0.796117
110.0331,57.851956,1.901977,0.796656
110.743151,57.851956,1.914251,0.797195
110.815866,57.941556,1.912546,0.797735
111.138744,57.941556,1.918118,0.798274
112.432599,57.941556,1.940448,0.798813
112.639262,57.941556,1.944015,0.799353
113.696081,58.09089,1.95721,0.799892
113.821313,58.09089,1.959366,0.800431
114.191204,58.09089,1.965733,0.800971
114.75302,58.09089,1.975405,0.80151
114.849028,58.210357,1.973,0.80205
115.813513,58.210357,1.989569,0.802589
116.897996,58.299958,2.005113,0.803128
117.197754,58.299958,2.010255,0.803668
117.568914,58.359691,2.014557,0.804207
118.364153,58.359691,2.028183,0.804746
118.371635,58.538892,2.022102,0.805286
118.60285,58.538892,2.026052,0.805825
119.466834,58.568759,2.039771,0.806365
120.636093,58.568759,2.059734,0.806904
122.178492,58.568759,2.086069,0.807443
122.25246,58.568759,2.087332,0.807983
122.292225,58.598625,2.086947,0.808522
123.015455,58.598625,2.099289,0.809061
123.092043,58.83756,2.092066,0.809601
123.092059,58.83756,2.092066,0.81014
123.216506,58.83756,2.094181,0.81068
123.220484,58.83756,2.094249,0.811219
123.236976,58.897293,2.092405,0.811758
123.236977,58.897293,2.092405,0.812298
123.323786,58.897293,2.093879,0.812837
123.387794,58.897293,2.094965,0.813376
123.387803,58.92716,2.093904,0.813916
123.389644,58.92716,2.093935,0.814455
123.390831,59.285561,2.081296,0.814995
123.513859,59.285561,2.083372,0.815534
123.514052,59.285561,2.083375,0.816073
123.528297,59.285561,2.083615,0.816613
123.743907,59.405029,2.083054,0.817152
123.743922,59.405029,2.083055,0.817691
123.893448,59.405029,2.085572,0.818231
123.943707,59.405029,2.086418,0.81877
123.943769,59.524496,2.082231,0.81931
124.052,59.524496,2.08405,0.819849
124.052001,59.554363,2.083004,0.820388
124.059883,59.554363,2.083137,0.820928
124.061817,59.643963,2.08004,0.821467
124.202641,59.643963,2.082401,0.822006
124.204474,59.733563,2.079308,0.822546
124.326833,59.733563,2.081356,0.823085
124.326837,59.733563,2.081356,0.823625
124.597428,59.733563,2.085886,0.824164
124.63696,59.882897,2.081345,0.824703
124.659191,59.882897,2.081716,0.825243
124.70256,59.882897,2.08244,0.825782
124.702561,59.882897,2.08244,0.826321
124.792043,60.002364,2.079785,0.826861
124.833449,60.002364,2.080476,0.8274
124.983389,60.241298,2.074713,0.82794
125.155198,60.241298,2.077565,0.828479
125.16286,60.271165,2.076662,0.829018
125.162873,60.271165,2.076663,0.829558
125.217267,60.330899,2.075508,0.830097
125.243942,60.330899,2.07595,0.830636
125.244776,60.330899,2.075964,0.831176
125.587274,60.330899,2.081641,0.831715
125.587285,60.480233,2.076501,0.832255
125.753934,60.480233,2.079257,0.832794
126.026401,60.5101,2.082733,0.833333
126.034419,60.5101,2.082866,0.833873
126.113232,60.5997,2.081087,0.834412
126.113291,60.5997,2.081088,0.834951
126.728599,60.749034,2.086101,0.835491
126.728658,60.749034,2.086102,0.83603
126.747531,60.808767,2.084363,0.83657
126.770123,60.808767,2.084734,0.837109
126.982809,60.958101,2.083116,0.837648
126.985551,60.958101,2.083161,0.838188
127.055255,60.958101,2.084305,0.838727
127.10672,60.958101,2.085149,0.839266
127.20455,60.987968,2.085732,0.839806
127.306039,60.987968,2.087396,0.840345
127.306102,61.077568,2.084335,0.840885
127.614736,61.077568,2.089388,0.841424
127.992044,61.077568,2.095565,0.841963
127.992115,61.077568,2.095567,0.842503
128.049554,61.167169,2.093436,0.843042
128.164819,61.226902,2.093276,0.843581
128.366189,61.226902,2.096565,0.844121
128.751687,61.226902,2.102861,0.84466
128.774003,61.226902,2.103226,0.8452
128.77403,61.226902,2.103226,0.845739
128.809323,61.226902,2.103803,0.846278
129.486083,61.316503,2.111766,0.846818
129.48989,61.316503,2.111828,0.847357
129.51994,61.406103,2.109236,0.847896
129.519977,61.406103,2.109236,0.848436
129.742925,61.43597,2.11184,0.848975
129.852519,61.43597,2.113624,0.849515
130.399986,61.555437,2.118415,0.850054
130.400175,61.555437,2.118418,0.850593
130.469839,61.704771,2.114421,0.851133
130.863823,61.704771,2.120806,0.851672
131.187995,61.794371,2.122976,0.852211
131.272683,61.794371,2.124347,0.852751
131.316984,61.943705,2.119941,0.85329
131.375681,61.943705,2.120888,0.85383
131.375833,61.943705,2.120891,0.854369
131.472112,61.943705,2.122445,0.854908
132.103469,62.122906,2.126486,0.855448
132.343726,62.122906,2.130353,0.855987
132.34377,62.122906,2.130354,0.856526
132.710434,62.122906,2.136256,0.857066
132.913742,62.152773,2.138501,0.857605
133.435668,62.152773,2.146898,0.858145
133.457755,62.242373,2.144162,0.858684
133.457795,62.242373,2.144163,0.859223
133.547715,62.36184,2.141497,0.859763
133.883252,62.36184,2.146878,0.860302
134.317642,62.391707,2.152812,0.860841
134.456981,62.391707,2.155046,0.861381
134.584884,62.630641,2.148866,0.86192
134.647347,62.630641,2.149864,0.86246
134.685167,62.660508,2.149443,0.862999
134.686004,62.660508,2.149456,0.863538
135.834183,62.869575,2.160571,0.864078
135.834194,62.869575,2.160571,0.864617
136.210019,62.869575,2.166549,0.865156
136.673327,62.869575,2.173918,0.865696
136.812877,62.899442,2.175105,0.866235
136.916523,62.899442,2.176753,0.866775
136.916627,63.10851,2.169543,0.867314
137.05551,63.10851,2.171744,0.867853
137.182984,63.227977,2.169656,0.868393
137.701857,63.227977,2.177863,0.868932
137.791685,63.227977,2.179283,0.869471
137.935728,63.227977,2.181562,0.870011
138.737434,63.317577,2.191136,0.87055
138.737443,63.317577,2.191136,0.87109
138.898018,63.317577,2.193672,0.871629
139.293965,63.317577,2.199926,0.872168
139.369974,63.377311,2.199052,0.872708
139.833981,63.377311,2.206373,0.873247
140.621058,63.466911,2.215659,0.873786
141.756789,63.466911,2.233554,0.874326
141.757404,63.466911,2.233564,0.874865
141.962737,63.466911,2.236799,0.875405
141.970083,63.466911,2.236915,0.875944
142.181098,63.466911,2.24024,0.876483
142.181149,63.466911,2.240241,0.877023
143.032729,63.466911,2.253658,0.877562
143.085589,63.586378,2.250255,0.878101
143.393829,63.586378,2.255103,0.878641
144.045441,63.675978,2.262163,0.87918
145.50992,63.675978,2.285162,0.87972
145.783272,63.675978,2.289455,0.880259
145.7833,63.675978,2.289455,0.880798
146.191829,63.825312,2.290499,0.881338
146.285058,63.825312,2.29196,0.881877
146.285221,63.855179,2.29089,0.882416
146.466868,63.855179,2.293735,0.882956
147.132975,63.944779,2.300938,0.883495
147.319451,63.944779,2.303854,0.884035
147.365252,64.094113,2.299201,0.884574
147.633826,64.094113,2.303391,0.885113
148.223567,64.094113,2.312593,0.885653
148.938101,64.094113,2.323741,0.886192
150.490678,64.273314,2.341418,0.886731
150.675618,64.273314,2.344295,0.887271
151.036404,64.303181,2.348817,0.88781
151.037249,64.303181,2.34883,0.88835
151.514375,64.542115,2.347527,0.888889
152.374379,64.542115,2.360852,0.889428
154.235572,64.631715,2.386376,0.889968
155.045422,64.631715,2.398906,0.890507
155.953037,64.661582,2.411835,0.891046
156.555138,64.661582,2.421146,0.891586
156.558245,64.661582,2.421194,0.892125
158.331446,64.661582,2.448617,0.892665
158.35461,64.781049,2.444459,0.893204
159.213422,64.781049,2.457716,0.893743
161.566256,64.900516,2.489445,0.894283
162.161935,64.900516,2.498623,0.894822
163.036137,64.900516,2.512093,0.895361
163.045552,64.900516,2.512238,0.895901
165.362724,64.990117,2.544429,0.89644
165.631618,64.990117,2.548566,0.89698
168.876937,65.04985,2.596116,0.897519
169.371506,65.109584,2.60133,0.898058
170.281209,65.109584,2.615302,0.898598
170.617204,65.109584,2.620462,0.899137
170.637254,65.109584,2.62077,0.899676
173.195644,65.288785,2.652763,0.900216
173.296905,65.288785,2.654314,0.900755
178.210586,65.467985,2.722103,0.901294
178.79185,65.467985,2.730981,0.901834
178.814209,65.527719,2.728833,0.902373
178.873304,65.527719,2.729735,0.902913
180.332437,65.587452,2.749496,0.903452
180.701888,65.587452,2.755129,0.903991
180.743478,65.617319,2.754509,0.904531
181.133972,65.617319,2.76046,0.90507
186.641289,65.617319,2.844391,0.905609
186.642562,65.617319,2.84441,0.906149
188.300927,65.856253,2.859272,0.906688
191.800594,65.856253,2.912413,0.907228
195.480475,66.005587,2.961575,0.907767
201.253808,66.005587,3.049042,0.908306
204.452677,66.005587,3.097506,0.908846
210.046917,66.005587,3.18226,0.909385
212.856295,66.005587,3.224822,0.909924
218.558281,66.005587,3.311209,0.910464
220.210342,66.005587,3.336238,0.911003
221.657472,66.005587,3.358162,0.911543
225.557668,66.095188,3.412619,0.912082
225.558327,66.095188,3.412629,0.912621
235.107781,66.184788,3.552293,0.913161
241.661595,66.184788,3.651316,0.9137
246.934537,66.244522,3.727622,0.914239
273.71886,66.244522,4.131947,0.914779
311.543433,66.334122,4.696579,0.915318
340.689027,66.334122,5.135954,0.915858
371.411917,66.453589,5.589042,0.916397
407.166232,66.453589,6.127077,0.916936
424.444184,66.453589,6.387077,0.917476
537.662906,66.453589,8.090803,0.918015
565.383142,66.453589,8.50794,0.918554
628.546409,66.453589,9.458427,0.919094
676.486265,66.543189,10.166123,0.919633
736.202388,66.543189,11.063527,0.920173
914.945747,66.72239,13.712724,0.920712
929.411163,66.72239,13.929524,0.921251
1054.84342,66.81199,15.788235,0.921791
1117.45196,66.81199,16.725321,0.92233
1251.386832,67.050925,18.66323,0.922869
1512.947314,67.050925,22.564153,0.923409
1535.934448,67.050925,22.906984,0.923948
1754.699241,67.050925,26.16965,0.924488
1830.928174,67.140525,27.27009,0.925027
2088.72936,67.140525,31.109816,0.925566
2440.87017,67.170392,36.338483,0.926106
2554.22274,67.170392,38.026021,0.926645
2901.873992,67.170392,43.201683,0.927184
2981.458031,67.170392,44.386492,0.927724
3426.557412,67.200259,50.990241,0.928263
3899.09659,67.200259,58.022047,0.928803
4292.000887,67.200259,63.868815,0.929342
4807.077834,67.200259,71.533621,0.929881
4859.652142,67.409326,72.091689,0.930421
5492.312598,67.409326,81.477044,0.93096
5974.431763,67.409326,88.629157,0.931499
8023.83389,67.409326,119.03151,0.932039
8119.760495,67.439193,120.401211,0.932578
8203.749618,67.439193,121.646616,0.933118
11554.167839,67.498926,171.175579,0.933657
15117.596668,67.498926,223.967957,0.934196
18209.481284,67.498926,269.774384,0.934736
53634.868238,67.498926,794.603279,0.935275
68104.12666,67.767727,1004.964003,0.935814
68169.921797,67.767727,1005.934895,0.936354
68169.922454,67.887195,1004.164672,0.936893
68170.150446,67.887195,1004.16803,0.937433
68170.153063,67.976795,1002.844473,0.937972
68170.531523,67.976795,1002.85004,0.938511
68170.537362,68.126129,1000.651858,0.939051
68171.065027,68.126129,1000.659603,0.93959
68171.075284,68.245596,998.908052,0.940129
68171.750996,68.245596,998.917953,0.940669
68171.766772,68.245596,998.918184,0.941208
68172.589653,68.245596,998.930242,0.941748
68172.611924,68.39493,996.749497,0.942287
68173.58179,68.39493,996.763677,0.942826
68173.611413,68.39493,996.76411,0.943366
68174.729728,68.39493,996.780461,0.943905
68174.767503,68.48453,995.476895,0.944444
68176.039344,68.48453,995.495466,0.944984
68176.086228,68.603997,993.762592,0.945523
68177.523766,68.603997,993.783546,0.946063
68177.581334,68.842932,990.335242,0.946602
68179.208444,68.842932,990.358877,0.947141
68179.279639,68.842932,990.359912,0.947681
68181.1333,68.842932,990.386838,0.94822
68181.222895,68.872798,989.958656,0.948759
68183.337133,68.872798,989.989354,0.949299
68183.448782,68.932532,989.133097,0.949838
68185.784837,68.932532,989.166986,0.950378
68185.904796,68.962399,988.740329,0.950917
68188.117234,68.962399,988.772411,0.951456
68188.184536,69.051999,987.490376,0.951996
68198.43108,69.051999,987.638765,0.952535
68198.431104,69.051999,987.638766,0.953074
68236.819994,69.081866,987.767472,0.953614
71991.995837,69.081866,1042.125816,0.954153
75540.191241,69.111733,1093.015446,0.954693
78179.197801,69.111733,1131.200085,0.955232
79688.969978,69.111733,1153.045466,0.955771
83749.621567,69.111733,1211.800347,0.956311
88372.684687,69.290933,1275.385977,0.95685
93486.548176,69.290933,1349.188757,0.957389
99147.381461,69.290933,1430.885351,0.957929
99753.314584,69.290933,1439.630119,0.958468
104388.150517,69.559734,1500.697947,0.959008
104388.164717,69.559734,1500.698151,0.959547
104392.93249,69.559734,1500.766693,0.960086
104392.987242,69.559734,1500.76748,0.960626
104400.921166,69.589601,1500.237384,0.961165
104401.045606,69.589601,1500.239172,0.961704
104412.319438,69.589601,1500.401177,0.962244
104412.544433,69.589601,1500.40441,0.962783
104426.615088,69.679201,1498.676978,0.963323
104426.939743,69.679201,1498.681637,0.963862
104443.46014,69.768802,1496.993748,0.964401
104443.96318,69.768802,1497.000958,0.964941
104468.683044,69.888269,1494.795688,0.96548
104469.644651,69.888269,1494.809447,0.966019
104507.062817,69.888269,1495.344847,0.966559
104508.743711,69.888269,1495.368898,0.967098
104561.595164,69.918136,1495.486029,0.967638
104564.422157,69.918136,1495.526462,0.968177
104636.52448,70.007736,1494.642312,0.968716
104641.029837,70.007736,1494.706667,0.969256
104738.828198,70.15707,1492.919078,0.969795
104746.118855,70.15707,1493.022997,0.970334
104877.311461,70.276537,1492.351726,0.970874
104888.532545,70.276537,1492.511397,0.971413
105069.629307,70.276537,1495.088313,0.971953
105088.180014,70.276537,1495.35228,0.972492
105335.311054,70.396004,1496.325142,0.973031
105364.601121,70.396004,1496.741218,0.973571
105434.517543,70.545338,1494.563926,0.97411
105745.724041,70.545338,1498.975366,0.974649
105800.917706,70.724539,1495.95769,0.975189
105939.19801,70.724539,1497.912885,0.975728
105939.20084,70.844006,1495.386934,0.976268
105940.383259,70.844006,1495.403624,0.976807
105940.394169,70.99334,1492.258209,0.977346
105942.362924,70.99334,1492.28594,0.977886
105942.387876,71.023207,1491.658753,0.978425
105945.187322,71.023207,1491.698169,0.978964
105945.2323,71.023207,1491.698803,0.979504
105948.73274,71.023207,1491.748088,0.980043
105948.798424,71.112807,1489.869447,0.980583
105952.907994,71.112807,1489.927237,0.981122
105953.01068,71.202407,1488.05377,0.981661
105959.141783,71.202407,1488.139878,0.982201
105959.334251,71.232274,1487.518622,0.98274
105968.614385,71.232274,1487.648902,0.983279
105968.968798,71.232274,1487.653878,0.983819
105982.084363,71.232274,1487.838002,0.984358
105982.658868,71.262141,1487.222493,0.984898
106000.531477,71.262141,1487.473294,0.985437
106001.542289,71.351741,1485.619558,0.985976
106025.775511,71.351741,1485.959189,0.986516
106027.304019,71.471208,1483.496732,0.987055
106059.630913,71.471208,1483.949038,0.987594
106062.501679,71.740009,1478.428879,0.988134
106107.038724,71.740009,1479.049691,0.988673
106111.11569,71.799743,1477.875983,0.989213
106170.360889,71.799743,1478.701128,0.989752
106180.376125,71.82961,1478.225714,0.990291
106271.477375,71.82961,1479.49401,0.990831
106283.95769,71.82961,1479.667759,0.99137
106350.08796,71.82961,1480.588414,0.991909
106391.652562,71.82961,1481.167069,0.992449
106479.199061,71.82961,1482.385877,0.992988
106549.395439,71.82961,1483.36314,0.993528
107548.258525,71.82961,1497.269147,0.994067
108186.285464,71.978944,1503.026857,0.994606
112353.537755,71.978944,1560.922293,0.995146
112756.480495,71.978944,1566.520357,0.995685
113125.606454,71.978944,1571.648606,0.996224
120339.694717,72.188011,1667.031587,0.996764
129212.318621,72.188011,1789.941524,0.997303
139251.494706,72.277611,1926.62004,0.997843
150559.031882,72.277611,2083.065957,0.998382
162902.840857,72.307478,2252.918298,0.998921
178207.533277,72.307478,2464.579565,0.999461
272759.668484,72.426945,3765.997131,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e5_p2_s1.csv <==
Num,An,Eff,n/N
0.061006,0.059734,1.021308,0
0.160744,0.149334,1.076408,0.000606
0.165947,0.149334,1.111251,0.001213
0.257411,0.238934,1.07733,0.001819
0.341833,0.298668,1.144525,0.002426
0.416624,0.298668,1.394941,0.003032
0.497533,0.388268,1.281416,0.003639
0.530015,0.388268,1.365075,0.004245
0.575915,0.507735,1.134282,0.004851
0.583708,0.507735,1.14963,0.005458
0.716914,0.537602,1.333541,0.006064
0.71778,0.597336,1.201636,0.006671
0.774446,0.597336,1.2965,0.007277
0.859761,0.74667,1.151461,0.007884
0.895521,0.74667,1.199354,0.00849
0.903861,0.776536,1.163964,0.009096
1.001999,0.776536,1.290345,0.009703
1.020514,0.866137,1.178237,0.010309
1.113421,0.866137,1.285503,0.010916
1.254126,0.955737,1.312208,0.011522
1.254543,1.015471,1.23543,0.012129
1.285253,1.015471,1.265672,0.012735
1.290952,1.105071,1.168207,0.013341
1.358499,1.105071,1.229332,0.013948
1.389196,1.194671,1.162827,0.014554
1.399692,1.194671,1.171613,0.015161
1.466455,1.224538,1.197558,0.015767
1.63143,1.224538,1.332282,0.016374
1.650286,1.344005,1.227886,0.01698
1.657343,1.344005,1.233138,0.017586
1.704299,1.493339,1.141267,0.018193
1.758169,1.493339,1.177341,0.018799
1.774604,1.493339,1.188346,0.019406
1.841221,1.553073,1.185534,0.020012
1.875834,1.553073,1.207821,0.020619
1.90488,1.582939,1.203382,0.021225
1.976811,1.582939,1.248823,0.021831
2.059074,1.732273,1.188654,0.022438
2.068249,1.732273,1.193951,0.023044
2.155722,1.821874,1.183244,0.023651
2.17993,1.821874,1.196532,0.024257
2.206139,1.941341,1.1364,0.024864
2.249669,1.941341,1.158822,0.02547
2.253482,1.941341,1.160786,0.026076
2.308076,1.941341,1.188908,0.026683
2.342677,2.030941,1.153493,0.027289
2.48783,2.030941,1.224964,0.027896
2.499072,2.150408,1.162138,0.028502
2.633609,2.180275,1.207925,0.029109
2.67176,2.180275,1.225424,0.029715
2.697656,2.210142,1.22058,0.030321
2.748249,2.210142,1.243472,0.030928
2.770533,2.389343,1.159538,0.031534
2.785818,2.389343,1.165935,0.032141
2.859527,2.449076,1.167594,0.032747
2.89606,2.449076,1.182511,0.033354
2.941564,2.538676,1.1587,0.03396
2.988126,2.538676,1.177041,0.034566
3.019073,2.538676,1.189231,0.035173
3.114923,2.538676,1.226987,0.035779
3.155449,2.658144,1.187088,0.036386
3.207282,2.658144,1.206587,0.036992
3.222421,2.68801,1.198813,0.037599
3.324282,2.68801,1.236707,0.038205
3.328097,2.897078,1.148777,0.038811
3.388196,2.897078,1.169522,0.039418
3.406927,2.926945,1.163988,0.040024
3.447542,2.986678,1.154306,0.040631
3.459281,2.986678,1.158237,0.041237
3.500291,3.016545,1.160364,0.041844
3.569039,3.016545,1.183154,0.04245
3.587065,3.106145,1.154828,0.043056
3.599471,3.106145,1.158822,0.043663
3.656231,3.165879,1.154886,0.044269
3.69645,3.165879,1.167591,0.044876
3.839402,3.255479,1.179366,0.045482
3.855455,3.255479,1.184297,0.046089
3.923153,3.374946,1.162434,0.046695
3.936303,3.374946,1.166331,0.047301
3.97878,3.464547,1.148427,0.047908
4.094326,3.464547,1.181778,0.048514
4.102852,3.494413,1.174118,0.049121
4.135016,3.494413,1.183322,0.049727
4.16167,3.643747,1.14214,0.050334
4.233434,3.643747,1.161835,0.05094
4.303324,3.733348,1.152672,0.051546
4.372298,3.733348,1.171147,0.052153
4.424732,3.733348,1.185192,0.052759
4.427278,3.733348,1.185874,0.053366
4.511428,3.822948,1.180091,0.053972
4.600737,3.882682,1.184938,0.054579
4.63048,3.882682,1.192598,0.055185
4.683065,3.882682,1.206142,0.055791
4.751504,3.882682,1.223769,0.056398
4.808685,4.061882,1.183856,0.057004
4.853089,4.061882,1.194788,0.057611
4.854382,4.091749,1.186383,0.058217
4.896566,4.091749,1.196693,0.058824
4.899926,4.330683,1.131444,0.05943
4.959441,4.330683,1.145187,0.060036
4.982525,4.330683,1.150517,0.060643
5.007134,4.330683,1.156199,0.061249
5.04262,4.36055,1.156418,0.061856
5.070545,4.36055,1.162822,0.062462
5.160312,4.420284,1.167417,0.063069
5.163484,4.420284,1.168134,0.063675
5.331454,4.45015,1.198039,0.064281
5.345811,4.45015,1.201265,0.064888
5.396113,4.569618,1.180868,0.065494
5.434692,4.569618,1.18931,0.066101
5.443129,4.689085,1.160808,0.066707
5.485928,4.689085,1.169936,0.067314
5.535388,4.778685,1.15835,0.06792
5.535623,4.778685,1.158399,0.068526
5.632046,4.838419,1.164026,0.069133
5.715546,4.898152,1.166878,0.069739
5.752251,4.898152,1.174372,0.070346
5.770372,5.047486,1.143217,0.070952
5.774909,5.047486,1.144116,0.071559
5.782285,5.077353,1.138839,0.072165
5.888553,5.077353,1.159768,0.072771
5.892335,5.077353,1.160513,0.073378
5.990031,5.077353,1.179755,0.073984
6.066061,5.166953,1.174011,0.074591
6.16157,5.166953,1.192496,0.075197
6.181262,5.316287,1.162703,0.075804
6.29962,5.316287,1.184966,0.07641
6.318402,5.376021,1.175294,0.077016
6.331583,5.376021,1.177745,0.077623
6.416345,5.405887,1.186918,0.078229
6.447914,5.405887,1.192758,0.078836
6.458736,5.525355,1.168927,0.079442
6.528338,5.525355,1.181524,0.080049
6.576167,5.525355,1.19018,0.080655
6.689696,5.525355,1.210727,0.081261
6.692228,5.764289,1.160981,0.081868
6.749509,5.764289,1.170918,0.082474
6.760711,5.794156,1.166816,0.083081
6.816882,5.794156,1.17651,0.083687
6.829278,5.883756,1.1607,0.084294
6.902301,5.883756,1.173111,0.0849
6.909531,5.973356,1.156725,0.085506
6.93667,5.973356,1.161268,0.086113
7.000321,5.973356,1.171924,0.086719
7.008975,6.03309,1.161755,0.087326
7.120743,6.03309,1.180281,0.087932
7.197002,6.12269,1.175464,0.088539
7.223896,6.12269,1.179857,0.089145
7.225202,6.12269,1.18007,0.089751
7.315901,6.12269,1.194883,0.090358
7.395905,6.212291,1.190528,0.090964
7.404586,6.212291,1.191925,0.091571
7.446819,6.331758,1.176106,0.092177
7.524967,6.331758,1.188448,0.092784
7.581742,6.510958,1.164459,0.09339
7.598519,6.510958,1.167035,0.093996
7.609015,6.600559,1.152784,0.094603
7.740075,6.600559,1.172639,0.095209
7.767406,6.600559,1.17678,0.095816
7.775456,6.600559,1.178,0.096422
7.78737,6.720026,1.15883,0.097029
7.888234,6.720026,1.17384,0.097635
7.903353,6.749893,1.170886,0.098241
7.952869,6.749893,1.178222,0.098848
7.994981,6.839493,1.168944,0.099454
8.007803,6.839493,1.170818,0.100061
8.138185,6.929093,1.174495,0.100667
8.188747,6.929093,1.181792,0.101273
8.194302,6.95896,1.177518,0.10188
8.230134,6.95896,1.182667,0.102486
8.308867,6.988827,1.188879,0.103093
8.314627,6.988827,1.189703,0.103699
8.350331,7.197894,1.160108,0.104306
8.43675,7.197894,1.172114,0.104912
8.542391,7.227761,1.181886,0.105518
8.572911,7.287495,1.176387,0.106125
8.574829,7.287495,1.17665,0.106731
8.672269,7.317361,1.185163,0.107338
8.813496,7.317361,1.204464,0.107944
8.837809,7.466695,1.183631,0.108551
8.888992,7.466695,1.190485,0.109157
8.899457,7.466695,1.191887,0.109763
8.942699,7.466695,1.197678,0.11037
8.982223,7.675763,1.170206,0.110976
9.005882,7.675763,1.173288,0.111583
9.06306,7.765363,1.167113,0.112189
9.077585,7.765363,1.168984,0.112796
9.089311,7.765363,1.170494,0.113402
9.140217,7.765363,1.17705,0.114008
9.217072,7.79523,1.182399,0.114615
9.236533,7.79523,1.184895,0.115221
9.326989,7.914697,1.178439,0.115828
9.327381,7.914697,1.178489,0.116434
9.352154,7.914697,1.181619,0.117041
9.496821,7.914697,1.199897,0.117647
9.541111,8.034164,1.187567,0.118253
9.561772,8.034164,1.190139,0.11886
9.64339,8.123765,1.187059,0.119466
9.693189,8.123765,1.193189,0.120073
9.726528,8.183498,1.188554,0.120679
9.754691,8.183498,1.191995,0.121286
9.782308,8.273099,1.182424,0.121892
9.812781,8.273099,1.186107,0.122498
9.899529,8.392566,1.179559,0.123105
9.920236,8.392566,1.182027,0.123711
9.990209,8.601633,1.161432,0.124318
10.083108,8.6315,1.168176,0.124924
10.099207,8.6315,1.170041,0.125531
10.189716,8.661367,1.176456,0.126137
10.209456,8.661367,1.178735,0.126743
10.263958,8.661367,1.185028,0.12735
10.275759,8.661367,1.18639,0.127956
10.278826,8.7211,1.178616,0.128563
10.317194,8.7211,1.183015,0.129169
10.437243,8.750967,1.192696,0.129776
10.463026,8.750967,1.195642,0.130382
10.485963,8.840567,1.186119,0.130988
10.546301,8.840567,1.192944,0.131595
10.672436,8.900301,1.19911,0.132201
10.711399,8.900301,1.203487,0.132808
10.74141,9.109368,1.179161,0.133414
10.859689,9.109368,1.192145,0.134021
10.873512,9.109368,1.193663,0.134627
11.004849,9.109368,1.20808,0.135233
11.025288,9.139235,1.206369,0.13584
11.057722,9.139235,1.209918,0.136446
11.08267,9.348303,1.185528,0.137053
11.094842,9.348303,1.18683,0.137659
11.183844,9.378169,1.19254,0.138266
11.212373,9.378169,1.195582,0.138872
11.317867,9.46777,1.19541,0.139478
11.344127,9.46777,1.198184,0.140085
11.385436,9.55737,1.191273,0.140691
11.41339,9.55737,1.194198,0.141298
11.434533,9.706704,1.178004,0.141904
11.527295,9.706704,1.18756,0.142511
11.556272,9.706704,1.190545,0.143117
11.557057,9.706704,1.190626,0.143723
11.659439,9.706704,1.201174,0.14433
11.661549,9.706704,1.201391,0.144936
11.711011,9.796304,1.195452,0.145543
11.719728,9.796304,1.196342,0.146149
11.768338,9.945638,1.183266,0.146756
11.777748,9.945638,1.184212,0.147362
11.797559,10.065105,1.172125,0.147968
11.864792,10.065105,1.178805,0.148575
11.963481,10.094972,1.185093,0.149181
11.999914,10.094972,1.188702,0.149788
12.166727,10.094972,1.205226,0.150394
12.211577,10.154706,1.202553,0.151001
12.260428,10.154706,1.207364,0.151607
12.294428,10.154706,1.210712,0.152213
12.313993,10.154706,1.212639,0.15282
12.359629,10.333906,1.196027,0.153426
12.369364,10.333906,1.196969,0.154033
12.470841,10.423507,1.196415,0.154639
12.518328,10.423507,1.200971,0.155246
12.565853,10.542974,1.19187,0.155852
12.655932,10.542974,1.200414,0.156458
12.701087,10.632574,1.194545,0.157065
12.70946,10.632574,1.195332,0.157671
12.754381,10.752041,1.186229,0.158278
12.842573,10.752041,1.194431,0.158884
12.860763,10.811775,1.189514,0.159491
12.92848,10.811775,1.195778,0.160097
13.001479,10.901375,1.192646,0.160703
13.040225,10.901375,1.1962,0.16131
13.062971,10.901375,1.198287,0.161916
13.093345,10.901375,1.201073,0.162523
13.132491,11.020842,1.191605,0.163129
13.165653,11.020842,1.194614,0.163736
13.192128,11.050709,1.193781,0.164342
13.264195,11.050709,1.200303,0.164948
13.317657,11.050709,1.20514,0.165555
13.331817,11.050709,1.206422,0.166161
13.373547,11.14031,1.200465,0.166768
13.436774,11.14031,1.20614,0.167374
13.472849,11.259777,1.196547,0.167981
13.52026,11.259777,1.200757,0.168587
13.659772,11.259777,1.213148,0.169193
13.707383,11.259777,1.217376,0.1698
13.748848,11.528578,1.192588,0.170406
13.864136,11.528578,1.202589,0.171013
13.867368,11.588311,1.196669,0.171619
13.912241,11.588311,1.200541,0.172226
13.949568,11.618178,1.200667,0.172832
14.075221,11.618178,1.211483,0.173438
14.107778,11.707778,1.204992,0.174045
14.14623,11.767512,1.202143,0.174651
14.154588,11.767512,1.202853,0.175258
14.234562,11.857112,1.200508,0.175864
14.234738,11.857112,1.200523,0.176471
14.397425,11.946713,1.205137,0.177077
14.4718,11.946713,1.211363,0.177683
14.474774,11.976579,1.20859,0.17829
14.499052,11.976579,1.210617,0.178896
14.51352,12.06618,1.202826,0.179503
14.583348,12.06618,1.208614,0.180109
14.589483,12.096047,1.206136,0.180716
14.601323,12.096047,1.207115,0.181322
14.620783,12.215514,1.196903,0.181928
14.786479,12.215514,1.210467,0.182535
14.897373,12.24538,1.216571,0.183141
14.910118,12.24538,1.217612,0.183748
14.993401,12.24538,1.224413,0.184354
15.018685,12.24538,1.226478,0.184961
15.049092,12.424581,1.211235,0.185567
15.106383,12.424581,1.215846,0.186173
15.168265,12.573915,1.206328,0.18678
15.183068,12.573915,1.207505,0.187386
15.230499,12.663515,1.202707,0.187993
15.293629,12.663515,1.207692,0.188599
15.302829,12.693382,1.205575,0.189206
15.343695,12.693382,1.208795,0.189812
15.374225,12.693382,1.2112,0.190418
15.442963,12.693382,1.216615,0.191025
15.539435,12.693382,1.224215,0.191631
15.54968,12.693382,1.225023,0.192238
15.685867,12.932316,1.21292,0.192844
15.698843,12.932316,1.213923,0.193451
15.792044,13.021917,1.212728,0.194057
15.824888,13.021917,1.21525,0.194663
15.895024,13.201117,1.204067,0.19527
15.897613,13.201117,1.204263,0.195876
15.959876,13.201117,1.208979,0.196483
16.00204,13.201117,1.212173,0.197089
16.017587,13.290718,1.205171,0.197696
16.040386,13.290718,1.206886,0.198302
16.092712,13.290718,1.210823,0.198908
16.09413,13.290718,1.21093,0.199515
16.140079,13.410185,1.203569,0.200121
16.2287,13.410185,1.210177,0.200728
16.230325,13.440052,1.207609,0.201334
16.338295,13.440052,1.215642,0.201941
16.440515,13.440052,1.223248,0.202547
16.493657,13.499785,1.221772,0.203153
16.508544,13.499785,1.222875,0.20376
16.55255,13.649119,1.212719,0.204366
16.635784,13.649119,1.218817,0.204973
16.701334,13.678986,1.220948,0.205579
16.760693,13.678986,1.225288,0.206186
16.78812,13.768586,1.219306,0.206792
16.800341,13.768586,1.220194,0.207398
16.821492,13.858187,1.213831,0.208005
16.881878,13.858187,1.218188,0.208611
16.927372,13.91792,1.216229,0.209218
17.000296,13.91792,1.221468,0.209824
17.042489,13.977654,1.219267,0.210431
17.079614,13.977654,1.221923,0.211037
17.177921,14.246455,1.205768,0.211643
17.211344,14.246455,1.208114,0.21225
17.245127,14.365922,1.200419,0.212856
17.356305,14.365922,1.208158,0.213463
17.390089,14.365922,1.21051,0.214069
17.455593,14.365922,1.215069,0.214676
17.50398,14.395789,1.21591,0.215282
17.520262,14.395789,1.217041,0.215888
17.56136,14.485389,1.21235,0.216495
17.608774,14.485389,1.215623,0.217101
17.646056,14.485389,1.218197,0.217708
17.68579,14.485389,1.22094,0.218314
17.748016,14.574989,1.217703,0.218921
17.765422,14.574989,1.218898,0.219527
17.779784,14.634723,1.214904,0.220133
17.802798,14.634723,1.216477,0.22074
17.941474,14.724323,1.218492,0.221346
18.001514,14.724323,1.22257,0.221953
18.03472,14.724323,1.224825,0.222559
18.047035,14.724323,1.225661,0.223166
18.05369,14.933391,1.208948,0.223772
18.229535,14.933391,1.220723,0.224378
18.268308,14.933391,1.223319,0.224985
18.286869,14.933391,1.224562,0.225591
18.322449,15.082725,1.214797,0.226198
18.387939,15.082725,1.219139,0.226804
18.481385,15.082725,1.225335,0.227411
18.511879,15.082725,1.227356,0.228017
18.515167,15.202192,1.217927,0.228623
18.550126,15.202192,1.220227,0.22923
18.667384,15.291792,1.220745,0.229836
18.726819,15.351526,1.219867,0.230443
18.766719,15.351526,1.222466,0.231049
18.825084,15.530726,1.212119,0.231656
18.905614,15.530726,1.217304,0.232262
18.965171,15.530726,1.221139,0.232868
18.986739,15.530726,1.222527,0.233475
19.034061,15.560593,1.223222,0.234081
19.035226,15.560593,1.223297,0.234688
19.169331,15.59046,1.229555,0.235294
19.253769,15.59046,1.234971,0.235901
19.258334,15.829394,1.216618,0.236507
19.288245,15.829394,1.218508,0.237113
19.337253,15.829394,1.221604,0.23772
19.351243,15.829394,1.222488,0.238326
19.375495,15.918995,1.217131,0.238933
19.399175,15.918995,1.218618,0.239539
19.44007,15.918995,1.221187,0.240146
19.53688,15.918995,1.227268,0.240752
19.550232,16.068329,1.216694,0.241358
19.639444,16.068329,1.222246,0.241965
19.740437,16.157929,1.221718,0.242571
19.758773,16.157929,1.222853,0.243178
19.784593,16.247529,1.217699,0.243784
19.818641,16.247529,1.219794,0.244391
19.823738,16.277396,1.217869,0.244997
19.841339,16.277396,1.21895,0.245603
19.912472,16.277396,1.223321,0.24621
19.929283,16.277396,1.224353,0.246816
19.989398,16.366996,1.221324,0.247423
20.013749,16.366996,1.222811,0.248029
20.065295,16.396863,1.223728,0.248636
20.076889,16.396863,1.224435,0.249242
20.077639,16.546197,1.213429,0.249848
20.120208,16.546197,1.216002,0.250455
20.162274,16.635797,1.211981,0.251061
20.276196,16.635797,1.218829,0.251668
20.416385,16.785131,1.216338,0.252274
20.446758,16.785131,1.218147,0.252881
20.468856,16.874732,1.212989,0.253487
20.550944,16.874732,1.217853,0.254093
20.576247,16.874732,1.219353,0.2547
20.630959,16.874732,1.222595,0.255306
20.766159,16.994199,1.221956,0.255913
20.853105,16.994199,1.227072,0.256519
20.888066,17.233133,1.212088,0.257126
20.93273,17.233133,1.214679,0.257732
20.979844,17.263,1.215307,0.258338
21.032119,17.263,1.218335,0.258945
21.057094,17.263,1.219782,0.259551
21.100226,17.322733,1.218066,0.260158
21.123123,17.322733,1.219387,0.260764
21.165564,17.322733,1.221837,0.261371
21.210914,17.322733,1.224455,0.261977
21.232016,17.4422,1.217279,0.262583
21.311631,17.4422,1.221843,0.26319
21.319055,17.472067,1.220179,0.263796
21.430604,17.472067,1.226564,0.264403
21.457259,17.472067,1.228089,0.265009
21.481499,17.472067,1.229477,0.265616
21.545537,17.501934,1.231038,0.266222
21.564997,17.501934,1.232149,0.266828
21.616144,17.681135,1.222554,0.267435
21.64939,17.681135,1.224434,0.268041
21.689494,17.711001,1.224634,0.268648
21.690775,17.711001,1.224706,0.269254
21.724276,17.800602,1.220424,0.269861
21.87588,17.800602,1.22894,0.270467
21.911739,17.949936,1.220714,0.271073
21.954852,17.949936,1.223116,0.27168
22.01849,18.069403,1.218551,0.272286
22.045392,18.069403,1.22004,0.272893
22.174101,18.218737,1.217104,0.273499
22.175694,18.218737,1.217192,0.274106
22.265325,18.218737,1.222111,0.274712
22.334424,18.218737,1.225904,0.275318
22.434512,18.27847,1.227374,0.275925
22.473446,18.27847,1.229504,0.276531
22.511169,18.308337,1.229558,0.277138
22.586388,18.308337,1.233667,0.277744
22.68986,18.427804,1.231284,0.278351
22.806292,18.427804,1.237602,0.278957
22.871609,18.666738,1.22526,0.279563
22.874816,18.666738,1.225432,0.28017
22.930391,18.666738,1.228409,0.280776
22.943886,18.666738,1.229132,0.281383
22.992789,18.696605,1.229784,0.281989
23.00852,18.696605,1.230626,0.282596
23.088241,18.756339,1.230957,0.283202
23.10953,18.756339,1.232092,0.283808
23.16751,18.786206,1.233219,0.284415
23.191369,18.786206,1.234489,0.285021
23.438952,18.786206,1.247668,0.285628
23.51002,18.786206,1.251451,0.286234
23.581322,18.93554,1.245347,0.286841
23.632648,18.93554,1.248058,0.287447
23.636637,19.02514,1.24239,0.288053
23.66063,19.02514,1.243651,0.28866
23.758859,19.11474,1.24296,0.289266
23.761321,19.11474,1.243089,0.289873
23.82668,19.144607,1.244564,0.290479
23.854412,19.144607,1.246012,0.291086
23.868889,19.353674,1.2333,0.291692
23.874407,19.413408,1.22979,0.292298
23.968972,19.413408,1.234661,0.292905
23.975071,19.413408,1.234975,0.293511
24.029973,19.413408,1.237803,0.294118
24.053126,19.413408,1.238996,0.294724
24.122089,19.413408,1.242548,0.295331
24.250505,19.503008,1.243424,0.295937
24.373948,19.503008,1.249753,0.296543
24.42554,19.592609,1.246671,0.29715
24.499135,19.592609,1.250427,0.297756
24.553479,19.622476,1.251294,0.298363
24.588871,19.622476,1.253097,0.298969
24.609327,19.741943,1.24655,0.299576
24.670992,19.741943,1.249674,0.300182
24.710106,19.891277,1.242258,0.300788
24.799503,19.891277,1.246753,0.301395
24.827585,20.100344,1.235182,0.302001
24.867577,20.100344,1.237172,0.302608
25.038489,20.130211,1.243826,0.303214
25.053441,20.130211,1.244569,0.30382
25.077845,20.189944,1.242096,0.304427
25.107823,20.189944,1.243581,0.305033
25.145522,20.219811,1.243608,0.30564
25.232183,20.219811,1.247894,0.306246
25.275956,20.309411,1.244544,0.306853
25.381938,20.309411,1.249762,0.307459
25.417856,20.309411,1.251531,0.308065
25.489804,20.309411,1.255073,0.308672
25.527193,20.458745,1.24774,0.309278
25.586897,20.458745,1.250658,0.309885
25.592834,20.458745,1.250948,0.310491
25.612501,20.458745,1.25191,0.311098
25.690087,20.578213,1.248412,0.311704
25.737514,20.578213,1.250717,0.31231
25.76017,20.578213,1.251818,0.312917
25.812543,20.578213,1.254363,0.313523
25.907344,20.667813,1.253512,0.31413
25.938819,20.667813,1.255035,0.314736
26.031459,20.817147,1.250482,0.315343
26.07178,20.817147,1.252419,0.315949
26.117857,20.817147,1.254632,0.316555
26.170598,20.817147,1.257165,0.317162
26.260436,20.847014,1.259674,0.317768
26.314589,20.847014,1.262271,0.318375
26.406517,20.936614,1.26126,0.318981
26.429656,20.936614,1.262365,0.319588
26.564114,21.085948,1.259802,0.320194
26.568313,21.085948,1.260001,0.3208
26.761562,21.175548,1.263795,0.321407
26.782199,21.175548,1.26477,0.322013
26.832942,21.265148,1.261827,0.32262
26.90425,21.265148,1.26518,0.323226
27.015831,21.504083,1.256312,0.323833
27.104682,21.504083,1.260444,0.324439
27.157734,21.563816,1.259412,0.325045
27.179822,21.62355,1.256955,0.325652
27.207435,21.62355,1.258232,0.326258
27.223401,21.653417,1.257234,0.326865
27.281307,21.653417,1.259908,0.327471
27.322103,21.653417,1.261792,0.328078
27.35748,21.653417,1.263426,0.328684
27.40327,21.653417,1.26554,0.32929
27.491968,21.653417,1.269637,0.329897
27.590106,21.802751,1.265442,0.330503
27.623813,21.802751,1.266988,0.33111
27.669415,21.802751,1.269079,0.331716
27.81483,21.802751,1.275749,0.332323
27.827075,21.892351,1.271087,0.332929
27.866077,21.892351,1.272868,0.333535
27.872551,22.041685,1.264538,0.334142
27.941967,22.041685,1.267687,0.334748
28.00961,22.101418,1.267322,0.335355
28.224339,22.101418,1.277037,0.335961
28.257566,22.101418,1.278541,0.336568
28.269883,22.101418,1.279098,0.337174
28.427979,22.250752,1.277619,0.33778
28.437792,22.250752,1.27806,0.338387
28.53779,22.250752,1.282554,0.338993
28.597663,22.250752,1.285245,0.3396
28.666254,22.280619,1.2866,0.340206
28.734477,22.280619,1.289662,0.340813
28.766292,22.519553,1.277392,0.341419
28.842581,22.519553,1.280779,0.342025
28.895429,22.519553,1.283126,0.342632
29.010343,22.519553,1.288229,0.343238
29.069705,22.609154,1.285749,0.343845
29.141401,22.609154,1.28892,0.344451
29.316121,22.728621,1.289833,0.345058
29.317533,22.728621,1.289895,0.345664
29.340121,22.848088,1.284139,0.34627
29.405259,22.848088,1.28699,0.346877
29.419881,22.848088,1.28763,0.347483
29.458833,22.848088,1.289335,0.34809
29.495224,22.967555,1.284213,0.348696
29.616924,22.967555,1.289511,0.349303
29.649445,23.057155,1.285911,0.349909
29.661543,23.057155,1.286435,0.350515
29.685479,23.087022,1.285808,0.351122
29.757478,23.087022,1.288927,0.351728
29.828837,23.176623,1.287023,0.352335
29.853244,23.176623,1.288076,0.352941
29.942926,23.236356,1.288624,0.353548
30.003892,23.236356,1.291248,0.354154
30.030034,23.445424,1.280848,0.35476
30.05359,23.445424,1.281853,0.355367
30.108444,23.445424,1.284193,0.355973
30.120173,23.445424,1.284693,0.35658
30.302647,23.535024,1.287555,0.357186
30.369982,23.535024,1.290416,0.357793
30.476948,23.684358,1.286796,0.358399
30.500388,23.684358,1.287786,0.359005
30.629748,23.684358,1.293248,0.359612
30.66266,23.684358,1.294638,0.360218
30.733256,23.714225,1.295984,0.360825
30.81718,23.714225,1.299523,0.361431
30.905177,23.803825,1.298328,0.362038
30.926491,23.803825,1.299224,0.362644
31.082982,23.893425,1.300901,0.36325
31.143987,23.893425,1.303454,0.363857
31.170472,23.893425,1.304563,0.364463
31.264322,23.923292,1.306857,0.36507
31.294582,23.923292,1.308122,0.365676
31.298064,23.953159,1.306636,0.366283
31.326137,23.953159,1.307808,0.366889
31.41521,24.13236,1.301788,0.367495
31.540868,24.13236,1.306995,0.368102
31.601995,24.162226,1.307909,0.368708
31.633133,24.162226,1.309198,0.369315
31.767435,24.192093,1.313133,0.369921
31.799642,24.192093,1.314464,0.370528
31.905891,24.431027,1.305958,0.371134
31.909329,24.431027,1.306099,0.37174
31.949353,24.490761,1.304547,0.372347
31.960061,24.490761,1.304984,0.372953
32.001784,24.490761,1.306688,0.37356
32.030803,24.490761,1.307873,0.374166
32.220013,24.520628,1.313996,0.374773
32.290205,24.520628,1.316859,0.375379
32.340605,24.759562,1.306186,0.375985
32.354548,24.759562,1.30675,0.376592
32.405013,24.849162,1.304069,0.377198
32.413902,24.849162,1.304426,0.377805
32.509814,24.879029,1.306716,0.378411
32.544082,24.879029,1.308093,0.379018
32.615063,25.117963,1.298476,0.379624
32.653807,25.117963,1.300018,0.38023
32.824388,25.14783,1.305257,0.380837
32.918102,25.14783,1.308984,0.381443
32.99588,25.23743,1.307418,0.38205
33.069971,25.23743,1.310354,0.382656
33.076581,25.23743,1.310616,0.383263
33.152217,25.23743,1.313613,0.383869
33.330612,25.23743,1.320682,0.384475
33.389282,25.23743,1.323006,0.385082
33.479936,25.327031,1.321905,0.385688
33.498068,25.327031,1.322621,0.386295
33.501223,25.386764,1.319633,0.386901
33.640003,25.386764,1.3251,0.387508
33.655758,25.386764,1.325721,0.388114
33.837733,25.386764,1.332889,0.38872
33.848031,25.386764,1.333294,0.389327
33.856504,25.386764,1.333628,0.389933
34.008762,25.476365,1.334914,0.39054
34.067718,25.476365,1.337228,0.391146
34.129548,25.595832,1.333403,0.391753
34.166941,25.595832,1.334863,0.392359
34.2742,25.834766,1.32667,0.392965
34.28657,25.834766,1.327148,0.393572
34.341276,25.834766,1.329266,0.394178
34.415647,25.834766,1.332145,0.394785
34.43137,25.864633,1.331214,0.395391
34.607285,25.864633,1.338016,0.395998
34.620405,26.043834,1.329313,0.396604
34.709509,26.043834,1.332734,0.39721
34.783637,26.0737,1.334051,0.397817
34.912282,26.0737,1.338985,0.398423
34.928318,26.193167,1.33349,0.39903
35.051523,26.193167,1.338193,0.399636
35.077602,26.312635,1.333109,0.400243
35.261142,26.312635,1.340084,0.400849
35.296808,26.342501,1.339919,0.401455
35.398637,26.402235,1.340744,0.402062
35.440574,26.402235,1.342332,0.402668
35.500777,26.402235,1.344613,0.403275
35.542336,26.402235,1.346187,0.403881
35.707404,26.581436,1.343321,0.404488
35.738333,26.581436,1.344485,0.405094
35.91127,26.581436,1.350991,0.4057
35.935112,26.581436,1.351888,0.406307
36.047897,26.82037,1.344049,0.406913
36.048157,26.82037,1.344059,0.40752
36.113952,26.880103,1.34352,0.408126
36.129415,26.880103,1.344095,0.408733
36.222225,26.90997,1.346052,0.409339
36.29266,26.90997,1.34867,0.409945
36.335165,26.90997,1.350249,0.410552
36.406226,26.90997,1.35289,0.411158
36.525901,26.999571,1.352833,0.411765
36.603049,26.999571,1.35569,0.412371
36.760915,27.029437,1.360033,0.412978
36.818074,27.029437,1.362147,0.413584
36.837234,27.029437,1.362856,0.41419
36.874747,27.029437,1.364244,0.414797
36.87898,27.148904,1.358397,0.415403
36.903403,27.148904,1.359296,0.41601
36.952652,27.298238,1.353664,0.416616
37.023821,27.298238,1.356271,0.417223
37.060269,27.357972,1.354642,0.417829
37.07912,27.357972,1.355331,0.418435
37.203016,27.537173,1.351011,0.419042
37.224483,27.537173,1.35179,0.419648
37.291559,27.626773,1.349834,0.420255
37.401573,27.626773,1.353816,0.420861
37.482272,27.626773,1.356737,0.421468
37.505836,27.626773,1.35759,0.422074
37.525653,27.626773,1.358308,0.42268
37.570636,27.626773,1.359936,0.423287
37.755976,27.716373,1.362226,0.423893
37.757864,27.716373,1.362295,0.4245
37.793124,27.74624,1.362099,0.425106
37.837425,27.74624,1.363696,0.425713
37.928967,27.83584,1.362595,0.426319
38.023648,27.83584,1.365996,0.426925
38.110733,27.955308,1.363274,0.427532
38.307904,27.955308,1.370327,0.428138
38.325766,27.985174,1.369502,0.428745
38.377533,27.985174,1.371352,0.429351
38.435687,28.104641,1.367592,0.429958
38.567404,28.104641,1.372279,0.430564
38.673077,28.343576,1.364439,0.43117
38.704979,28.343576,1.365564,0.431777
38.788361,28.343576,1.368506,0.432383
38.812997,28.343576,1.369375,0.43299
39.004702,28.463043,1.370363,0.433596
39.025436,28.463043,1.371091,0.434203
39.111796,28.49291,1.372685,0.434809
39.138971,28.49291,1.373639,0.435415
39.237625,28.731844,1.365649,0.436022
39.318486,28.731844,1.368464,0.436628
39.402488,28.731844,1.371387,0.437235
39.473441,28.731844,1.373857,0.437841
39.494908,28.791577,1.371752,0.438448
39.546844,28.791577,1.373556,0.439054
39.6042,28.821444,1.374123,0.43966
39.641734,28.821444,1.375425,0.440267
39.732689,28.821444,1.378581,0.440873
39.879747,28.821444,1.383683,0.44148
39.991256,28.911045,1.383252,0.442086
40.082753,28.970778,1.383558,0.442693
40.118617,28.970778,1.384796,0.443299
40.155796,28.970778,1.386079,0.443905
40.242116,28.970778,1.389059,0.444512
40.294193,29.149979,1.382306,0.445118
40.373766,29.149979,1.385036,0.445725
40.4768,29.179846,1.387149,0.446331
40.578891,29.179846,1.390648,0.446938
40.753489,29.269446,1.392356,0.447544
40.84417,29.269446,1.395454,0.44815
40.913217,29.299313,1.396388,0.448757
40.92415,29.299313,1.396761,0.449363
40.929144,29.41878,1.391259,0.44997
40.952385,29.41878,1.392049,0.450576
41.187622,29.41878,1.400045,0.451183
41.210291,29.41878,1.400816,0.451789
41.355442,29.448647,1.404324,0.452395
41.37182,29.448647,1.40488,0.453002
41.494443,29.448647,1.409044,0.453608
41.65942,29.448647,1.414646,0.454215
41.74199,29.777181,1.401811,0.454821
41.801266,29.777181,1.403802,0.455428
41.841737,29.866782,1.400946,0.456034
41.926452,29.866782,1.403782,0.45664
41.992058,29.866782,1.405979,0.457247
42.078211,29.866782,1.408863,0.457853
42.247346,30.135583,1.401909,0.45846
42.320909,30.135583,1.40435,0.459066
42.323136,30.165449,1.403033,0.459673
42.434265,30.165449,1.406717,0.460279
42.442742,30.165449,1.406999,0.460885
42.459144,30.165449,1.407542,0.461492
42.582404,30.25505,1.407448,0.462098
42.597057,30.25505,1.407932,0.462705
42.637361,30.374517,1.403721,0.463311
42.726726,30.374517,1.406664,0.463918
42.850594,30.404384,1.409356,0.464524
42.913187,30.404384,1.411414,0.46513
43.024058,30.493984,1.410903,0.465737
43.060242,30.493984,1.41209,0.466343
43.163802,30.613451,1.409962,0.46695
43.195047,30.613451,1.410983,0.467556
43.255566,30.613451,1.412959,0.468163
43.283138,30.613451,1.41386,0.468769
43.352898,30.613451,1.416139,0.469375
43.561172,30.613451,1.422942,0.469982
43.626562,30.703051,1.420919,0.470588
43.752972,30.703051,1.425037,0.471195
43.79264,30.852385,1.419425,0.471801
43.832134,30.852385,1.420705,0.472408
43.92081,30.971853,1.418088,0.473014
43.981106,30.971853,1.420035,0.47362
43.985929,30.971853,1.42019,0.474227
44.118534,30.971853,1.424472,0.474833
44.21376,31.061453,1.423429,0.47544
44.278789,31.061453,1.425522,0.476046
44.310947,31.061453,1.426557,0.476653
44.481056,31.061453,1.432034,0.477259
44.612226,31.121186,1.4335,0.477865
44.761424,31.121186,1.438294,0.478472
44.791839,31.18092,1.436514,0.479078
44.857657,31.18092,1.438625,0.479685
44.963432,31.330254,1.435144,0.480291
45.045331,31.330254,1.437758,0.480898
45.133064,31.449721,1.435086,0.481504
45.175136,31.449721,1.436424,0.48211
45.22465,31.599055,1.431203,0.482717
45.266855,31.658788,1.429835,0.483323
45.319969,31.658788,1.431513,0.48393
45.346173,31.658788,1.432341,0.484536
45.360687,31.658788,1.432799,0.485143
45.418856,31.688655,1.433284,0.485749
45.437378,31.688655,1.433869,0.486355
45.463306,31.837989,1.427958,0.486962
45.630794,31.837989,1.433218,0.487568
45.638311,31.837989,1.433455,0.488175
45.684254,31.837989,1.434898,0.488781
45.719104,31.92759,1.431962,0.489388
45.839393,31.92759,1.43573,0.489994
46.003954,32.047057,1.435513,0.4906
46.050158,32.047057,1.436954,0.491207
46.09089,32.047057,1.438225,0.491813
46.137656,32.047057,1.439685,0.49242
46.278919,32.136657,1.440066,0.493026
46.297486,32.136657,1.440644,0.493633
46.333869,32.315858,1.433781,0.494239
46.508397,32.315858,1.439182,0.494845
46.573665,32.495058,1.433254,0.495452
46.699222,32.495058,1.437118,0.496058
46.73296,32.554792,1.435517,0.496665
46.777137,32.554792,1.436874,0.497271
46.940485,32.554792,1.441892,0.497878
46.944442,32.554792,1.442013,0.498484
47.069287,32.644392,1.44188,0.49909
47.169349,32.644392,1.444945,0.499697
47.379844,32.733993,1.44742,0.500303
47.482147,32.733993,1.450546,0.50091
47.558626,32.763859,1.451557,0.501516
47.633483,32.763859,1.453842,0.502122
47.726511,32.793726,1.455355,0.502729
47.823221,32.793726,1.458304,0.503335
48.024744,33.002794,1.455172,0.503942
48.044299,33.002794,1.455765,0.504548
48.151993,33.002794,1.459028,0.505155
48.198311,33.002794,1.460431,0.505761
48.219742,33.002794,1.461081,0.506367
48.424474,33.002794,1.467284,0.506974
48.446362,33.002794,1.467947,0.50758
48.452722,33.002794,1.46814,0.508187
48.691028,33.092394,1.471366,0.508793
48.721252,33.092394,1.472279,0.5094
48.816131,33.122261,1.473816,0.510006
48.824197,33.122261,1.47406,0.510612
48.901197,33.271595,1.469758,0.511219
48.946036,33.271595,1.471106,0.511825
49.01187,33.361195,1.469128,0.512432
49.01222,33.361195,1.469139,0.513038
49.095658,33.570263,1.462475,0.513645
49.101066,33.570263,1.462636,0.514251
49.317614,33.600129,1.46778,0.514857
49.378883,33.600129,1.469604,0.515464
49.388078,33.600129,1.469878,0.51607
49.417624,33.600129,1.470757,0.516677
49.636411,33.719596,1.472035,0.517283
49.743776,33.719596,1.475219,0.51789
49.784532,33.749463,1.475121,0.518496
49.85943,33.749463,1.47734,0.519102
50.008176,33.749463,1.481747,0.519709
50.018437,33.749463,1.482051,0.520315
50.187234,33.988397,1.476599,0.520922
50.265214,33.988397,1.478893,0.521528
50.353787,34.197465,1.472442,0.522135
50.408818,34.197465,1.474051,0.522741
50.435745,34.197465,1.474839,0.523347
50.557999,34.197465,1.478414,0.523954
50.679714,34.406532,1.472968,0.52456
50.846153,34.436399,1.476524,0.525167
50.942624,34.436399,1.479325,0.525773
50.991483,34.466266,1.479461,0.52638
51.04657,34.466266,1.481059,0.526986
51.246315,34.526,1.484282,0.527592
51.455801,34.526,1.490349,0.528199
51.466759,34.555866,1.489378,0.528805
51.536422,34.555866,1.491394,0.529412
51.540395,34.555866,1.491509,0.530018
51.586384,34.555866,1.49284,0.530625
51.593931,34.645467,1.489197,0.531231
51.714489,34.645467,1.492677,0.531837
51.766609,34.645467,1.494181,0.532444
51.820244,34.645467,1.495729,0.53305
51.921174,34.794801,1.492211,0.533657
52.108951,34.794801,1.497607,0.534263
52.119375,34.794801,1.497907,0.53487
52.140303,34.794801,1.498508,0.535476
52.354691,34.884401,1.500805,0.536082
52.359621,34.884401,1.500947,0.536689
52.522356,34.944134,1.503038,0.537295
52.602978,34.944134,1.505345,0.537902
52.619496,34.944134,1.505818,0.538508
52.750863,34.944134,1.509577,0.539115
52.816194,35.003868,1.508867,0.539721
52.825449,35.003868,1.509132,0.540327
53.021941,35.272669,1.503202,0.540934
53.104803,35.272669,1.505551,0.54154
53.194974,35.362269,1.504286,0.542147
53.317997,35.362269,1.507765,0.542753
53.344812,35.422003,1.50598,0.54336
53.451971,35.422003,1.509005,0.543966
53.618403,35.511603,1.509884,0.544572
53.698107,35.511603,1.512128,0.545179
53.775163,35.511603,1.514298,0.545785
53.808356,35.511603,1.515233,0.546392
53.832137,35.601204,1.512088,0.546998
53.933541,35.601204,1.514936,0.547605
53.975631,35.63107,1.514847,0.548211
54.132664,35.63107,1.519254,0.548817
54.136513,35.870005,1.509242,0.549424
54.369575,35.870005,1.515739,0.55003
54.384437,35.899871,1.514892,0.550637
54.576349,35.899871,1.520238,0.551243
54.669672,35.989472,1.519046,0.55185
54.682651,35.989472,1.519407,0.552456
54.722988,35.989472,1.520528,0.553062
54.723548,35.989472,1.520543,0.553669
54.830653,36.138806,1.517224,0.554275
54.861485,36.138806,1.518077,0.554882
55.042781,36.228406,1.519327,0.555488
55.070431,36.228406,1.52009,0.556095
55.15908,36.347873,1.517533,0.556701
55.253081,36.347873,1.520119,0.557307
55.259854,36.437474,1.516567,0.557914
55.297518,36.437474,1.5176,0.55852
55.327478,36.437474,1.518422,0.559127
55.374386,36.437474,1.51971,0.559733
55.437846,36.556941,1.516479,0.56034
55.492195,36.556941,1.517966,0.560946
55.579812,36.586807,1.519122,0.561552
55.737624,36.586807,1.523435,0.562159
55.833595,36.616674,1.524813,0.562765
55.967978,36.616674,1.528483,0.563372
56.021154,36.706275,1.526201,0.563978
56.088542,36.706275,1.528037,0.564585
56.230824,36.825742,1.526943,0.565191
56.299953,36.825742,1.528821,0.565797
56.309902,36.855608,1.527852,0.566404
56.387526,36.855608,1.529958,0.56701
56.573587,36.945209,1.531283,0.567617
56.638967,36.945209,1.533053,0.568223
56.687773,37.064676,1.529429,0.56883
56.784898,37.064676,1.532049,0.569436
56.863986,37.064676,1.534183,0.570042
56.993686,37.064676,1.537682,0.570649
57.034686,37.30361,1.528932,0.571255
57.087191,37.30361,1.53034,0.571862
57.211478,37.333477,1.532444,0.572468
57.29859,37.333477,1.534778,0.573075
57.35597,37.333477,1.536315,0.573681
57.416066,37.333477,1.537924,0.574287
57.666375,37.333477,1.544629,0.574894
57.781585,37.393211,1.545243,0.5755
57.782596,37.393211,1.54527,0.576107
57.86116,37.512678,1.542443,0.576713
57.880147,37.512678,1.542949,0.57732
57.89542,37.572411,1.540902,0.577926
57.931424,37.572411,1.541861,0.578532
58.056956,37.572411,1.545202,0.579139
58.260354,37.572411,1.550615,0.579745
58.379245,37.662012,1.550083,0.580352
58.415284,37.662012,1.55104,0.580958
58.428105,37.662012,1.55138,0.581565
58.508216,37.662012,1.553507,0.582171
58.587459,37.871079,1.547024,0.582777
58.626876,37.871079,1.548065,0.583384
58.98977,38.05028,1.550311,0.58399
59.109745,38.05028,1.553464,0.584597
59.136069,38.13988,1.550505,0.585203
59.295236,38.13988,1.554678,0.58581
59.422187,38.22948,1.554355,0.586416
59.430587,38.22948,1.554575,0.587022
59.518933,38.289214,1.554457,0.587629
59.646075,38.289214,1.557777,0.588235
59.680519,38.378814,1.555038,0.588842
59.802876,38.378814,1.558226,0.589448
59.867962,38.378814,1.559922,0.590055
59.99542,38.378814,1.563243,0.590661
60.004861,38.498281,1.558637,0.591267
60.302337,38.498281,1.566364,0.591874
60.342449,38.737216,1.557738,0.59248
60.416623,38.737216,1.559653,0.593087
60.417497,38.826816,1.556077,0.593693
60.580951,38.826816,1.560286,0.5943
60.790644,38.826816,1.565687,0.594906
60.883727,38.826816,1.568084,0.595512
60.96289,38.826816,1.570123,0.596119
60.991867,38.826816,1.57087,0.596725
61.007099,38.856683,1.570054,0.597332
61.186981,38.856683,1.574684,0.597938
61.194696,38.97615,1.570055,0.598545
61.323434,38.97615,1.573358,0.599151
61.403528,38.97615,1.575413,0.599757
61.433283,38.97615,1.576176,0.600364
61.442245,39.006017,1.575199,0.60097
61.537957,39.006017,1.577653,0.601577
61.65908,39.185217,1.573529,0.602183
61.818374,39.185217,1.577594,0.60279
62.005159,39.215084,1.581156,0.603396
62.029008,39.215084,1.581764,0.604002
62.100244,39.215084,1.583581,0.604609
62.18887,39.215084,1.585841,0.605215
62.209992,39.244951,1.585172,0.605822
62.278186,39.244951,1.58691,0.606428
62.375995,39.454018,1.58098,0.607035
62.538943,39.454018,1.58511,0.607641
62.570421,39.483885,1.584708,0.608247
62.648569,39.483885,1.586687,0.608854
62.766521,39.573486,1.586075,0.60946
62.833619,39.573486,1.587771,0.610067
63.004525,39.573486,1.592089,0.610673
63.029041,39.573486,1.592709,0.61128
63.141726,39.573486,1.595556,0.611886
63.149685,39.573486,1.595757,0.612492
63.192741,39.782553,1.588454,0.613099
63.329298,39.782553,1.591886,0.613705
63.406317,40.051354,1.583125,0.614312
63.449606,40.051354,1.584206,0.614918
63.504365,40.170821,1.580858,0.615525
63.740268,40.170821,1.586731,0.616131
63.76642,40.170821,1.587382,0.616737
63.806054,40.170821,1.588368,0.617344
63.812207,40.200688,1.587341,0.61795
63.946071,40.200688,1.590671,0.618557
64.060471,40.260422,1.591153,0.619163
64.064356,40.260422,1.591249,0.61977
64.178058,40.379889,1.589357,0.620376
64.201497,40.379889,1.589937,0.620982
64.2352,40.379889,1.590772,0.621589
64.300267,40.439622,1.590031,0.622195
64.445873,40.439622,1.593632,0.622802
64.523713,40.618823,1.588518,0.623408
64.526769,40.618823,1.588593,0.624015
64.612637,40.618823,1.590707,0.624621
64.657611,40.618823,1.591814,0.625227
64.701373,40.64869,1.591721,0.625834
64.775224,40.64869,1.593538,0.62644
64.792515,40.887624,1.584649,0.627047
65.056323,40.887624,1.591101,0.627653
65.063319,40.917491,1.59011,0.62826
65.122605,40.917491,1.591559,0.628866
65.184863,40.917491,1.593081,0.629472
65.407311,40.917491,1.598517,0.630079
65.534783,41.007091,1.598133,0.630685
65.619377,41.007091,1.600196,0.631292
65.653332,41.126558,1.596373,0.631898
65.707699,41.126558,1.597695,0.632505
65.864847,41.156425,1.600354,0.633111
65.975895,41.156425,1.603052,0.633717
66.036212,41.156425,1.604518,0.634324
66.124245,41.156425,1.606657,0.63493
66.325769,41.246025,1.608052,0.635537
66.344295,41.246025,1.608502,0.636143
66.362708,41.335626,1.60546,0.63675
66.457725,41.335626,1.607759,0.637356
66.690224,41.365493,1.612219,0.637962
66.719771,41.365493,1.612933,0.638569
66.94215,41.365493,1.618309,0.639175
66.950972,41.365493,1.618522,0.639782
67.026904,41.634294,1.609897,0.640388
67.105433,41.634294,1.611783,0.640995
67.11337,41.634294,1.611973,0.641601
67.211649,41.634294,1.614334,0.642207
67.360943,41.694027,1.615602,0.642814
67.381354,41.694027,1.616091,0.64342
67.405673,41.873228,1.609756,0.644027
67.512255,41.873228,1.612301,0.644633
67.606459,41.962828,1.611103,0.64524
67.627981,41.962828,1.611616,0.645846
67.751093,41.962828,1.61455,0.646452
67.883931,41.962828,1.617716,0.647059
67.900163,42.082295,1.613509,0.647665
67.985637,42.082295,1.61554,0.648272
68.195086,42.171896,1.617074,0.648878
68.227062,42.171896,1.617832,0.649485
68.440129,42.201762,1.621736,0.650091
68.556211,42.201762,1.624487,0.650697
68.563698,42.32123,1.620078,0.651304
68.770793,42.32123,1.624972,0.65191
68.780709,42.32123,1.625206,0.652517
68.901289,42.32123,1.628055,0.653123
68.954999,42.351096,1.628175,0.65373
68.99545,42.351096,1.62913,0.654336
69.16225,42.440697,1.629621,0.654942
69.238735,42.440697,1.631423,0.655549
69.397776,42.530297,1.631726,0.656155
69.426989,42.530297,1.632413,0.656762
69.484833,42.679631,1.628056,0.657368
69.603925,42.679631,1.630846,0.657975
69.623098,42.799098,1.626742,0.658581
69.656036,42.799098,1.627512,0.659187
69.716236,43.008166,1.621,0.659794
69.882345,43.008166,1.624862,0.6604
69.904287,43.157499,1.619748,0.661007
69.960162,43.157499,1.621043,0.661613
70.108571,43.157499,1.624482,0.66222
70.125766,43.157499,1.62488,0.662826
70.133607,43.157499,1.625062,0.663432
70.175911,43.157499,1.626042,0.664039
70.197304,43.2471,1.623168,0.664645
70.313416,43.2471,1.625853,0.665252
70.32461,43.306833,1.623869,0.665858
70.49844,43.306833,1.627883,0.666465
70.570325,43.306833,1.629542,0.667071
70.781519,43.306833,1.634419,0.667677
70.802382,43.306833,1.634901,0.668284
70.847565,43.306833,1.635944,0.66889
70.939123,43.396434,1.634676,0.669497
71.00322,43.396434,1.636153,0.670103
71.061925,43.545768,1.631891,0.67071
71.145112,43.605501,1.631563,0.671316
71.210483,43.605501,1.633062,0.671922
71.400208,43.605501,1.637413,0.672529
71.439561,43.605501,1.638315,0.673135
71.486374,43.754835,1.633794,0.673742
71.591967,43.754835,1.636207,0.674348
71.657335,43.754835,1.637701,0.674955
71.750476,43.754835,1.63983,0.675561
71.946907,43.784702,1.643197,0.676167
71.955608,43.784702,1.643396,0.676774
71.95591,43.874302,1.640047,0.67738
71.962143,43.874302,1.640189,0.677987
72.035776,43.874302,1.641867,0.678593
72.049018,43.874302,1.642169,0.6792
72.220223,44.08337,1.638265,0.679806
72.389138,44.08337,1.642096,0.680412
72.489739,44.202837,1.639934,0.681019
72.499113,44.202837,1.640146,0.681625
72.509777,44.202837,1.640387,0.682232
72.673214,44.202837,1.644085,0.682838
72.703805,44.232704,1.643666,0.683445
72.755799,44.232704,1.644842,0.684051
72.85849,44.471638,1.638314,0.684657
72.866026,44.471638,1.638483,0.685264
72.952976,44.501505,1.639337,0.68587
73.026158,44.501505,1.640982,0.686477
73.04955,44.501505,1.641507,0.687083
73.202386,44.501505,1.644942,0.68769
73.249087,44.561238,1.643785,0.688296
73.356792,44.561238,1.646202,0.688902
73.447781,44.591105,1.64714,0.689509
73.494181,44.591105,1.64818,0.690115
73.656491,45.039107,1.63539,0.690722
73.683869,45.039107,1.635998,0.691328
73.689223,45.039107,1.636116,0.691935
73.73849,45.039107,1.63721,0.692541
73.777366,45.188441,1.63266,0.693147
73.899806,45.188441,1.63537,0.693754
73.902056,45.188441,1.635419,0.69436
74.023519,45.188441,1.638107,0.694967
74.032196,45.218307,1.637217,0.695573
74.063105,45.218307,1.637901,0.69618
74.331133,45.307908,1.640577,0.696786
74.418917,45.307908,1.642515,0.697392
74.454524,45.307908,1.643301,0.697999
74.48628,45.307908,1.644002,0.698605
74.660418,45.427375,1.643512,0.699212
74.738976,45.427375,1.645241,0.699818
74.807918,45.457242,1.645677,0.700424
74.827033,45.457242,1.646097,0.701031
75.034305,45.546842,1.64741,0.701637
75.063222,45.546842,1.648045,0.702244
75.150442,45.546842,1.649959,0.70285
75.172963,45.546842,1.650454,0.703457
75.261512,45.546842,1.652398,0.704063
75.314689,45.546842,1.653566,0.704669
75.376168,45.696176,1.649507,0.705276
75.388208,45.696176,1.649771,0.705882
75.398019,45.696176,1.649985,0.706489
75.418846,45.696176,1.650441,0.707095
75.589173,45.905243,1.646635,0.707702
75.70259,45.905243,1.649106,0.708308
75.749317,45.905243,1.650123,0.708914
75.753304,45.905243,1.65021,0.709521
75.80256,45.93511,1.65021,0.710127
75.840207,45.93511,1.651029,0.710734
75.873386,46.114311,1.645333,0.71134
75.912764,46.114311,1.646187,0.711947
75.931406,46.174044,1.644461,0.712553
75.971287,46.174044,1.645325,0.713159
76.021296,46.263645,1.643219,0.713766
76.06726,46.263645,1.644212,0.714372
76.118268,46.353245,1.642135,0.714979
76.160745,46.353245,1.643051,0.715585
76.177821,46.383112,1.642361,0.716192
76.210206,46.383112,1.643059,0.716798
76.244573,46.472712,1.640631,0.717404
76.250636,46.472712,1.640761,0.718011
76.283141,46.502579,1.640407,0.718617
76.362286,46.502579,1.642109,0.719224
76.406226,46.741513,1.634655,0.71983
76.533924,46.741513,1.637387,0.720437
76.563309,46.741513,1.638015,0.721043
76.567742,46.741513,1.63811,0.721649
76.573708,46.831114,1.635103,0.722256
76.625262,46.890847,1.63412,0.722862
76.639702,46.890847,1.634428,0.723469
76.772808,46.890847,1.637266,0.724075
76.802319,46.890847,1.637896,0.724682
76.823445,46.980447,1.635222,0.725288
76.849378,46.980447,1.635774,0.725894
76.949071,47.070048,1.634778,0.726501
77.003117,47.070048,1.635926,0.727107
77.0124,47.338849,1.626833,0.727714
77.184413,47.338849,1.630467,0.72832
77.192721,47.338849,1.630642,0.728927
77.305103,47.338849,1.633016,0.729533
77.308235,47.368716,1.632053,0.730139
77.346851,47.368716,1.632868,0.730746
77.382257,47.368716,1.633615,0.731352
77.4258,47.368716,1.634534,0.731959
77.440653,47.428449,1.632789,0.732565
77.460996,47.428449,1.633218,0.733172
77.556647,47.60765,1.62908,0.733778
77.630518,47.60765,1.630631,0.734384
77.741446,47.69725,1.629894,0.734991
77.798575,47.69725,1.631091,0.735597
77.902131,47.786851,1.6302,0.736204
77.959193,47.786851,1.631394,0.73681
78.007267,47.816717,1.631381,0.737417
78.00986,47.816717,1.631435,0.738023
78.089208,47.846584,1.632075,0.738629
78.1323,47.846584,1.632976,0.739236
78.281767,47.906318,1.634059,0.739842
78.352316,47.906318,1.635532,0.740449
78.373173,48.055652,1.630884,0.741055
78.421119,48.055652,1.631881,0.741662
78.535359,48.175119,1.630206,0.742268
78.580485,48.175119,1.631143,0.742874
78.593095,48.264719,1.628376,0.743481
78.625811,48.264719,1.629054,0.744087
78.626798,48.324453,1.62706,0.744694
78.653848,48.324453,1.62762,0.7453
78.683404,48.384186,1.626221,0.745907
78.756206,48.384186,1.627726,0.746513
78.80286,48.414053,1.627686,0.747119
78.861537,48.414053,1.628898,0.747726
78.956483,48.53352,1.626844,0.748332
79.052,48.53352,1.628812,0.748939
79.171078,48.53352,1.631266,0.749545
79.273071,48.53352,1.633367,0.750152
79.304999,48.53352,1.634025,0.750758
79.357153,48.53352,1.6351,0.751364
79.456591,48.53352,1.637149,0.751971
79.581306,48.53352,1.639718,0.752577
79.742541,48.652987,1.639006,0.753184
79.751399,48.652987,1.639188,0.75379
79.844,48.862055,1.63407,0.754397
79.869809,48.862055,1.634598,0.755003
79.97933,48.891921,1.635839,0.755609
80.034771,48.891921,1.636973,0.756216
80.264774,48.981522,1.638675,0.756822
80.273465,48.981522,1.638852,0.757429
80.367101,48.981522,1.640764,0.758035
80.475244,48.981522,1.642971,0.758642
80.486908,49.041255,1.641208,0.759248
80.57953,49.041255,1.643097,0.759854
80.723116,49.250323,1.639037,0.760461
80.819569,49.250323,1.640996,0.761067
80.828644,49.250323,1.64118,0.761674
80.940957,49.250323,1.64346,0.76228
81.114536,49.489257,1.639033,0.762887
81.136801,49.489257,1.639483,0.763493
81.213012,49.519124,1.640033,0.764099
81.273722,49.519124,1.641259,0.764706
81.549375,49.698325,1.640888,0.765312
81.634777,49.698325,1.642606,0.765919
81.638036,49.728191,1.641685,0.766525
81.753674,49.728191,1.644011,0.767132
81.754615,49.728191,1.64403,0.767738
81.863192,49.728191,1.646213,0.768344
82.048551,49.758058,1.64895,0.768951
82.146325,49.758058,1.650915,0.769557
82.182346,49.847658,1.64867,0.770164
82.294139,49.847658,1.650913,0.77077
82.387952,50.20606,1.640996,0.771377
82.417057,50.20606,1.641576,0.771983
82.539065,50.235927,1.643029,0.772589
82.631295,50.235927,1.644865,0.773196
82.781497,50.235927,1.647854,0.773802
82.853475,50.29566,1.647329,0.774409
82.976984,50.29566,1.649784,0.775015
83.073879,50.325527,1.65073,0.775622
83.094119,50.325527,1.651133,0.776228
83.22803,50.325527,1.653794,0.776834
83.408598,50.325527,1.657382,0.777441
83.430932,50.474861,1.65292,0.778047
83.588918,50.474861,1.65605,0.778654
83.684492,50.474861,1.657944,0.77926
83.713754,50.474861,1.658524,0.779867
83.914039,50.474861,1.662492,0.780473
83.940083,50.474861,1.663008,0.781079
84.022407,50.564461,1.661689,0.781686
84.209648,50.564461,1.665392,0.782292
84.248806,50.654062,1.663219,0.782899
84.439728,50.654062,1.666988,0.783505
84.443354,50.683928,1.666078,0.784112
84.568638,50.683928,1.668549,0.784718
84.597189,50.773529,1.666167,0.785324
84.667591,50.773529,1.667554,0.785931
84.844158,50.773529,1.671031,0.786537
84.910614,50.773529,1.67234,0.787144
84.930018,50.773529,1.672722,0.78775
85.049176,50.773529,1.675069,0.788357
85.166866,50.952729,1.671488,0.788963
85.246728,50.952729,1.673055,0.789569
85.280928,51.04233,1.670788,0.790176
85.573482,51.04233,1.67652,0.790782
85.579245,51.191664,1.671742,0.791389
85.850501,51.191664,1.677041,0.791995
85.97495,51.281264,1.676537,0.792602
86.035969,51.281264,1.677727,0.793208
86.187377,51.281264,1.68068,0.793814
86.292037,51.281264,1.682721,0.794421
86.485934,51.400731,1.682582,0.795027
86.626356,51.400731,1.685314,0.795634
86.690436,51.669532,1.677786,0.79624
86.991077,51.669532,1.683605,0.796847
87.065878,51.669532,1.685053,0.797453
87.386918,51.669532,1.691266,0.798059
87.443384,51.729266,1.690405,0.798666
87.546491,51.729266,1.692398,0.799272
87.683654,51.759133,1.694071,0.799879
87.754954,51.759133,1.695449,0.800485
87.772994,51.8786,1.691892,0.801092
87.794469,51.8786,1.692306,0.801698
87.988244,51.998067,1.692145,0.802304
88.041893,51.998067,1.693176,0.802911
88.133012,52.087667,1.692013,0.803517
88.283698,52.087667,1.694906,0.804124
88.310338,52.117534,1.694446,0.80473
88.528239,52.117534,1.698627,0.805337
88.877437,52.117534,1.705327,0.805943
89.110688,52.117534,1.709802,0.806549
89.195204,52.147401,1.710444,0.807156
89.40006,52.147401,1.714372,0.807762
89.416719,52.356468,1.707845,0.808369
89.70359,52.356468,1.713324,0.808975
89.748056,52.386335,1.713196,0.809582
89.804193,52.386335,1.714268,0.810188
90.11638,52.625269,1.712417,0.810794
90.235579,52.625269,1.714682,0.811401
90.355906,52.71487,1.71405,0.812007
90.562873,52.71487,1.717976,0.812614
90.685893,52.71487,1.72031,0.81322
90.898472,52.71487,1.724342,0.813827
91.055857,52.80447,1.724397,0.814433
91.215694,52.80447,1.727424,0.815039
91.522301,52.80447,1.73323,0.815646
91.648226,52.80447,1.735615,0.816252
91.651889,52.834337,1.734703,0.816859
91.739689,52.834337,1.736365,0.817465
92.002671,52.834337,1.741342,0.818072
92.105167,52.834337,1.743282,0.818678
92.224733,52.953804,1.741607,0.819284
92.341027,52.953804,1.743803,0.819891
92.372479,53.073271,1.740471,0.820497
92.634747,53.073271,1.745412,0.821104
92.7427,53.162871,1.744501,0.82171
92.852543,53.162871,1.746567,0.822317
92.93197,53.162871,1.748062,0.822923
93.205764,53.162871,1.753212,0.823529
93.369975,53.192738,1.755314,0.824136
93.744851,53.192738,1.762362,0.824742
93.865733,53.192738,1.764634,0.825349
93.87997,53.192738,1.764902,0.825955
93.932763,53.431672,1.757998,0.826562
93.968799,53.431672,1.758672,0.827168
94.614037,53.64074,1.763847,0.827774
94.909933,53.64074,1.769363,0.828381
95.067556,53.760207,1.768363,0.828987
95.485031,53.760207,1.776128,0.829594
95.738232,53.760207,1.780838,0.8302
95.894155,53.790074,1.782748,0.830807
95.922939,53.790074,1.783283,0.831413
95.935071,53.81994,1.782519,0.832019
95.94928,53.81994,1.782783,0.832626
96.119337,53.81994,1.785943,0.833232
96.728804,53.81994,1.797267,0.833839
96.743677,53.909541,1.794556,0.834445
97.632335,53.909541,1.81104,0.835052
97.665282,53.999141,1.808645,0.835658
97.690948,53.999141,1.80912,0.836264
98.156483,54.058875,1.815733,0.836871
98.247185,54.058875,1.817411,0.837477
98.752428,54.058875,1.826757,0.838084
99.662479,54.058875,1.843591,0.83869
99.78042,54.148475,1.842719,0.839297
100.088625,54.148475,1.848411,0.839903
100.273957,54.297809,1.84674,0.840509
100.375422,54.297809,1.848609,0.841116
100.604371,54.506876,1.845719,0.841722
100.927988,54.506876,1.851656,0.842329
100.959281,54.506876,1.85223,0.842935
101.057418,54.506876,1.854031,0.843542
101.248717,54.506876,1.85754,0.844148
101.293797,54.506876,1.858367,0.844754
101.355052,54.596477,1.856439,0.845361
101.97544,54.596477,1.867803,0.845967
102.071849,54.715944,1.865486,0.846574
102.246851,54.715944,1.868685,0.84718
102.876648,55.074345,1.86796,0.847787
103.480515,55.074345,1.878924,0.848393
103.724247,55.104212,1.882329,0.848999
104.055716,55.104212,1.888344,0.849606
104.660551,55.104212,1.89932,0.850212
104.787228,55.104212,1.901619,0.850819
105.254679,55.253546,1.90494,0.851425
105.357314,55.253546,1.906797,0.852032
106.435353,55.253546,1.926308,0.852638
106.455802,55.253546,1.926678,0.853244
107.061876,55.253546,1.937647,0.853851
107.084836,55.253546,1.938063,0.854457
107.116732,55.343146,1.935501,0.855064
108.506718,55.343146,1.960617,0.85567
108.800673,55.343146,1.965929,0.856277
109.014237,55.343146,1.969787,0.856883
109.091467,55.432747,1.967997,0.857489
109.164888,55.432747,1.969321,0.858096
109.364177,55.49248,1.970793,0.858702
109.51534,55.49248,1.973517,0.859309
109.616899,55.582081,1.972163,0.859915
109.646858,55.582081,1.972702,0.860522
110.682597,55.671681,1.988131,0.861128
111.264136,55.671681,1.998577,0.861734
111.665484,55.701548,2.004711,0.862341
112.306817,55.701548,2.016224,0.862947
112.821043,55.701548,2.025456,0.863554
113.522041,55.701548,2.038041,0.86416
113.576902,55.910615,2.031401,0.864767
114.352513,55.910615,2.045274,0.865373
114.37222,55.940482,2.044534,0.865979
114.512888,55.940482,2.047049,0.866586
115.063851,55.970349,2.0558,0.867192
115.95452,55.970349,2.071713,0.867799
116.471761,56.059949,2.077629,0.868405
117.602639,56.059949,2.097801,0.869012
117.74173,56.209283,2.094703,0.869618
117.896007,56.209283,2.097447,0.870224
118.49052,56.298883,2.104669,0.870831
118.502169,56.298883,2.104876,0.871437
118.856957,56.298883,2.111178,0.872044
119.175228,56.298883,2.116831,0.87265
120.020159,56.298883,2.131839,0.873257
121.465129,56.298883,2.157505,0.873863
122.26325,56.298883,2.171682,0.874469
122.733566,56.298883,2.180036,0.875076
122.750573,56.41835,2.175721,0.875682
123.030098,56.41835,2.180675,0.876289
123.956552,56.687151,2.186678,0.876895
125.419121,56.687151,2.212479,0.877502
125.711813,56.687151,2.217642,0.878108
126.577104,56.687151,2.232906,0.878714
126.674684,56.776752,2.231101,0.879321
127.892238,56.776752,2.252546,0.879927
129.063798,56.926086,2.267217,0.880534
129.296599,56.926086,2.271307,0.88114
130.30039,56.985819,2.286541,0.881747
130.901175,56.985819,2.297083,0.882353
131.202136,57.135153,2.296347,0.882959
131.516699,57.135153,2.301853,0.883566
131.688272,57.374087,2.295257,0.884172
131.692978,57.374087,2.295339,0.884779
134.560552,57.374087,2.345319,0.885385
134.762379,57.374087,2.348837,0.885992
136.025236,57.403954,2.369614,0.886598
136.340703,57.463688,2.372641,0.887204
137.352341,57.463688,2.390246,0.887811
137.432571,57.463688,2.391642,0.888417
139.8115,57.463688,2.433041,0.889024
139.816648,57.583155,2.428082,0.88963
140.342435,57.583155,2.437213,0.890237
141.586653,57.642888,2.456273,0.890843
141.75878,57.642888,2.459259,0.891449
143.168275,57.642888,2.483711,0.892056
144.532014,57.642888,2.507369,0.892662
144.867994,57.732489,2.509298,0.893269
145.353478,57.732489,2.517707,0.893875
150.893827,57.851956,2.608275,0.894482
155.263024,57.851956,2.683799,0.895088
160.414928,57.851956,2.772852,0.895694
177.880004,57.851956,3.074745,0.896301
179.19746,57.941556,3.092728,0.896907
224.87736,57.941556,3.881107,0.897514
237.360459,57.941556,4.09655,0.89812
264.224422,57.941556,4.560189,0.898727
267.25889,58.09089,4.600702,0.899333
328.153841,58.09089,5.648973,0.899939
396.11721,58.09089,6.818921,0.900546
412.434597,58.09089,7.099815,0.901152
469.287791,58.210357,8.061929,0.901759
479.362594,58.210357,8.235005,0.902365
588.987123,58.299958,10.102702,0.902971
637.422132,58.299958,10.933492,0.903578
707.786941,58.359691,12.12801,0.904184
783.822928,58.359691,13.430896,0.904791
807.831113,58.538892,13.799904,0.905397
996.524828,58.538892,17.023295,0.906004
1010.598629,58.568759,17.254909,0.90661
1159.882972,58.568759,19.803783,0.907216
1259.837396,58.568759,21.510399,0.907823
1315.733009,58.568759,22.464758,0.908429
1522.539942,58.598625,25.98252,0.909036
1649.49194,58.598625,28.148987,0.909642
1839.074086,58.83756,31.256804,0.910249
1965.866038,58.83756,33.411753,0.910855
2090.213414,58.83756,35.525155,0.911461
2282.132405,58.83756,38.787,0.912068
2596.995522,58.897293,44.093631,0.912674
2845.671132,58.897293,48.315822,0.913281
2997.531862,58.897293,50.894221,0.913887
3244.893722,58.897293,55.094106,0.914494
3359.078107,58.92716,57.003903,0.9151
3986.158591,58.92716,67.645523,0.915706
4320.675533,59.285561,72.879052,0.916313
4488.416044,59.285561,75.708418,0.916919
4823.482101,59.285561,81.360149,0.917526
4940.491542,59.285561,83.333807,0.918132
5995.986506,59.405029,100.933989,0.918739
6464.591872,59.405029,108.8223,0.919345
6587.746432,59.405029,110.895434,0.919951
6628.190243,59.405029,111.576249,0.920558
7425.876502,59.524496,124.753287,0.921164
8736.015164,59.524496,146.763363,0.921771
8845.256527,59.554363,148.524074,0.922377
9579.031224,59.554363,160.845164,0.922984
9701.045688,59.643963,162.649248,0.92359
11139.614255,59.643963,186.768513,0.924196
12504.868527,59.733563,209.344092,0.924803
12828.53857,59.733563,214.762654,0.925409
14189.766355,59.733563,237.550978,0.926016
14193.840545,59.733563,237.619184,0.926622
16275.42143,59.882897,271.787475,0.927229
21175.3944,59.882897,353.613393,0.927835
21419.887348,59.882897,357.696244,0.928441
21617.287882,59.882897,360.992686,0.929048
27949.679811,60.002364,465.809642,0.929654
34963.911184,60.002364,582.708892,0.930261
43666.22201,60.241298,724.855259,0.930867
81071.778273,60.241298,1345.784044,0.931474
103957.656046,60.271165,1724.832357,0.93208
103957.656073,60.271165,1724.832357,0.932686
103957.715622,60.330899,1723.12559,0.933293
103957.71573,60.330899,1723.125591,0.933899
103957.815065,60.330899,1723.127238,0.934506
103957.815308,60.330899,1723.127242,0.935112
103957.954684,60.480233,1718.874911,0.935719
103957.955115,60.480233,1718.874918,0.936325
103958.1351,60.5101,1718.029485,0.936931
103958.135771,60.5101,1718.029496,0.937538
103958.357515,60.5997,1715.492944,0.938144
103958.35848,60.5997,1715.49296,0.938751
103958.624164,60.749034,1711.280291,0.939357
103958.625482,60.749034,1711.280312,0.939964
103958.939019,60.808767,1709.604446,0.94057
103958.940757,60.808767,1709.604475,0.941176
103959.308722,60.958101,1705.422357,0.941783
103959.31096,60.958101,1705.422394,0.942389
103959.743373,60.958101,1705.429488,0.942996
103959.746198,60.958101,1705.429534,0.943602
103960.255633,60.987968,1704.602711,0.944209
103960.259087,60.987968,1704.602768,0.944815
103960.853605,61.077568,1702.111862,0.945421
103960.857521,61.077568,1702.111926,0.946028
103961.517952,61.077568,1702.122739,0.946634
103961.521647,61.077568,1702.122799,0.947241
103962.156457,61.167169,1699.639834,0.947847
103962.158691,61.226902,1697.981685,0.948454
103962.574534,61.226902,1697.988477,0.94906
103962.574871,61.226902,1697.988482,0.949666
104033.768113,61.226902,1699.151259,0.950273
107526.393537,61.226902,1756.195227,0.950879
115721.14909,61.226902,1890.037627,0.951486
120583.912589,61.316503,1966.58171,0.952092
125020.949413,61.316503,2038.944559,0.952699
131808.281321,61.406103,2146.501324,0.953305
138972.960093,61.406103,2263.178306,0.953911
146493.576566,61.43597,2384.491971,0.954518
154337.18382,61.43597,2512.163224,0.955124
154605.147027,61.555437,2511.640805,0.955731
158908.794475,61.555437,2581.55579,0.956337
158908.846681,61.704771,2575.308921,0.956944
158920.410819,61.704771,2575.496332,0.95755
158920.649618,61.794371,2571.765789,0.958156
158943.28126,61.794371,2572.13203,0.958763
158943.975855,61.943705,2565.942347,0.959369
158983.126152,61.943705,2566.574377,0.959976
158984.787919,61.943705,2566.601204,0.960582
159047.130022,61.943705,2567.607636,0.961189
159050.609968,62.122906,2560.257092,0.961795
159143.850257,62.122906,2561.757992,0.962401
159150.487865,62.122906,2561.864839,0.963008
159283.70988,62.122906,2564.00933,0.963614
159295.498338,62.152773,2562.966895,0.964221
159479.983897,62.152773,2565.935154,0.964827
159499.958804,62.242373,2562.562311,0.965434
159750.025804,62.242373,2566.579944,0.96604
159782.559274,62.36184,2562.184813,0.966646
160117.955806,62.36184,2567.563046,0.967253
160170.048511,62.391707,2567.168889,0.967859
160617.469658,62.391707,2574.340053,0.968466
160699.166932,62.630641,2565.823443,0.969072
161302.322008,62.630641,2575.453794,0.969679
161432.569701,62.660508,2576.304843,0.970285
161866.009811,62.660508,2583.22212,0.970891
161866.011809,62.869575,2574.631865,0.971498
161868.902179,62.869575,2574.677839,0.972104
161868.911334,62.869575,2574.677985,0.972711
161874.603766,62.869575,2574.768528,0.973317
161874.630415,62.899442,2573.546365,0.973924
161884.549811,62.899442,2573.704067,0.97453
161884.613876,63.10851,2565.17885,0.975136
161900.548221,63.10851,2565.431341,0.975743
161900.682986,63.227977,2560.586177,0.976349
161924.759031,63.227977,2560.966958,0.976956
161925.019099,63.227977,2560.971072,0.977562
161959.83295,63.227977,2561.52168,0.978169
161960.300067,63.317577,2557.904262,0.978775
162009.151597,63.317577,2558.675794,0.979381
162009.961842,63.317577,2558.688591,0.979988
162077.204296,63.317577,2559.750578,0.980594
162078.551113,63.377311,2557.359246,0.981201
162170.186452,63.377311,2558.805116,0.981807
162172.438346,63.466911,2555.228166,0.982414
162253.165162,63.466911,2556.500117,0.98302
162297.084681,63.466911,2557.192124,0.983626
162300.714222,63.466911,2557.249312,0.984233
162459.780798,63.466911,2559.755603,0.984839
162471.657027,63.466911,2559.942728,0.985446
162477.940024,63.466911,2560.041725,0.986052
162716.979778,63.466911,2563.808093,0.986659
162726.867955,63.586378,2559.146676,0.987265
163076.143547,63.586378,2564.639607,0.987871
163096.844775,63.675978,2561.35593,0.988478
163516.011581,63.675978,2567.938739,0.989084
163650.415397,63.675978,2570.049485,0.989691
163651.347772,63.675978,2570.064127,0.990297
163694.367477,63.825312,2564.724897,0.990904
164010.4528,63.825312,2569.677248,0.99151
165264.461401,63.855179,2588.113663,0.992116
165761.936339,63.855179,2595.904338,0.992723
166420.137239,63.944779,2602.56019,0.993329
168728.737798,63.944779,2638.663224,0.993936
173477.430905,64.094113,2706.60474,0.994542
175594.572942,64.094113,2739.636511,0.995149
176263.776794,64.094113,2750.077467,0.995755
184598.225456,64.094113,2880.112009,0.996361
197125.142509,64.273314,3066.982706,0.996968
211318.704329,64.273314,3287.814043,0.997574
227522.66347,64.303181,3538.280077,0.998181
246190.521235,64.303181,3828.590098,0.998787
272883.377067,64.542115,4227.989382,0.999394
428182.407062,64.542115,6634.155184,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e5_p3_s1.csv <==
Num,An,Eff,n/N
0.059712,0.059734,0.999645,0
0.149279,0.149334,0.99963,0.000606
0.149305,0.149334,0.999805,0.001213
0.238866,0.238934,0.999714,0.001819
0.29862,0.298668,0.99984,0.002426
0.298656,0.298668,0.999959,0.003032
0.38824,0.388268,0.999926,0.003639
0.388245,0.388268,0.999941,0.004245
0.507704,0.507735,0.999939,0.004851
0.50776,0.507735,1.000049,0.005458
0.537628,0.537602,1.000048,0.006064
0.597293,0.597336,0.999929,0.006671
0.597318,0.597336,0.99997,0.007277
0.746686,0.74667,1.000022,0.007884
0.746739,0.74667,1.000093,0.00849
0.77687,0.776536,1.00043,0.009096
0.77696,0.776536,1.000545,0.009703
0.866447,0.866137,1.000358,0.010309
0.866472,0.866137,1.000388,0.010916
0.955728,0.955737,0.999991,0.011522
1.015755,1.015471,1.00028,0.012129
1.0159,1.015471,1.000423,0.012735
1.106769,1.105071,1.001536,0.013341
1.106893,1.105071,1.001648,0.013948
1.19637,1.194671,1.001422,0.014554
1.196416,1.194671,1.001461,0.015161
1.224829,1.224538,1.000238,0.015767
1.224983,1.224538,1.000363,0.016374
1.345393,1.344005,1.001032,0.01698
1.34562,1.344005,1.001202,0.017586
1.493988,1.493339,1.000434,0.018193
1.497794,1.493339,1.002983,0.018799
1.49791,1.493339,1.003061,0.019406
1.554475,1.553073,1.000903,0.020012
1.555141,1.553073,1.001332,0.020619
1.587475,1.582939,1.002866,0.021225
1.587539,1.582939,1.002906,0.021831
1.735664,1.732273,1.001957,0.022438
1.73599,1.732273,1.002146,0.023044
1.823278,1.821874,1.000771,0.023651
1.82453,1.821874,1.001458,0.024257
1.945207,1.941341,1.001991,0.024864
1.945979,1.941341,1.002389,0.02547
1.951741,1.941341,1.005357,0.026076
1.951896,1.941341,1.005437,0.026683
2.041972,2.030941,1.005432,0.027289
2.042121,2.030941,1.005505,0.027896
2.15362,2.150408,1.001493,0.028502
2.187607,2.180275,1.003363,0.029109
2.188162,2.180275,1.003617,0.029715
2.213246,2.210142,1.001404,0.030321
2.215759,2.210142,1.002541,0.030928
2.399242,2.389343,1.004143,0.031534
2.400336,2.389343,1.004601,0.032141
2.469415,2.449076,1.008305,0.032747
2.469508,2.449076,1.008343,0.033354
2.542367,2.538676,1.001454,0.03396
2.545678,2.538676,1.002758,0.034566
2.563958,2.538676,1.009958,0.035173
2.564019,2.538676,1.009983,0.035779
2.666697,2.658144,1.003218,0.036386
2.669417,2.658144,1.004241,0.036992
2.703884,2.68801,1.005905,0.037599
2.704667,2.68801,1.006197,0.038205
2.918882,2.897078,1.007526,0.038811
2.920289,2.897078,1.008012,0.039418
2.93494,2.926945,1.002732,0.040024
2.993488,2.986678,1.00228,0.040631
2.999672,2.986678,1.004351,0.041237
3.050849,3.016545,1.011372,0.041844
3.051103,3.016545,1.011456,0.04245
3.161338,3.106145,1.017769,0.043056
3.161914,3.106145,1.017954,0.043663
3.186196,3.165879,1.006417,0.044269
3.189246,3.165879,1.007381,0.044876
3.285573,3.255479,1.009244,0.045482
3.286617,3.255479,1.009565,0.046089
3.385658,3.374946,1.003174,0.046695
3.391506,3.374946,1.004907,0.047301
3.508807,3.464547,1.012775,0.047908
3.509593,3.464547,1.013002,0.048514
3.510309,3.494413,1.004549,0.049121
3.516997,3.494413,1.006463,0.049727
3.690599,3.643747,1.012858,0.050334
3.690784,3.643747,1.012909,0.05094
3.773361,3.733348,1.010718,0.051546
3.778153,3.733348,1.012001,0.052153
3.808662,3.733348,1.020173,0.052759
3.80951,3.733348,1.0204,0.053366
3.841533,3.822948,1.004861,0.053972
3.901416,3.882682,1.004825,0.054579
3.912848,3.882682,1.00777,0.055185
3.924375,3.882682,1.010738,0.055791
3.927262,3.882682,1.011482,0.056398
4.09071,4.061882,1.007097,0.057004
4.098981,4.061882,1.009133,0.057611
4.155027,4.091749,1.015465,0.058217
4.159061,4.091749,1.016451,0.058824
4.350696,4.330683,1.004621,0.05943
4.364313,4.330683,1.007765,0.060036
4.398398,4.330683,1.015636,0.060643
4.399159,4.330683,1.015812,0.061249
4.414124,4.36055,1.012286,0.061856
4.419403,4.36055,1.013497,0.062462
4.489527,4.420284,1.015665,0.063069
4.500474,4.420284,1.018141,0.063675
4.612262,4.45015,1.036428,0.064281
4.61495,4.45015,1.037032,0.064888
4.731634,4.569618,1.035455,0.065494
4.743265,4.569618,1.038,0.066101
4.793281,4.689085,1.022221,0.066707
4.79374,4.689085,1.022319,0.067314
4.869829,4.778685,1.019073,0.06792
4.925862,4.778685,1.030799,0.068526
4.940092,4.838419,1.021014,0.069133
4.941507,4.898152,1.008851,0.069739
4.962795,4.898152,1.013197,0.070346
5.132416,5.047486,1.016826,0.070952
5.150906,5.047486,1.020489,0.071559
5.160818,5.077353,1.016439,0.072165
5.162596,5.077353,1.016789,0.072771
5.252479,5.077353,1.034492,0.073378
5.257852,5.077353,1.03555,0.073984
5.405072,5.166953,1.046085,0.074591
5.407971,5.166953,1.046646,0.075197
5.441809,5.316287,1.023611,0.075804
5.463111,5.316287,1.027618,0.07641
5.484334,5.376021,1.020147,0.077016
5.496769,5.376021,1.02246,0.077623
5.552567,5.405887,1.027133,0.078229
5.566963,5.405887,1.029796,0.078836
5.593002,5.525355,1.012243,0.079442
5.602224,5.525355,1.013912,0.080049
5.729028,5.525355,1.036862,0.080655
5.746961,5.525355,1.040107,0.081261
5.915494,5.764289,1.026231,0.081868
5.926606,5.764289,1.028159,0.082474
5.99472,5.794156,1.034615,0.083081
5.995153,5.794156,1.03469,0.083687
6.035219,5.883756,1.025743,0.084294
6.079134,5.883756,1.033206,0.0849
6.099121,5.973356,1.021054,0.085506
6.133062,5.973356,1.026736,0.086113
6.177318,5.973356,1.034145,0.086719
6.240055,6.03309,1.034305,0.087326
6.249897,6.03309,1.035936,0.087932
6.273666,6.12269,1.024658,0.088539
6.288372,6.12269,1.02706,0.089145
6.471725,6.12269,1.057007,0.089751
6.499396,6.12269,1.061526,0.090358
6.53418,6.212291,1.051815,0.090964
6.546178,6.212291,1.053746,0.091571
6.591602,6.331758,1.041038,0.092177
6.603179,6.331758,1.042867,0.092784
6.657893,6.510958,1.022567,0.09339
6.68918,6.510958,1.027373,0.093996
6.807395,6.600559,1.031336,0.094603
6.808013,6.600559,1.03143,0.095209
6.858528,6.600559,1.039083,0.095816
6.891954,6.600559,1.044147,0.096422
6.893592,6.720026,1.025828,0.097029
6.925489,6.720026,1.030575,0.097635
7.003056,6.749893,1.037506,0.098241
7.011634,6.749893,1.038777,0.098848
7.169093,6.839493,1.048191,0.099454
7.170034,6.839493,1.048328,0.100061
7.194949,6.929093,1.038368,0.100667
7.207411,6.929093,1.040167,0.101273
7.219416,6.95896,1.037427,0.10188
7.255152,6.95896,1.042563,0.102486
7.390664,6.988827,1.057497,0.103093
7.430684,6.988827,1.063223,0.103699
7.4407,7.197894,1.033733,0.104306
7.518312,7.197894,1.044515,0.104912
7.53251,7.227761,1.042164,0.105518
7.57397,7.287495,1.039311,0.106125
7.60145,7.287495,1.043081,0.106731
7.621202,7.317361,1.041523,0.107338
7.642368,7.317361,1.044416,0.107944
7.643245,7.466695,1.023645,0.108551
7.687222,7.466695,1.029535,0.109157
7.856223,7.466695,1.052169,0.109763
7.859206,7.466695,1.052568,0.11037
7.90385,7.675763,1.029715,0.110976
7.941087,7.675763,1.034566,0.111583
8.070287,7.765363,1.039267,0.112189
8.08811,7.765363,1.041562,0.112796
8.096534,7.765363,1.042647,0.113402
8.149188,7.765363,1.049428,0.114008
8.16118,7.79523,1.046945,0.114615
8.206111,7.79523,1.052709,0.115221
8.206589,7.914697,1.03688,0.115828
8.305784,7.914697,1.049413,0.116434
8.419256,7.914697,1.06375,0.117041
8.443498,7.914697,1.066813,0.117647
8.49059,8.034164,1.056811,0.118253
8.540667,8.034164,1.063044,0.11886
8.542172,8.123765,1.051504,0.119466
8.594344,8.123765,1.057926,0.120073
8.642593,8.183498,1.0561,0.120679
8.681721,8.183498,1.060881,0.121286
8.683305,8.273099,1.049583,0.121892
8.720217,8.273099,1.054045,0.122498
8.812697,8.392566,1.05006,0.123105
8.893137,8.392566,1.059645,0.123711
8.894419,8.601633,1.034038,0.124318
8.910485,8.6315,1.032322,0.124924
8.950802,8.6315,1.036993,0.125531
8.952321,8.661367,1.033592,0.126137
9.045233,8.661367,1.044319,0.126743
9.091117,8.661367,1.049617,0.12735
9.134139,8.661367,1.054584,0.127956
9.222085,8.7211,1.057445,0.128563
9.230111,8.7211,1.058365,0.129169
9.330263,8.750967,1.066198,0.129776
9.347249,8.750967,1.068139,0.130382
9.422284,8.840567,1.065801,0.130988
9.427967,8.840567,1.066444,0.131595
9.49587,8.900301,1.066916,0.132201
9.531396,8.900301,1.070907,0.132808
9.576602,9.109368,1.051292,0.133414
9.60728,9.109368,1.054659,0.134021
9.610899,9.109368,1.055057,0.134627
9.662265,9.109368,1.060695,0.135233
9.692488,9.139235,1.060536,0.13584
9.750162,9.139235,1.066847,0.136446
9.902577,9.348303,1.059291,0.137053
9.919838,9.348303,1.061138,0.137659
9.935036,9.378169,1.059379,0.138266
9.999746,9.378169,1.066279,0.138872
10.002155,9.46777,1.056443,0.139478
10.012248,9.46777,1.057509,0.140085
10.066315,9.55737,1.053252,0.140691
10.169778,9.55737,1.064077,0.141298
10.197606,9.706704,1.050574,0.141904
10.259067,9.706704,1.056905,0.142511
10.271407,9.706704,1.058177,0.143117
10.34177,9.706704,1.065426,0.143723
10.362093,9.706704,1.067519,0.14433
10.367133,9.706704,1.068038,0.144936
10.38632,9.796304,1.060228,0.145543
10.505495,9.796304,1.072394,0.146149
10.590148,9.945638,1.064803,0.146756
10.597166,9.945638,1.065509,0.147362
10.658864,10.065105,1.058992,0.147968
10.724735,10.065105,1.065536,0.148575
10.760989,10.094972,1.065975,0.149181
10.770296,10.094972,1.066897,0.149788
10.810312,10.094972,1.070861,0.150394
10.820093,10.154706,1.065525,0.151001
10.837176,10.154706,1.067207,0.151607
11.052607,10.154706,1.088422,0.152213
11.11668,10.154706,1.094732,0.15282
11.141442,10.333906,1.078144,0.153426
11.175901,10.333906,1.081479,0.154033
11.179049,10.423507,1.072484,0.154639
11.201335,10.423507,1.074622,0.155246
11.27652,10.542974,1.069577,0.155852
11.282529,10.542974,1.070147,0.156458
11.324026,10.632574,1.065031,0.157065
11.340721,10.632574,1.066602,0.157671
11.387944,10.752041,1.059142,0.158278
11.407115,10.752041,1.060926,0.158884
11.474631,10.811775,1.061309,0.159491
11.561785,10.811775,1.06937,0.160097
11.590868,10.901375,1.063248,0.160703
11.601676,10.901375,1.06424,0.16131
11.687638,10.901375,1.072125,0.161916
11.751906,10.901375,1.07802,0.162523
11.767405,11.020842,1.067741,0.163129
11.826045,11.020842,1.073062,0.163736
11.94561,11.050709,1.080981,0.164342
12.000002,11.050709,1.085903,0.164948
12.029151,11.050709,1.088541,0.165555
12.032196,11.050709,1.088817,0.166161
12.043276,11.14031,1.081054,0.166768
12.063559,11.14031,1.082875,0.167374
12.154999,11.259777,1.079506,0.167981
12.240321,11.259777,1.087084,0.168587
12.252413,11.259777,1.088158,0.169193
12.354378,11.259777,1.097213,0.1698
12.433453,11.528578,1.07849,0.170406
12.435922,11.528578,1.078704,0.171013
12.477803,11.588311,1.076758,0.171619
12.533722,11.588311,1.081583,0.172226
12.55282,11.618178,1.080447,0.172832
12.665583,11.618178,1.090152,0.173438
12.705081,11.707778,1.085183,0.174045
12.732283,11.767512,1.081986,0.174651
12.78124,11.767512,1.086146,0.175258
12.858683,11.857112,1.08447,0.175864
12.878434,11.857112,1.086136,0.176471
12.899448,11.946713,1.079749,0.177077
12.9085,11.946713,1.080506,0.177683
12.952161,11.976579,1.081457,0.17829
12.991805,11.976579,1.084768,0.178896
12.999058,12.06618,1.077314,0.179503
13.063745,12.06618,1.082674,0.180109
13.186306,12.096047,1.090134,0.180716
13.208823,12.096047,1.091995,0.181322
13.301114,12.215514,1.088871,0.181928
13.340585,12.215514,1.092102,0.182535
13.357486,12.24538,1.090818,0.183141
13.400902,12.24538,1.094364,0.183748
13.451555,12.24538,1.0985,0.184354
13.510884,12.24538,1.103345,0.184961
13.54741,12.424581,1.090372,0.185567
13.582799,12.424581,1.09322,0.186173
13.704648,12.573915,1.089927,0.18678
13.722622,12.573915,1.091356,0.187386
13.762143,12.663515,1.086755,0.187993
13.7645,12.663515,1.086941,0.188599
13.816937,12.693382,1.088515,0.189206
13.864406,12.693382,1.092255,0.189812
13.875053,12.693382,1.093093,0.190418
13.928293,12.693382,1.097288,0.191025
13.981094,12.693382,1.101447,0.191631
14.028111,12.693382,1.105152,0.192238
14.113927,12.932316,1.091369,0.192844
14.196245,12.932316,1.097734,0.193451
14.236655,13.021917,1.093284,0.194057
14.236953,13.021917,1.093307,0.194663
14.315587,13.201117,1.084422,0.19527
14.399711,13.201117,1.090795,0.195876
14.443468,13.201117,1.09411,0.196483
14.474284,13.201117,1.096444,0.197089
14.50564,13.290718,1.091411,0.197696
14.556695,13.290718,1.095253,0.198302
14.624622,13.290718,1.100364,0.198908
14.68857,13.290718,1.105175,0.199515
14.756825,13.410185,1.100419,0.200121
14.76694,13.410185,1.101173,0.200728
14.790748,13.440052,1.100498,0.201334
14.79873,13.440052,1.101092,0.201941
14.846885,13.440052,1.104675,0.202547
14.911478,13.499785,1.104571,0.203153
14.959819,13.499785,1.108152,0.20376
15.061344,13.649119,1.103466,0.204366
15.136746,13.649119,1.108991,0.204973
15.142358,13.678986,1.10698,0.205579
15.144951,13.678986,1.107169,0.206186
15.159394,13.768586,1.101013,0.206792
15.216371,13.768586,1.105151,0.207398
15.223582,13.858187,1.098526,0.208005
15.264143,13.858187,1.101453,0.208611
15.325329,13.91792,1.101122,0.209218
15.463048,13.91792,1.111017,0.209824
15.465568,13.977654,1.10645,0.210431
15.534328,13.977654,1.111369,0.211037
15.623742,14.246455,1.096676,0.211643
15.633762,14.246455,1.097379,0.21225
15.666372,14.365922,1.090523,0.212856
15.712863,14.365922,1.093759,0.213463
15.716913,14.365922,1.094041,0.214069
15.849366,14.365922,1.103261,0.214676
15.901701,14.395789,1.104608,0.215282
15.978708,14.395789,1.109957,0.215888
16.070794,14.485389,1.109449,0.216495
16.075845,14.485389,1.109797,0.217101
16.140517,14.485389,1.114262,0.217708
16.229235,14.485389,1.120387,0.218314
16.2635,14.574989,1.11585,0.218921
16.327311,14.574989,1.120228,0.219527
16.383562,14.634723,1.119499,0.220133
16.389775,14.634723,1.119924,0.22074
16.434666,14.724323,1.116158,0.221346
16.4637,14.724323,1.118129,0.221953
16.466917,14.724323,1.118348,0.222559
16.58066,14.724323,1.126073,0.223166
16.58182,14.933391,1.110385,0.223772
16.588605,14.933391,1.11084,0.224378
16.641611,14.933391,1.114389,0.224985
16.790567,14.933391,1.124364,0.225591
16.827666,15.082725,1.115691,0.226198
16.850824,15.082725,1.117227,0.226804
16.876389,15.082725,1.118922,0.227411
16.977547,15.082725,1.125629,0.228017
17.015747,15.202192,1.119296,0.228623
17.062266,15.202192,1.122356,0.22923
17.108533,15.291792,1.118805,0.229836
17.13264,15.351526,1.116022,0.230443
17.150224,15.351526,1.117167,0.231049
17.156322,15.530726,1.10467,0.231656
17.181149,15.530726,1.106268,0.232262
17.211753,15.530726,1.108239,0.232868
17.30745,15.530726,1.114401,0.233475
17.361071,15.560593,1.115708,0.234081
17.522913,15.560593,1.126108,0.234688
17.536388,15.59046,1.124815,0.235294
17.671705,15.59046,1.133495,0.235901
17.713873,15.829394,1.119049,0.236507
17.815287,15.829394,1.125456,0.237113
17.837073,15.829394,1.126832,0.23772
17.866341,15.829394,1.128681,0.238326
17.867494,15.918995,1.122401,0.238933
17.918227,15.918995,1.125588,0.239539
17.950281,15.918995,1.127601,0.240146
18.149171,15.918995,1.140095,0.240752
18.151817,16.068329,1.129664,0.241358
18.209892,16.068329,1.133279,0.241965
18.321748,16.157929,1.133917,0.242571
18.342945,16.157929,1.135229,0.243178
18.380853,16.247529,1.131301,0.243784
18.416815,16.247529,1.133515,0.244391
18.533807,16.277396,1.138622,0.244997
18.631928,16.277396,1.14465,0.245603
18.638002,16.277396,1.145024,0.24621
18.717865,16.277396,1.14993,0.246816
18.751639,16.366996,1.145698,0.247423
18.752732,16.366996,1.145765,0.248029
18.771484,16.396863,1.144822,0.248636
18.859137,16.396863,1.150167,0.249242
18.880288,16.546197,1.141065,0.249848
19.080552,16.546197,1.153168,0.250455
19.081934,16.635797,1.147041,0.251061
19.111562,16.635797,1.148821,0.251668
19.160897,16.785131,1.14154,0.252274
19.162297,16.785131,1.141623,0.252881
19.291873,16.874732,1.14324,0.253487
19.293387,16.874732,1.14333,0.254093
19.366873,16.874732,1.147685,0.2547
19.432687,16.874732,1.151585,0.255306
19.50247,16.994199,1.147596,0.255913
19.533246,16.994199,1.149407,0.256519
19.656522,17.233133,1.140624,0.257126
19.663148,17.233133,1.141008,0.257732
19.750442,17.263,1.144091,0.258338
19.773951,17.263,1.145453,0.258945
19.812143,17.263,1.147665,0.259551
19.820813,17.322733,1.144208,0.260158
20.007978,17.322733,1.155013,0.260764
20.011604,17.322733,1.155222,0.261371
20.079662,17.322733,1.159151,0.261977
20.108284,17.4422,1.152852,0.262583
20.13976,17.4422,1.154657,0.26319
20.148585,17.472067,1.153188,0.263796
20.163272,17.472067,1.154029,0.264403
20.175169,17.472067,1.15471,0.265009
20.287312,17.472067,1.161128,0.265616
20.33442,17.501934,1.161838,0.266222
20.342014,17.501934,1.162272,0.266828
20.356086,17.681135,1.151288,0.267435
20.432528,17.681135,1.155612,0.268041
20.481091,17.711001,1.156405,0.268648
20.503684,17.711001,1.157681,0.269254
20.552354,17.800602,1.154588,0.269861
20.697752,17.800602,1.162756,0.270467
20.710387,17.949936,1.153786,0.271073
20.781328,17.949936,1.157738,0.27168
20.828351,18.069403,1.152686,0.272286
20.843952,18.069403,1.15355,0.272893
20.864541,18.218737,1.145224,0.273499
20.902822,18.218737,1.147326,0.274106
20.939597,18.218737,1.149344,0.274712
20.962838,18.218737,1.15062,0.275318
21.045817,18.27847,1.151399,0.275925
21.100014,18.27847,1.154364,0.276531
21.112499,18.308337,1.153163,0.277138
21.136083,18.308337,1.154451,0.277744
21.335509,18.427804,1.157789,0.278351
21.365607,18.427804,1.159422,0.278957
21.379138,18.666738,1.145307,0.279563
21.438023,18.666738,1.148461,0.28017
21.500224,18.666738,1.151793,0.280776
21.689298,18.666738,1.161922,0.281383
21.70687,18.696605,1.161006,0.281989
21.738654,18.696605,1.162706,0.282596
21.745335,18.756339,1.159359,0.283202
21.772875,18.756339,1.160828,0.283808
21.773836,18.786206,1.159033,0.284415
21.895351,18.786206,1.165502,0.285021
21.916499,18.786206,1.166627,0.285628
22.009707,18.786206,1.171589,0.286234
22.046058,18.93554,1.164269,0.286841
22.06808,18.93554,1.165432,0.287447
22.078907,19.02514,1.160512,0.288053
22.090448,19.02514,1.161119,0.28866
22.180782,19.11474,1.160402,0.289266
22.331752,19.11474,1.1683,0.289873
22.339276,19.144607,1.16687,0.290479
22.363251,19.144607,1.168123,0.291086
22.428666,19.353674,1.158884,0.291692
22.470932,19.413408,1.157495,0.292298
22.48754,19.413408,1.158351,0.292905
22.489971,19.413408,1.158476,0.293511
22.496893,19.413408,1.158833,0.294118
22.54471,19.413408,1.161296,0.294724
22.57274,19.413408,1.16274,0.295331
22.641215,19.503008,1.160909,0.295937
22.681535,19.503008,1.162976,0.296543
22.730237,19.592609,1.160143,0.29715
22.818747,19.592609,1.164661,0.297756
22.855065,19.622476,1.164739,0.298363
22.946581,19.622476,1.169403,0.298969
23.023003,19.741943,1.166197,0.299576
23.060396,19.741943,1.168092,0.300182
23.141261,19.891277,1.163387,0.300788
23.241059,19.891277,1.168405,0.301395
23.312899,20.100344,1.159826,0.302001
23.33171,20.100344,1.160762,0.302608
23.355974,20.130211,1.160245,0.303214
23.421479,20.130211,1.163499,0.30382
23.463833,20.189944,1.162154,0.304427
23.5025,20.189944,1.16407,0.305033
23.518089,20.219811,1.163121,0.30564
23.608161,20.219811,1.167576,0.306246
23.61183,20.309411,1.162605,0.306853
23.696054,20.309411,1.166752,0.307459
23.726898,20.309411,1.168271,0.308065
23.807814,20.309411,1.172255,0.308672
23.898027,20.458745,1.168108,0.309278
23.921113,20.458745,1.169237,0.309885
23.957291,20.458745,1.171005,0.310491
23.967728,20.458745,1.171515,0.311098
23.986913,20.578213,1.165646,0.311704
24.060976,20.578213,1.169245,0.31231
24.085583,20.578213,1.170441,0.312917
24.08573,20.578213,1.170448,0.313523
24.131401,20.667813,1.167584,0.31413
24.168697,20.667813,1.169388,0.314736
24.243065,20.817147,1.164572,0.315343
24.346483,20.817147,1.16954,0.315949
24.378905,20.817147,1.171097,0.316555
24.463222,20.817147,1.175148,0.317162
24.545752,20.847014,1.177423,0.317768
24.616745,20.847014,1.180828,0.318375
24.641678,20.936614,1.176966,0.318981
24.68278,20.936614,1.178929,0.319588
24.753998,21.085948,1.173957,0.320194
24.871164,21.085948,1.179514,0.3208
24.87356,21.175548,1.174636,0.321407
24.934584,21.175548,1.177518,0.322013
24.982821,21.265148,1.174825,0.32262
25.115162,21.265148,1.181048,0.323226
25.170946,21.504083,1.170519,0.323833
25.199852,21.504083,1.171864,0.324439
25.347219,21.563816,1.175451,0.325045
25.369201,21.62355,1.173221,0.325652
25.37736,21.62355,1.173598,0.326258
25.384586,21.653417,1.172313,0.326865
25.390216,21.653417,1.172573,0.327471
25.447769,21.653417,1.175231,0.328078
25.525114,21.653417,1.178803,0.328684
25.547353,21.653417,1.17983,0.32929
25.581661,21.653417,1.181415,0.329897
25.630991,21.802751,1.175585,0.330503
25.679106,21.802751,1.177792,0.33111
25.7673,21.802751,1.181837,0.331716
25.81179,21.802751,1.183878,0.332323
25.908444,21.892351,1.183447,0.332929
25.980737,21.892351,1.18675,0.333535
26.03172,22.041685,1.181022,0.334142
26.083078,22.041685,1.183352,0.334748
26.137864,22.101418,1.182633,0.335355
26.178871,22.101418,1.184488,0.335961
26.259133,22.101418,1.18812,0.336568
26.269237,22.101418,1.188577,0.337174
26.305849,22.250752,1.182245,0.33778
26.359141,22.250752,1.18464,0.338387
26.434774,22.250752,1.18804,0.338993
26.548598,22.250752,1.193155,0.3396
26.658902,22.280619,1.196506,0.340206
26.742773,22.280619,1.200271,0.340813
26.772795,22.519553,1.188869,0.341419
26.791069,22.519553,1.18968,0.342025
26.842673,22.519553,1.191972,0.342632
26.99523,22.519553,1.198746,0.343238
27.063836,22.609154,1.19703,0.343845
27.118824,22.609154,1.199462,0.344451
27.178506,22.728621,1.195783,0.345058
27.24667,22.728621,1.198782,0.345664
27.266043,22.848088,1.193362,0.34627
27.369212,22.848088,1.197878,0.346877
27.484113,22.848088,1.202906,0.347483
27.492289,22.848088,1.203264,0.34809
27.52863,22.967555,1.198588,0.348696
27.63227,22.967555,1.2031,0.349303
27.650197,23.057155,1.199202,0.349909
27.655371,23.057155,1.199427,0.350515
27.706087,23.087022,1.200072,0.351122
27.830995,23.087022,1.205482,0.351728
27.892952,23.176623,1.203495,0.352335
27.988405,23.176623,1.207614,0.352941
28.081492,23.236356,1.208515,0.353548
28.119766,23.236356,1.210162,0.354154
28.131761,23.445424,1.199883,0.35476
28.217733,23.445424,1.20355,0.355367
28.235798,23.445424,1.20432,0.355973
28.246639,23.445424,1.204783,0.35658
28.307607,23.535024,1.202786,0.357186
28.406014,23.535024,1.206968,0.357793
28.468792,23.684358,1.202008,0.358399
28.53072,23.684358,1.204623,0.359005
28.590712,23.684358,1.207156,0.359612
28.661967,23.684358,1.210164,0.360218
28.737658,23.714225,1.211832,0.360825
28.75783,23.714225,1.212683,0.361431
28.800154,23.803825,1.209896,0.362038
28.834886,23.803825,1.211355,0.362644
28.900198,23.893425,1.209546,0.36325
28.908176,23.893425,1.20988,0.363857
28.992038,23.893425,1.21339,0.364463
29.00168,23.923292,1.212278,0.36507
29.11591,23.923292,1.217053,0.365676
29.119859,23.953159,1.2157,0.366283
29.272509,23.953159,1.222073,0.366889
29.309203,24.13236,1.214519,0.367495
29.343255,24.13236,1.21593,0.368102
29.402496,24.162226,1.216879,0.368708
29.469886,24.162226,1.219668,0.369315
29.539481,24.192093,1.221039,0.369921
29.56405,24.192093,1.222054,0.370528
29.677419,24.431027,1.214743,0.371134
29.683009,24.431027,1.214972,0.37174
29.8167,24.490761,1.217467,0.372347
29.861432,24.490761,1.219294,0.372953
29.864647,24.490761,1.219425,0.37356
29.954247,24.490761,1.223084,0.374166
29.964679,24.520628,1.222019,0.374773
30.060655,24.520628,1.225933,0.375379
30.172688,24.759562,1.218628,0.375985
30.344195,24.759562,1.225555,0.376592
30.348036,24.849162,1.22129,0.377198
30.419353,24.849162,1.22416,0.377805
30.465604,24.879029,1.22455,0.378411
30.491273,24.879029,1.225581,0.379018
30.522603,25.117963,1.21517,0.379624
30.536977,25.117963,1.215743,0.38023
30.60951,25.14783,1.217183,0.380837
30.650979,25.14783,1.218832,0.381443
30.774933,25.23743,1.219416,0.38205
30.797163,25.23743,1.220297,0.382656
30.881181,25.23743,1.223626,0.383263
30.89462,25.23743,1.224159,0.383869
30.974567,25.23743,1.227326,0.384475
31.057831,25.23743,1.230626,0.385082
31.068147,25.327031,1.226679,0.385688
31.176676,25.327031,1.230965,0.386295
31.199129,25.386764,1.228953,0.386901
31.262294,25.386764,1.231441,0.387508
31.316059,25.386764,1.233559,0.388114
31.418865,25.386764,1.237608,0.38872
31.45475,25.386764,1.239022,0.389327
31.551492,25.386764,1.242832,0.389933
31.625519,25.476365,1.241367,0.39054
31.654651,25.476365,1.242511,0.391146
31.687586,25.595832,1.237998,0.391753
31.788338,25.595832,1.241934,0.392359
31.884729,25.834766,1.234179,0.392965
31.921014,25.834766,1.235584,0.393572
32.119022,25.834766,1.243248,0.394178
32.260719,25.834766,1.248733,0.394785
32.338906,25.864633,1.250314,0.395391
32.356314,25.864633,1.250987,0.395998
32.379798,26.043834,1.243281,0.396604
32.399184,26.043834,1.244025,0.39721
32.415875,26.0737,1.24324,0.397817
32.47858,26.0737,1.245645,0.398423
32.566728,26.193167,1.243329,0.39903
32.587395,26.193167,1.244118,0.399636
32.822009,26.312635,1.247386,0.400243
32.836919,26.312635,1.247953,0.400849
32.955475,26.342501,1.251038,0.401455
32.987306,26.402235,1.249413,0.402062
33.026348,26.402235,1.250892,0.402668
33.065372,26.402235,1.25237,0.403275
33.132679,26.402235,1.254919,0.403881
33.288895,26.581436,1.252336,0.404488
33.344683,26.581436,1.254435,0.405094
33.504026,26.581436,1.260429,0.4057
33.506763,26.581436,1.260532,0.406307
33.521901,26.82037,1.249867,0.406913
33.574869,26.82037,1.251842,0.40752
33.666535,26.880103,1.25247,0.408126
33.673838,26.880103,1.252742,0.408733
33.694972,26.90997,1.252137,0.409339
33.756839,26.90997,1.254436,0.409945
33.791925,26.90997,1.25574,0.410552
33.863787,26.90997,1.25841,0.411158
33.968283,26.999571,1.258105,0.411765
34.027916,26.999571,1.260313,0.412371
34.050866,27.029437,1.25977,0.412978
34.089758,27.029437,1.261209,0.413584
34.139172,27.029437,1.263037,0.41419
34.241535,27.029437,1.266824,0.414797
34.468122,27.148904,1.269595,0.415403
34.474858,27.148904,1.269843,0.41601
34.627896,27.298238,1.268503,0.416616
34.768169,27.298238,1.273641,0.417223
34.850663,27.357972,1.273876,0.417829
34.852369,27.357972,1.273938,0.418435
34.918123,27.537173,1.268036,0.419042
35.028632,27.537173,1.272049,0.419648
35.0517,27.626773,1.268758,0.420255
35.193629,27.626773,1.273896,0.420861
35.240661,27.626773,1.275598,0.421468
35.330563,27.626773,1.278852,0.422074
35.444819,27.626773,1.282988,0.42268
35.547682,27.626773,1.286711,0.423287
35.627281,27.716373,1.285424,0.423893
35.670427,27.716373,1.28698,0.4245
35.675687,27.74624,1.285785,0.425106
35.704923,27.74624,1.286838,0.425713
35.843529,27.83584,1.287675,0.426319
35.865247,27.83584,1.288456,0.426925
35.916162,27.955308,1.284771,0.427532
35.926668,27.955308,1.285147,0.428138
36.047572,27.985174,1.288095,0.428745
36.066759,27.985174,1.288781,0.429351
36.081835,28.104641,1.283839,0.429958
36.085574,28.104641,1.283972,0.430564
36.226848,28.343576,1.278133,0.43117
36.261235,28.343576,1.279346,0.431777
36.296821,28.343576,1.280601,0.432383
36.356313,28.343576,1.2827,0.43299
36.392456,28.463043,1.278586,0.433596
36.486462,28.463043,1.281889,0.434203
36.586837,28.49291,1.284068,0.434809
36.668452,28.49291,1.286933,0.435415
36.694244,28.731844,1.277128,0.436022
36.824942,28.731844,1.281677,0.436628
36.839497,28.731844,1.282184,0.437235
36.845775,28.731844,1.282402,0.437841
36.970457,28.791577,1.284072,0.438448
37.070809,28.791577,1.287557,0.439054
37.093507,28.821444,1.287011,0.43966
37.292204,28.821444,1.293905,0.440267
37.386398,28.821444,1.297173,0.440873
37.405973,28.821444,1.297852,0.44148
37.466859,28.911045,1.295936,0.442086
37.560677,28.970778,1.296502,0.442693
37.567526,28.970778,1.296739,0.443299
37.728043,28.970778,1.302279,0.443905
37.765119,28.970778,1.303559,0.444512
37.795848,29.149979,1.296599,0.445118
37.910366,29.149979,1.300528,0.445725
38.037978,29.179846,1.30357,0.446331
38.130954,29.179846,1.306757,0.446938
38.22015,29.269446,1.305804,0.447544
38.243165,29.269446,1.30659,0.44815
38.360655,29.299313,1.309268,0.448757
38.389445,29.299313,1.310251,0.449363
38.454328,29.41878,1.307135,0.44997
38.513124,29.41878,1.309134,0.450576
38.51819,29.41878,1.309306,0.451183
38.570151,29.41878,1.311072,0.451789
38.654816,29.448647,1.312618,0.452395
38.688973,29.448647,1.313778,0.453002
38.776652,29.448647,1.316755,0.453608
38.804042,29.448647,1.317685,0.454215
38.902986,29.777181,1.30647,0.454821
38.929154,29.777181,1.307349,0.455428
38.995786,29.866782,1.305657,0.456034
39.027432,29.866782,1.306717,0.45664
39.088983,29.866782,1.308778,0.457247
39.132792,29.866782,1.310245,0.457853
39.174275,30.135583,1.299934,0.45846
39.213945,30.135583,1.301251,0.459066
39.339984,30.165449,1.304141,0.459673
39.677984,30.165449,1.315345,0.460279
39.727194,30.165449,1.316977,0.460885
39.82229,30.165449,1.320129,0.461492
39.871444,30.25505,1.317844,0.462098
39.952438,30.25505,1.320521,0.462705
40.05445,30.374517,1.318686,0.463311
40.101842,30.374517,1.320246,0.463918
40.23952,30.404384,1.323478,0.464524
40.347423,30.404384,1.327026,0.46513
40.364229,30.493984,1.323678,0.465737
40.441271,30.493984,1.326205,0.466343
40.554694,30.613451,1.324734,0.46695
40.574187,30.613451,1.325371,0.467556
40.614815,30.613451,1.326698,0.468163
40.633003,30.613451,1.327292,0.468769
40.688431,30.613451,1.329103,0.469375
40.841959,30.613451,1.334118,0.469982
40.892751,30.703051,1.331879,0.470588
41.053283,30.703051,1.337108,0.471195
41.168934,30.852385,1.334384,0.471801
41.214774,30.852385,1.33587,0.472408
41.353117,30.971853,1.335184,0.473014
41.507231,30.971853,1.34016,0.47362
41.540154,30.971853,1.341223,0.474227
41.55848,30.971853,1.341814,0.474833
41.628736,31.061453,1.340206,0.47544
41.690682,31.061453,1.3422,0.476046
41.786126,31.061453,1.345273,0.476653
41.800799,31.061453,1.345745,0.477259
41.939194,31.121186,1.347609,0.477865
41.976456,31.121186,1.348806,0.478472
42.017268,31.18092,1.347531,0.479078
42.108448,31.18092,1.350456,0.479685
42.116859,31.330254,1.344287,0.480291
42.257827,31.330254,1.348787,0.480898
42.379362,31.449721,1.347527,0.481504
42.393081,31.449721,1.347964,0.48211
42.439131,31.599055,1.343051,0.482717
42.509212,31.658788,1.34273,0.483323
42.890537,31.658788,1.354775,0.48393
42.909658,31.658788,1.355379,0.484536
42.991095,31.658788,1.357951,0.485143
43.023364,31.688655,1.35769,0.485749
43.135767,31.688655,1.361237,0.486355
43.172952,31.837989,1.35602,0.486962
43.29546,31.837989,1.359868,0.487568
43.352009,31.837989,1.361644,0.488175
43.436051,31.837989,1.364284,0.488781
43.44978,31.92759,1.360885,0.489388
43.538852,31.92759,1.363675,0.489994
43.560061,32.047057,1.359253,0.4906
43.772792,32.047057,1.365891,0.491207
43.920121,32.047057,1.370488,0.491813
43.928707,32.047057,1.370756,0.49242
44.172033,32.136657,1.374506,0.493026
44.188954,32.136657,1.375033,0.493633
44.241138,32.315858,1.369023,0.494239
44.330719,32.315858,1.371795,0.494845
44.43474,32.495058,1.367431,0.495452
44.460168,32.495058,1.368213,0.496058
44.526411,32.554792,1.367738,0.496665
44.550865,32.554792,1.368489,0.497271
44.661106,32.554792,1.371875,0.497878
44.712484,32.554792,1.373453,0.498484
44.76345,32.644392,1.371245,0.49909
44.764545,32.644392,1.371278,0.499697
44.840812,32.733993,1.369855,0.500303
44.865777,32.733993,1.370617,0.50091
44.954572,32.763859,1.372078,0.501516
44.964595,32.763859,1.372384,0.502122
44.974623,32.793726,1.37144,0.502729
45.11159,32.793726,1.375616,0.503335
45.269311,33.002794,1.371681,0.503942
45.330433,33.002794,1.373533,0.504548
45.357269,33.002794,1.374346,0.505155
45.539183,33.002794,1.379858,0.505761
45.560884,33.002794,1.380516,0.506367
45.580862,33.002794,1.381121,0.506974
45.684158,33.002794,1.384251,0.50758
45.894968,33.002794,1.390639,0.508187
46.02353,33.092394,1.390759,0.508793
46.117657,33.092394,1.393603,0.5094
46.143373,33.122261,1.393123,0.510006
46.224627,33.122261,1.395576,0.510612
46.278376,33.271595,1.390927,0.511219
46.350395,33.271595,1.393092,0.511825
46.406279,33.361195,1.391026,0.512432
46.429505,33.361195,1.391722,0.513038
46.459085,33.570263,1.383936,0.513645
46.595632,33.570263,1.388003,0.514251
46.686543,33.600129,1.389475,0.514857
46.74563,33.600129,1.391234,0.515464
46.78157,33.600129,1.392303,0.51607
46.826589,33.600129,1.393643,0.516677
46.955455,33.719596,1.392527,0.517283
47.165692,33.719596,1.398762,0.51789
47.282279,33.749463,1.400979,0.518496
47.347515,33.749463,1.402912,0.519102
47.441023,33.749463,1.405682,0.519709
47.529773,33.749463,1.408312,0.520315
47.676269,33.988397,1.402722,0.520922
47.734842,33.988397,1.404445,0.521528
47.931653,34.197465,1.401614,0.522135
47.975697,34.197465,1.402902,0.522741
48.056567,34.197465,1.405267,0.523347
48.121335,34.197465,1.407161,0.523954
48.136245,34.406532,1.399044,0.52456
48.175496,34.436399,1.39897,0.525167
48.232125,34.436399,1.400615,0.525773
48.304029,34.466266,1.401487,0.52638
48.358368,34.466266,1.403064,0.526986
48.51799,34.526,1.40526,0.527592
48.58077,34.526,1.407078,0.528199
48.68309,34.555866,1.408823,0.528805
48.712533,34.555866,1.409675,0.529412
48.782187,34.555866,1.41169,0.530018
48.812417,34.555866,1.412565,0.530625
48.929445,34.645467,1.41229,0.531231
49.05185,34.645467,1.415823,0.531837
49.13514,34.645467,1.418227,0.532444
49.187811,34.645467,1.419747,0.53305
49.23449,34.794801,1.414996,0.533657
49.462475,34.794801,1.421548,0.534263
49.471394,34.794801,1.421804,0.53487
49.585164,34.794801,1.425074,0.535476
49.692298,34.884401,1.424485,0.536082
49.703884,34.884401,1.424817,0.536689
49.80744,34.944134,1.425345,0.537295
49.83071,34.944134,1.426011,0.537902
49.921453,34.944134,1.428608,0.538508
50.002067,34.944134,1.430914,0.539115
50.004579,35.003868,1.428544,0.539721
50.348841,35.003868,1.438379,0.540327
50.364222,35.272669,1.427854,0.540934
50.559022,35.272669,1.433377,0.54154
50.593453,35.362269,1.430719,0.542147
50.651296,35.362269,1.432354,0.542753
50.718525,35.422003,1.431837,0.54336
51.036186,35.422003,1.440805,0.543966
51.038989,35.511603,1.437248,0.544572
51.232707,35.511603,1.442703,0.545179
51.35217,35.511603,1.446067,0.545785
51.514029,35.511603,1.450625,0.546392
51.53673,35.601204,1.447612,0.546998
51.621614,35.601204,1.449996,0.547605
51.776435,35.63107,1.453126,0.548211
51.798256,35.63107,1.453738,0.548817
51.842683,35.870005,1.445293,0.549424
51.878581,35.870005,1.446294,0.55003
51.91636,35.899871,1.446143,0.550637
51.964688,35.899871,1.44749,0.551243
52.046498,35.989472,1.446159,0.55185
52.175368,35.989472,1.44974,0.552456
52.222359,35.989472,1.451045,0.553062
52.331966,35.989472,1.454091,0.553669
52.403604,36.138806,1.450065,0.554275
52.532775,36.138806,1.453639,0.554882
52.702007,36.228406,1.454715,0.555488
52.959273,36.228406,1.461816,0.556095
53.047089,36.347873,1.459428,0.556701
53.227293,36.347873,1.464385,0.557307
53.272,36.437474,1.462011,0.557914
53.332372,36.437474,1.463668,0.55852
53.354888,36.437474,1.464286,0.559127
53.446106,36.437474,1.46679,0.559733
53.630439,36.556941,1.467038,0.56034
53.719842,36.556941,1.469484,0.560946
53.758893,36.586807,1.469352,0.561552
53.885722,36.586807,1.472818,0.562159
54.053139,36.616674,1.476189,0.562765
54.175165,36.616674,1.479522,0.563372
54.241545,36.706275,1.477719,0.563978
54.505785,36.706275,1.484917,0.564585
54.517816,36.825742,1.480427,0.565191
54.651336,36.825742,1.484053,0.565797
54.676298,36.855608,1.483527,0.566404
54.733986,36.855608,1.485092,0.56701
54.792086,36.945209,1.483063,0.567617
54.850854,36.945209,1.484654,0.568223
54.889279,37.064676,1.480905,0.56883
54.932414,37.064676,1.482069,0.569436
55.079741,37.064676,1.486044,0.570042
55.137819,37.064676,1.487611,0.570649
55.220302,37.30361,1.480294,0.571255
55.258837,37.30361,1.481327,0.571862
55.29232,37.333477,1.481039,0.572468
55.416569,37.333477,1.484367,0.573075
55.571183,37.333477,1.488508,0.573681
55.59202,37.333477,1.489066,0.574287
55.630013,37.333477,1.490084,0.574894
55.634311,37.393211,1.487819,0.5755
55.738263,37.393211,1.490598,0.576107
55.815222,37.512678,1.487903,0.576713
55.949634,37.512678,1.491486,0.57732
56.030064,37.572411,1.491255,0.577926
56.070045,37.572411,1.49232,0.578532
56.180299,37.572411,1.495254,0.579139
56.234342,37.572411,1.496692,0.579745
56.339452,37.662012,1.495923,0.580352
56.38989,37.662012,1.497262,0.580958
56.579237,37.662012,1.502289,0.581565
56.636123,37.662012,1.5038,0.582171
56.647927,37.871079,1.49581,0.582777
56.809714,37.871079,1.500082,0.583384
56.82062,38.05028,1.493304,0.58399
56.91024,38.05028,1.495659,0.584597
56.943864,38.13988,1.493027,0.585203
57.058211,38.13988,1.496025,0.58581
57.202212,38.22948,1.496285,0.586416
57.247834,38.22948,1.497479,0.587022
57.268242,38.289214,1.495676,0.587629
57.295799,38.289214,1.496395,0.588235
57.535163,38.378814,1.499139,0.588842
57.623455,38.378814,1.501439,0.589448
57.665585,38.378814,1.502537,0.590055
58.027062,38.378814,1.511956,0.590661
58.087274,38.498281,1.508828,0.591267
58.26095,38.498281,1.513339,0.591874
58.343834,38.737216,1.506144,0.59248
58.423538,38.737216,1.508202,0.593087
58.51246,38.826816,1.507012,0.593693
58.561667,38.826816,1.508279,0.5943
58.644741,38.826816,1.510419,0.594906
58.679088,38.826816,1.511303,0.595512
58.792956,38.826816,1.514236,0.596119
58.911746,38.826816,1.517295,0.596725
58.930929,38.856683,1.516623,0.597332
59.142424,38.856683,1.522066,0.597938
59.479127,38.97615,1.526039,0.598545
59.49608,38.97615,1.526474,0.599151
59.563111,38.97615,1.528194,0.599757
59.585084,38.97615,1.528758,0.600364
59.867457,39.006017,1.534826,0.60097
59.925489,39.006017,1.536314,0.601577
59.946796,39.185217,1.529832,0.602183
59.991687,39.185217,1.530978,0.60279
60.094248,39.215084,1.532427,0.603396
60.130624,39.215084,1.533354,0.604002
60.235742,39.215084,1.536035,0.604609
60.294674,39.215084,1.537538,0.605215
60.408882,39.244951,1.539278,0.605822
60.50514,39.244951,1.541731,0.606428
60.609523,39.454018,1.536207,0.607035
60.702855,39.454018,1.538572,0.607641
60.80815,39.483885,1.540075,0.608247
60.840471,39.483885,1.540894,0.608854
60.982731,39.573486,1.541,0.60946
61.023984,39.573486,1.542042,0.610067
61.11073,39.573486,1.544234,0.610673
61.362757,39.573486,1.550603,0.61128
61.380788,39.573486,1.551058,0.611886
61.526518,39.573486,1.554741,0.612492
61.728102,39.782553,1.551638,0.613099
61.931374,39.782553,1.556747,0.613705
62.001285,40.051354,1.548045,0.614312
62.118642,40.051354,1.550975,0.614918
62.172005,40.170821,1.547691,0.615525
62.263904,40.170821,1.549978,0.616131
62.320242,40.170821,1.551381,0.616737
62.513047,40.170821,1.55618,0.617344
62.801068,40.200688,1.562189,0.61795
62.854519,40.200688,1.563518,0.618557
62.92175,40.260422,1.562869,0.619163
63.035782,40.260422,1.565701,0.61977
63.072184,40.379889,1.56197,0.620376
63.126144,40.379889,1.563307,0.620982
63.43863,40.379889,1.571045,0.621589
63.589687,40.439622,1.57246,0.622195
63.670023,40.439622,1.574447,0.622802
63.724642,40.618823,1.568845,0.623408
63.735955,40.618823,1.569124,0.624015
63.755719,40.618823,1.56961,0.624621
64.02645,40.618823,1.576275,0.625227
64.190922,40.64869,1.579163,0.625834
64.238789,40.64869,1.580341,0.62644
64.275025,40.887624,1.571992,0.627047
64.291669,40.887624,1.572399,0.627653
64.468713,40.917491,1.575578,0.62826
64.697302,40.917491,1.581165,0.628866
64.76373,40.917491,1.582788,0.629472
64.890126,40.917491,1.585877,0.630079
64.950019,41.007091,1.583873,0.630685
65.0581,41.007091,1.586509,0.631292
65.150596,41.126558,1.584149,0.631898
65.175065,41.126558,1.584744,0.632505
65.349275,41.156425,1.587827,0.633111
65.456482,41.156425,1.590432,0.633717
65.477546,41.156425,1.590943,0.634324
65.715845,41.156425,1.596734,0.63493
65.907066,41.246025,1.597901,0.635537
65.940524,41.246025,1.598712,0.636143
66.18223,41.335626,1.601094,0.63675
66.277213,41.335626,1.603392,0.637356
66.373604,41.365493,1.604565,0.637962
66.45602,41.365493,1.606557,0.638569
66.534018,41.365493,1.608443,0.639175
66.565258,41.365493,1.609198,0.639782
66.599689,41.634294,1.599635,0.640388
66.687777,41.634294,1.601751,0.640995
66.701567,41.634294,1.602082,0.641601
66.932566,41.634294,1.607631,0.642207
66.96995,41.694027,1.606224,0.642814
67.050465,41.694027,1.608155,0.64342
67.095298,41.873228,1.602344,0.644027
67.194315,41.873228,1.604708,0.644633
67.352393,41.962828,1.605049,0.64524
67.452809,41.962828,1.607442,0.645846
67.636657,41.962828,1.611823,0.646452
67.763898,41.962828,1.614855,0.647059
67.78044,42.082295,1.610664,0.647665
67.870243,42.082295,1.612798,0.648272
67.914717,42.171896,1.610426,0.648878
67.956917,42.171896,1.611427,0.649485
68.028279,42.201762,1.611977,0.650091
68.14028,42.201762,1.614631,0.650697
68.300093,42.32123,1.613849,0.651304
68.330372,42.32123,1.614565,0.65191
68.390437,42.32123,1.615984,0.652517
68.425283,42.32123,1.616808,0.653123
68.530846,42.351096,1.61816,0.65373
68.548877,42.351096,1.618586,0.654336
68.682439,42.440697,1.618316,0.654942
68.706807,42.440697,1.61889,0.655549
68.849481,42.530297,1.618834,0.656155
68.858166,42.530297,1.619038,0.656762
69.037957,42.679631,1.617586,0.657368
69.206181,42.679631,1.621527,0.657975
69.284794,42.799098,1.618838,0.658581
69.359153,42.799098,1.620575,0.659187
69.405389,43.008166,1.613772,0.659794
69.508734,43.008166,1.616175,0.6604
69.675011,43.157499,1.614436,0.661007
69.746077,43.157499,1.616082,0.661613
69.749828,43.157499,1.616169,0.66222
69.878734,43.157499,1.619156,0.662826
69.973797,43.157499,1.621359,0.663432
70.23782,43.157499,1.627477,0.664039
70.448443,43.2471,1.628975,0.664645
70.573336,43.2471,1.631863,0.665252
70.576223,43.306833,1.629679,0.665858
70.685997,43.306833,1.632213,0.666465
70.754663,43.306833,1.633799,0.667071
70.891338,43.306833,1.636955,0.667677
71.063974,43.306833,1.640941,0.668284
71.351078,43.306833,1.647571,0.66889
71.441943,43.396434,1.646263,0.669497
71.83498,43.396434,1.65532,0.670103
71.928014,43.545768,1.65178,0.67071
72.012216,43.605501,1.651448,0.671316
72.034792,43.605501,1.651966,0.671922
72.057376,43.605501,1.652484,0.672529
72.134162,43.605501,1.654245,0.673135
72.171465,43.754835,1.649451,0.673742
72.461568,43.754835,1.656081,0.674348
72.577464,43.754835,1.65873,0.674955
72.58179,43.754835,1.658829,0.675561
72.636914,43.784702,1.658956,0.676167
72.744625,43.784702,1.661416,0.676774
72.750407,43.874302,1.658155,0.67738
72.865953,43.874302,1.660789,0.677987
72.963843,43.874302,1.66302,0.678593
73.214762,43.874302,1.668739,0.6792
73.307091,44.08337,1.662919,0.679806
73.332514,44.08337,1.663496,0.680412
73.366923,44.202837,1.659779,0.681019
73.495056,44.202837,1.662677,0.681625
73.696195,44.202837,1.667228,0.682232
73.752786,44.202837,1.668508,0.682838
73.931483,44.232704,1.671421,0.683445
74.120794,44.232704,1.675701,0.684051
74.149628,44.471638,1.667346,0.684657
74.330911,44.471638,1.671423,0.685264
74.399944,44.501505,1.671852,0.68587
74.525092,44.501505,1.674665,0.686477
74.707339,44.501505,1.67876,0.687083
74.77156,44.501505,1.680203,0.68769
74.777591,44.561238,1.678086,0.688296
74.843419,44.561238,1.679563,0.688902
75.087563,44.591105,1.683913,0.689509
75.180774,44.591105,1.686004,0.690115
75.334447,45.039107,1.672645,0.690722
75.451159,45.039107,1.675237,0.691328
75.562129,45.039107,1.6777,0.691935
75.608307,45.039107,1.678726,0.692541
75.894363,45.188441,1.679508,0.693147
75.9076,45.188441,1.679801,0.693754
76.120737,45.188441,1.684518,0.69436
76.124046,45.188441,1.684591,0.694967
76.318618,45.218307,1.687781,0.695573
76.346527,45.218307,1.688399,0.69618
76.49961,45.307908,1.688438,0.696786
76.673348,45.307908,1.692273,0.697392
76.6871,45.307908,1.692577,0.697999
76.797395,45.307908,1.695011,0.698605
76.915601,45.427375,1.693155,0.699212
76.965024,45.427375,1.694243,0.699818
77.104669,45.457242,1.696202,0.700424
77.308082,45.457242,1.700677,0.701031
77.449978,45.546842,1.700447,0.701637
77.55173,45.546842,1.702681,0.702244
77.618382,45.546842,1.704144,0.70285
77.649067,45.546842,1.704818,0.703457
77.742449,45.546842,1.706868,0.704063
77.997505,45.546842,1.712468,0.704669
77.997974,45.696176,1.706882,0.705276
78.097976,45.696176,1.70907,0.705882
78.177536,45.696176,1.710811,0.706489
78.261206,45.696176,1.712642,0.707095
78.388039,45.905243,1.707605,0.707702
78.39399,45.905243,1.707735,0.708308
78.562215,45.905243,1.7114,0.708914
78.623119,45.905243,1.712726,0.709521
78.623415,45.93511,1.711619,0.710127
78.82123,45.93511,1.715926,0.710734
78.846126,46.114311,1.709797,0.71134
78.923521,46.114311,1.711476,0.711947
79.034226,46.174044,1.711659,0.712553
79.074283,46.174044,1.712527,0.713159
79.350749,46.263645,1.715186,0.713766
79.549829,46.263645,1.719489,0.714372
79.649488,46.353245,1.718315,0.714979
79.696552,46.353245,1.719331,0.715585
79.746071,46.383112,1.719291,0.716192
79.822684,46.383112,1.720943,0.716798
79.831386,46.472712,1.717812,0.717404
79.880614,46.472712,1.718871,0.718011
80.009011,46.502579,1.720528,0.718617
80.243326,46.502579,1.725567,0.719224
80.324858,46.741513,1.718491,0.71983
80.378622,46.741513,1.719641,0.720437
80.472284,46.741513,1.721645,0.721043
80.512156,46.741513,1.722498,0.721649
80.561063,46.831114,1.720247,0.722256
80.624671,46.890847,1.719412,0.722862
80.711589,46.890847,1.721265,0.723469
80.798378,46.890847,1.723116,0.724075
80.972337,46.890847,1.726826,0.724682
81.121873,46.980447,1.726716,0.725288
81.157486,46.980447,1.727474,0.725894
81.281824,47.070048,1.726827,0.726501
81.456387,47.070048,1.730535,0.727107
81.464965,47.338849,1.72089,0.727714
81.647714,47.338849,1.724751,0.72832
81.654327,47.338849,1.72489,0.728927
81.941782,47.338849,1.730963,0.729533
81.992171,47.368716,1.730935,0.730139
82.067282,47.368716,1.732521,0.730746
82.138377,47.368716,1.734022,0.731352
82.464054,47.368716,1.740897,0.731959
82.501475,47.428449,1.739493,0.732565
82.540013,47.428449,1.740306,0.733172
82.548799,47.60765,1.73394,0.733778
82.656443,47.60765,1.736201,0.734384
82.719941,47.69725,1.734271,0.734991
82.916974,47.69725,1.738402,0.735597
83.020888,47.786851,1.737317,0.736204
83.03314,47.786851,1.737573,0.73681
83.119075,47.816717,1.738285,0.737417
83.220306,47.816717,1.740402,0.738023
83.490186,47.846584,1.744956,0.738629
83.492833,47.846584,1.745011,0.739236
83.549072,47.906318,1.744009,0.739842
83.563977,47.906318,1.744321,0.740449
83.660884,48.055652,1.740917,0.741055
83.752864,48.055652,1.742831,0.741662
83.956277,48.175119,1.742731,0.742268
84.066859,48.175119,1.745026,0.742874
84.088861,48.264719,1.742243,0.743481
84.24933,48.264719,1.745568,0.744087
84.261053,48.324453,1.743653,0.744694
84.339532,48.324453,1.745277,0.7453
84.396261,48.384186,1.744294,0.745907
84.461162,48.384186,1.745636,0.746513
84.628043,48.414053,1.748006,0.747119
84.774522,48.414053,1.751031,0.747726
84.819373,48.53352,1.747645,0.748332
84.927666,48.53352,1.749876,0.748939
85.064271,48.53352,1.752691,0.749545
85.219369,48.53352,1.755887,0.750152
85.233441,48.53352,1.756177,0.750758
85.3791,48.53352,1.759178,0.751364
85.391508,48.53352,1.759434,0.751971
85.56806,48.53352,1.763071,0.752577
85.568377,48.652987,1.758749,0.753184
85.702539,48.652987,1.761506,0.75379
85.742623,48.862055,1.75479,0.754397
85.850768,48.862055,1.757003,0.755003
86.074879,48.891921,1.760513,0.755609
86.098574,48.891921,1.760998,0.756216
86.164296,48.981522,1.759118,0.756822
86.200588,48.981522,1.759859,0.757429
86.260613,48.981522,1.761085,0.758035
86.366684,48.981522,1.76325,0.758642
86.49153,49.041255,1.763648,0.759248
86.518316,49.041255,1.764195,0.759854
86.710878,49.250323,1.760615,0.760461
86.736227,49.250323,1.76113,0.761067
86.788194,49.250323,1.762185,0.761674
86.905815,49.250323,1.764574,0.76228
86.915899,49.489257,1.756258,0.762887
86.957125,49.489257,1.757091,0.763493
87.05852,49.519124,1.758079,0.764099
87.092777,49.519124,1.758771,0.764706
87.106595,49.698325,1.752707,0.765312
87.112079,49.698325,1.752817,0.765919
87.200994,49.728191,1.753552,0.766525
87.406066,49.728191,1.757676,0.767132
87.417573,49.728191,1.757908,0.767738
87.443458,49.728191,1.758428,0.768344
87.53197,49.758058,1.759152,0.768951
87.541309,49.758058,1.759339,0.769557
87.673144,49.847658,1.758822,0.770164
87.675382,49.847658,1.758867,0.77077
87.725383,50.20606,1.747307,0.771377
87.739003,50.20606,1.747578,0.771983
87.833844,50.235927,1.748427,0.772589
87.871427,50.235927,1.749175,0.773196
87.96891,50.235927,1.751116,0.773802
87.969595,50.29566,1.749049,0.774409
88.08261,50.29566,1.751296,0.775015
88.160234,50.325527,1.7518,0.775622
88.223663,50.325527,1.75306,0.776228
88.233889,50.325527,1.753263,0.776834
88.292012,50.325527,1.754418,0.777441
88.311772,50.474861,1.749619,0.778047
88.374454,50.474861,1.750861,0.778654
88.489869,50.474861,1.753147,0.77926
88.640188,50.474861,1.756125,0.779867
88.752667,50.474861,1.758354,0.780473
88.803985,50.474861,1.759371,0.781079
88.80468,50.564461,1.756267,0.781686
88.878196,50.564461,1.757721,0.782292
88.965103,50.654062,1.756327,0.782899
89.139487,50.654062,1.75977,0.783505
89.174538,50.683928,1.759424,0.784112
89.196192,50.683928,1.759852,0.784718
89.29935,50.773529,1.758778,0.785324
89.304708,50.773529,1.758883,0.785931
89.372153,50.773529,1.760212,0.786537
89.452808,50.773529,1.7618,0.787144
89.453852,50.773529,1.761821,0.78775
89.4835,50.773529,1.762405,0.788357
89.601356,50.952729,1.758519,0.788963
89.670473,50.952729,1.759876,0.789569
89.70629,51.04233,1.757488,0.790176
89.952268,51.04233,1.762307,0.790782
90.061134,51.191664,1.759293,0.791389
90.086086,51.191664,1.75978,0.791995
90.111847,51.281264,1.757208,0.792602
90.436236,51.281264,1.763534,0.793208
90.475409,51.281264,1.764298,0.793814
90.705936,51.281264,1.768793,0.794421
90.789375,51.400731,1.766305,0.795027
90.794898,51.400731,1.766413,0.795634
90.840855,51.669532,1.758113,0.79624
90.890357,51.669532,1.759071,0.796847
90.931104,51.669532,1.759859,0.797453
90.98543,51.669532,1.760911,0.798059
91.179134,51.729266,1.762622,0.798666
91.268956,51.729266,1.764358,0.799272
91.306145,51.759133,1.764059,0.799879
91.43765,51.759133,1.766599,0.800485
91.478232,51.8786,1.763313,0.801092
91.548796,51.8786,1.764674,0.801698
91.579784,51.998067,1.761215,0.802304
91.642798,51.998067,1.762427,0.802911
91.721006,52.087667,1.760897,0.803517
91.801921,52.087667,1.76245,0.804124
92.079046,52.117534,1.766758,0.80473
92.139098,52.117534,1.76791,0.805337
92.153871,52.117534,1.768193,0.805943
92.411093,52.117534,1.773129,0.806549
92.507418,52.147401,1.77396,0.807156
92.536554,52.147401,1.774519,0.807762
92.9197,52.356468,1.774751,0.808369
93.015655,52.356468,1.776584,0.808975
93.040584,52.386335,1.776047,0.809582
93.141475,52.386335,1.777973,0.810188
93.147488,52.625269,1.770014,0.810794
93.241252,52.625269,1.771796,0.811401
93.441301,52.71487,1.77258,0.812007
93.777779,52.71487,1.778963,0.812614
93.817229,52.71487,1.779711,0.81322
93.985064,52.71487,1.782895,0.813827
94.091467,52.80447,1.781885,0.814433
94.09451,52.80447,1.781942,0.815039
94.222621,52.80447,1.784368,0.815646
94.231202,52.80447,1.784531,0.816252
94.453608,52.834337,1.787731,0.816859
94.749742,52.834337,1.793336,0.817465
94.8258,52.834337,1.794776,0.818072
94.951785,52.834337,1.797161,0.818678
95.06474,52.953804,1.795239,0.819284
95.0823,52.953804,1.795571,0.819891
95.232874,53.073271,1.794366,0.820497
95.385015,53.073271,1.797233,0.821104
95.447258,53.162871,1.795374,0.82171
95.716791,53.162871,1.800444,0.822317
95.802177,53.162871,1.80205,0.822923
96.011951,53.162871,1.805996,0.823529
96.406443,53.192738,1.812399,0.824136
96.437007,53.192738,1.812973,0.824742
96.524126,53.192738,1.814611,0.825349
96.582681,53.192738,1.815712,0.825955
96.742206,53.431672,1.810578,0.826562
96.819307,53.431672,1.812021,0.827168
97.000754,53.64074,1.808341,0.827774
97.171271,53.64074,1.81152,0.828381
97.196378,53.760207,1.807961,0.828987
97.331115,53.760207,1.810468,0.829594
97.603214,53.760207,1.815529,0.8302
97.86819,53.790074,1.819447,0.830807
97.930079,53.790074,1.820598,0.831413
98.03922,53.81994,1.821615,0.832019
98.066878,53.81994,1.822129,0.832626
98.401608,53.81994,1.828349,0.833232
98.643346,53.81994,1.83284,0.833839
98.740499,53.909541,1.831596,0.834445
98.850435,53.909541,1.833635,0.835052
99.052849,53.999141,1.834341,0.835658
99.131614,53.999141,1.8358,0.836264
99.499571,54.058875,1.840578,0.836871
99.684108,54.058875,1.843992,0.837477
100.01487,54.058875,1.85011,0.838084
100.32713,54.058875,1.855886,0.83869
100.436517,54.148475,1.854836,0.839297
100.536119,54.148475,1.856675,0.839903
100.897174,54.297809,1.858218,0.840509
101.157578,54.297809,1.863014,0.841116
101.251096,54.506876,1.857584,0.841722
101.370265,54.506876,1.85977,0.842329
101.548458,54.506876,1.863039,0.842935
101.598671,54.506876,1.863961,0.843542
101.749404,54.506876,1.866726,0.844148
101.761622,54.506876,1.86695,0.844754
101.873202,54.596477,1.86593,0.845361
102.109613,54.596477,1.87026,0.845967
102.23206,54.715944,1.868414,0.846574
102.316458,54.715944,1.869957,0.84718
102.559825,55.074345,1.862207,0.847787
102.583638,55.074345,1.862639,0.848393
102.79861,55.104212,1.865531,0.848999
102.809397,55.104212,1.865727,0.849606
103.240546,55.104212,1.873551,0.850212
103.377863,55.104212,1.876043,0.850819
104.188788,55.253546,1.885649,0.851425
104.343365,55.253546,1.888446,0.852032
104.529744,55.253546,1.89182,0.852638
104.772409,55.253546,1.896212,0.853244
104.957154,55.253546,1.899555,0.853851
104.972087,55.253546,1.899825,0.854457
105.79013,55.343146,1.911531,0.855064
106.001054,55.343146,1.915342,0.85567
106.263308,55.343146,1.920081,0.856277
106.317846,55.343146,1.921066,0.856883
106.703203,55.432747,1.924913,0.857489
106.783238,55.432747,1.926357,0.858096
106.819239,55.49248,1.924932,0.858702
106.983782,55.49248,1.927897,0.859309
107.789899,55.582081,1.939292,0.859915
108.361733,55.582081,1.94958,0.860522
108.72283,55.671681,1.952929,0.861128
109.106159,55.671681,1.959814,0.861734
109.417156,55.701548,1.964347,0.862341
109.448434,55.701548,1.964908,0.862947
109.500809,55.701548,1.965849,0.863554
109.630173,55.701548,1.968171,0.86416
110.489697,55.910615,1.976185,0.864767
110.649071,55.910615,1.979035,0.865373
111.063459,55.940482,1.985386,0.865979
111.358888,55.940482,1.990667,0.866586
111.526501,55.970349,1.9926,0.867192
111.663844,55.970349,1.995054,0.867799
111.87087,56.059949,1.995558,0.868405
112.070083,56.059949,1.999111,0.869012
113.765157,56.209283,2.023957,0.869618
113.766005,56.209283,2.023972,0.870224
113.934301,56.298883,2.02374,0.870831
114.329104,56.298883,2.030753,0.871437
115.001022,56.298883,2.042687,0.872044
115.024365,56.298883,2.043102,0.87265
115.137298,56.298883,2.045108,0.873257
115.203672,56.298883,2.046287,0.873863
116.047826,56.298883,2.061281,0.874469
116.603627,56.298883,2.071153,0.875076
117.09887,56.41835,2.075546,0.875682
117.580629,56.41835,2.084085,0.876289
118.563303,56.687151,2.091538,0.876895
118.620476,56.687151,2.092546,0.877502
118.98906,56.687151,2.099048,0.878108
119.41612,56.687151,2.106582,0.878714
119.954269,56.776752,2.112736,0.879321
121.107811,56.776752,2.133053,0.879927
121.703234,56.926086,2.137917,0.880534
121.9096,56.926086,2.141542,0.88114
121.917143,56.985819,2.13943,0.881747
122.154938,56.985819,2.143602,0.882353
122.424173,57.135153,2.142712,0.882959
122.551358,57.135153,2.144938,0.883566
123.913527,57.374087,2.159747,0.884172
125.102329,57.374087,2.180467,0.884779
125.12426,57.374087,2.18085,0.885385
125.603282,57.374087,2.189199,0.885992
126.346781,57.403954,2.201012,0.886598
127.330253,57.463688,2.215839,0.887204
127.423813,57.463688,2.217467,0.887811
128.572832,57.463688,2.237462,0.888417
129.493247,57.463688,2.25348,0.889024
130.419866,57.583155,2.264896,0.88963
130.444047,57.583155,2.265316,0.890237
130.841975,57.642888,2.269872,0.890843
132.488688,57.642888,2.298439,0.891449
132.748762,57.642888,2.302951,0.892056
132.870207,57.642888,2.305058,0.892662
133.726964,57.732489,2.316321,0.893269
135.695475,57.732489,2.350418,0.893875
136.524556,57.851956,2.359895,0.894482
137.495055,57.851956,2.376671,0.895088
137.916453,57.851956,2.383955,0.895694
139.018686,57.851956,2.403008,0.896301
139.352252,57.941556,2.405048,0.896907
140.647046,57.941556,2.427395,0.897514
140.664742,57.941556,2.4277,0.89812
143.39817,57.941556,2.474876,0.898727
143.684651,58.09089,2.473445,0.899333
145.12093,58.09089,2.49817,0.899939
146.231069,58.09089,2.517281,0.900546
146.800994,58.09089,2.527091,0.901152
150.042342,58.210357,2.577588,0.901759
151.421204,58.210357,2.601276,0.902365
151.430386,58.299958,2.597436,0.902971
152.368021,58.299958,2.613519,0.903578
152.994283,58.359691,2.621575,0.904184
154.775403,58.359691,2.652094,0.904791
159.102101,58.538892,2.717887,0.905397
159.299657,58.538892,2.721262,0.906004
159.337686,58.568759,2.720524,0.90661
166.366674,58.568759,2.840536,0.907216
169.845831,58.568759,2.899939,0.907823
188.956472,58.568759,3.226233,0.908429
308.677782,58.598625,5.267662,0.909036
308.815448,58.598625,5.270012,0.909642
600.973562,58.83756,10.214114,0.910249
603.611417,58.83756,10.258947,0.910855
611.960642,58.83756,10.40085,0.911461
612.196563,58.83756,10.40486,0.912068
1004.272034,58.897293,17.051243,0.912674
1017.759897,58.897293,17.280249,0.913281
1187.187916,58.897293,20.156918,0.913887
1191.122621,58.897293,20.223724,0.914494
1641.818867,58.92716,27.861836,0.9151
1683.911188,58.92716,28.576147,0.915706
1977.138486,59.285561,33.34941,0.916313
1994.183399,59.285561,33.636915,0.916919
2331.491212,59.285561,39.326459,0.917526
2731.896345,59.285561,46.080298,0.918132
2754.717754,59.405029,46.371794,0.918739
3247.34606,59.405029,54.664498,0.919345
3284.459803,59.405029,55.289255,0.919951
3661.293337,59.405029,61.632717,0.920558
4394.867582,59.524496,73.832924,0.921164
4538.51449,59.524496,76.246164,0.921771
5334.389679,59.554363,89.57177,0.922377
5383.496634,59.554363,90.396344,0.922984
5857.148418,59.643963,98.201865,0.92359
6357.415349,59.643963,106.589419,0.924196
7661.568204,59.733563,128.262367,0.924803
8809.22469,59.733563,147.475292,0.925409
8822.293307,59.733563,147.694074,0.926016
9010.102704,59.733563,150.838192,0.926622
9261.27102,59.882897,154.656362,0.927229
12914.59519,59.882897,215.664168,0.927835
14741.800006,59.882897,246.177134,0.928441
14935.25346,59.882897,249.407664,0.929048
18059.0922,60.002364,300.973011,0.929654
24644.835575,60.002364,410.731075,0.930261
32709.948276,60.241298,542.982125,0.930867
66603.261751,60.241298,1105.608004,0.931474
84460.292737,60.271165,1401.338308,0.93208
84460.29282,60.271165,1401.338309,0.932686
84460.376376,60.330899,1399.95223,0.933293
84460.376703,60.330899,1399.952236,0.933899
84460.515828,60.330899,1399.954542,0.934506
84460.516553,60.330899,1399.954554,0.935112
84460.71133,60.480233,1396.501096,0.935719
84460.712601,60.480233,1396.501117,0.936325
84460.963445,60.5101,1395.815973,0.936931
84460.965402,60.5101,1395.816005,0.937538
84461.273222,60.5997,1393.757286,0.938144
84461.276001,60.5997,1393.757332,0.938751
84461.64224,60.749034,1390.337212,0.939357
84461.645944,60.749034,1390.337273,0.939964
84462.086378,60.808767,1388.978762,0.94057
84462.091153,60.808767,1388.978841,0.941176
84462.581069,60.958101,1385.584186,0.941783
84462.58742,60.958101,1385.58429,0.942389
84463.164796,60.958101,1385.593762,0.942996
84463.172738,60.958101,1385.593892,0.943602
84463.851062,60.987968,1384.926467,0.944209
84463.860969,60.987968,1384.926629,0.944815
84464.672312,61.077568,1382.908236,0.945421
84464.684466,61.077568,1382.908435,0.946028
84465.65805,61.077568,1382.924375,0.946634
84465.671596,61.077568,1382.924597,0.947241
84466.745766,61.167169,1380.916389,0.947847
84466.756176,61.226902,1379.569324,0.948454
84467.57644,61.226902,1379.582721,0.94906
84467.578358,61.226902,1379.582752,0.949666
84509.93494,61.226902,1380.274549,0.950273
86316.713475,61.226902,1409.784102,0.950879
92641.561104,61.226902,1513.085877,0.951486
97233.976865,61.316503,1585.771737,0.952092
99910.934995,61.316503,1629.429774,0.952699
104799.680959,61.406103,1706.665558,0.953305
110438.395861,61.406103,1798.492178,0.953911
116524.792234,61.43597,1896.68679,0.954518
123100.325492,61.43597,2003.717464,0.955124
123113.717323,61.555437,2000.046195,0.955731
128345.507535,61.555437,2085.039341,0.956337
128345.536903,61.704771,2079.993739,0.956944
128353.768755,61.704771,2080.127146,0.95755
128353.896213,61.794371,2077.113075,0.958156
128369.498323,61.794371,2077.365559,0.958763
128369.851527,61.943705,2072.363147,0.959369
128396.217305,61.943705,2072.788788,0.959976
128397.033223,61.943705,2072.80196,0.960582
128437.915349,61.943705,2073.461949,0.961189
128439.541227,62.122906,2067.50698,0.961795
128499.965555,62.122906,2068.479638,0.962401
128503.052186,62.122906,2068.529324,0.963008
128590.46953,62.122906,2069.936492,0.963614
128595.92504,62.152773,2069.029584,0.964221
128717.093863,62.152773,2070.979116,0.964827
128726.239624,62.242373,2068.144798,0.965434
128889.765019,62.242373,2070.772034,0.96604
128904.661612,62.36184,2067.043911,0.966646
129129.665873,62.36184,2070.651955,0.967253
129153.772314,62.391707,2070.047111,0.967859
129448.304303,62.391707,2074.767802,0.968466
129486.143533,62.630641,2067.456782,0.969072
129895.723162,62.630641,2073.996387,0.969679
129956.53317,62.660508,2073.978296,0.970285
130403.856272,62.660508,2081.117132,0.970891
130507.842241,62.869575,2075.850548,0.971498
130605.051885,62.869575,2077.396759,0.972104
131135.814084,62.869575,2085.839033,0.972711
131135.814643,62.869575,2085.839042,0.973317
131137.871792,62.899442,2084.88132,0.973924
131137.874293,62.899442,2084.88136,0.97453
131141.794527,63.10851,2078.036631,0.975136
131141.800864,63.10851,2078.036732,0.975743
131148.464332,63.227977,2074.215739,0.976349
131148.479863,63.227977,2074.215985,0.976956
131158.890434,63.227977,2074.380636,0.977562
131158.917403,63.227977,2074.381063,0.978169
131174.420671,63.317577,2071.690467,0.978775
131174.477631,63.317577,2071.691367,0.979381
131197.138958,63.317577,2072.049267,0.979988
131197.220956,63.317577,2072.050562,0.980594
131228.914679,63.377311,2070.597719,0.981201
131229.081646,63.377311,2070.600354,0.981807
131272.505673,63.466911,2068.361353,0.982414
131272.69292,63.466911,2068.364303,0.98302
131332.956997,63.466911,2069.313838,0.983626
131333.408997,63.466911,2069.32096,0.984233
131414.277995,63.466911,2070.595152,0.984839
131414.535678,63.466911,2070.599212,0.985446
131430.102547,63.466911,2070.844487,0.986052
131527.472754,63.466911,2072.378676,0.986659
131528.768,63.586378,2068.505427,0.987265
131618.664146,63.586378,2069.919191,0.987871
131686.655248,63.675978,2068.074313,0.988478
131687.93235,63.675978,2068.09437,0.989084
131922.387397,63.675978,2071.776371,0.989691
131928.656565,63.675978,2071.874825,0.990297
132264.095532,63.825312,2072.28278,0.990904
132308.659462,63.825312,2072.980997,0.99151
132699.707311,63.855179,2078.135388,0.992116
133138.262302,63.855179,2085.003351,0.992723
133483.380613,63.944779,2087.478944,0.993329
135700.288431,63.944779,2122.148042,0.993936
138522.880497,64.094113,2161.241857,0.994542
140220.298686,64.094113,2187.725072,0.995149
142105.726639,64.094113,2217.141627,0.995755
147610.135532,64.094113,2303.021727,0.996361
157796.398745,64.273314,2455.084217,0.996968
169372.573622,64.273314,2635.19279,0.997574
182571.960633,64.303181,2839.236853,0.998181
197676.39789,64.303181,3074.130945,0.998787
218238.616191,64.542115,3381.336606,0.999394
333572.038961,64.542115,5168.284906,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e5_p3_s2.csv <==
Num,An,Eff,n/N
0.059763,0.059734,1.000485,0
0.149576,0.149334,1.001619,0.000539
0.149606,0.149334,1.001822,0.001079
0.240454,0.238934,1.00636,0.001618
0.302507,0.298668,1.012853,0.002157
0.303686,0.298668,1.016803,0.002697
0.39133,0.388268,1.007885,0.003236
0.392624,0.388268,1.01122,0.003776
0.520526,0.507735,1.025192,0.004315
0.521837,0.507735,1.027774,0.004854
0.543517,0.537602,1.011003,0.005394
0.61006,0.597336,1.021302,0.005933
0.622864,0.597336,1.042737,0.006472
0.747983,0.74667,1.001759,0.007012
0.76329,0.74667,1.022259,0.007551
0.80431,0.776536,1.035766,0.008091
0.819776,0.776536,1.055683,0.00863
0.914633,0.866137,1.055991,0.009169
0.918024,0.866137,1.059906,0.009709
0.980059,0.955737,1.025449,0.010248
1.016681,1.015471,1.001192,0.010787
1.049627,1.015471,1.033636,0.011327
1.144028,1.105071,1.035253,0.011866
1.162322,1.105071,1.051807,0.012406
1.252977,1.194671,1.048805,0.012945
1.254298,1.194671,1.04991,0.013484
1.306219,1.224538,1.066704,0.014024
1.321042,1.224538,1.078809,0.014563
1.344109,1.344005,1.000078,0.015102
1.404097,1.344005,1.044711,0.015642
1.542972,1.493339,1.033236,0.016181
1.559949,1.493339,1.044605,0.016721
1.584172,1.493339,1.060825,0.01726
1.614237,1.553073,1.039383,0.017799
1.671452,1.553073,1.076223,0.018339
1.722119,1.582939,1.087925,0.018878
1.728676,1.582939,1.092067,0.019417
1.733644,1.732273,1.000791,0.019957
1.817106,1.732273,1.048972,0.020496
1.879938,1.821874,1.031871,0.021036
1.967059,1.821874,1.07969,0.021575
1.996987,1.941341,1.028664,0.022114
2.018067,1.941341,1.039522,0.022654
2.092517,1.941341,1.077872,0.023193
2.093952,1.941341,1.078611,0.023732
2.165986,2.030941,1.066494,0.024272
2.179421,2.030941,1.073109,0.024811
2.185571,2.150408,1.016352,0.025351
2.198174,2.180275,1.008209,0.02589
2.335026,2.180275,1.070978,0.026429
2.356998,2.210142,1.066446,0.026969
2.43931,2.210142,1.103689,0.027508
2.497651,2.389343,1.04533,0.028047
2.524666,2.389343,1.056636,0.028587
2.575267,2.449076,1.051526,0.029126
2.595526,2.449076,1.059798,0.029666
2.627976,2.538676,1.035176,0.030205
2.666951,2.538676,1.050528,0.030744
2.689502,2.538676,1.059411,0.031284
2.705158,2.538676,1.065578,0.031823
2.722818,2.658144,1.024331,0.032362
2.879002,2.658144,1.083087,0.032902
2.922893,2.68801,1.087381,0.033441
2.927664,2.68801,1.089156,0.033981
3.010969,2.897078,1.039312,0.03452
3.036988,2.897078,1.048294,0.035059
3.083742,2.926945,1.05357,0.035599
3.148816,2.986678,1.054287,0.036138
3.173523,2.986678,1.06256,0.036677
3.214879,3.016545,1.065749,0.037217
3.248863,3.016545,1.077015,0.037756
3.25679,3.106145,1.048499,0.038296
3.259476,3.106145,1.049364,0.038835
3.316804,3.165879,1.047672,0.039374
3.440573,3.165879,1.086767,0.039914
3.495851,3.255479,1.073836,0.040453
3.513298,3.255479,1.079195,0.040992
3.537037,3.374946,1.048028,0.041532
3.612043,3.374946,1.070252,0.042071
3.644448,3.464547,1.051926,0.042611
3.692486,3.464547,1.065792,0.04315
3.745664,3.494413,1.071901,0.043689
3.791105,3.494413,1.084905,0.044229
3.79915,3.643747,1.042649,0.044768
3.844425,3.643747,1.055075,0.045307
3.884837,3.733348,1.040577,0.045847
3.895655,3.733348,1.043475,0.046386
3.929351,3.733348,1.052501,0.046926
4.034026,3.733348,1.080538,0.047465
4.049469,3.822948,1.059253,0.048004
4.106656,3.882682,1.057685,0.048544
4.121233,3.882682,1.06144,0.049083
4.194764,3.882682,1.080378,0.049622
4.228339,3.882682,1.089025,0.050162
4.254019,4.061882,1.047302,0.050701
4.320404,4.061882,1.063646,0.051241
4.439963,4.091749,1.085102,0.05178
4.452641,4.091749,1.0882,0.052319
4.457751,4.330683,1.029341,0.052859
4.527042,4.330683,1.045341,0.053398
4.530398,4.330683,1.046116,0.053937
4.579144,4.330683,1.057372,0.054477
4.598863,4.36055,1.054652,0.055016
4.616895,4.36055,1.058787,0.055556
4.719348,4.420284,1.067657,0.056095
4.736885,4.420284,1.071625,0.056634
4.776066,4.45015,1.073237,0.057174
4.782611,4.45015,1.074708,0.057713
4.852617,4.569618,1.061931,0.058252
4.885499,4.569618,1.069126,0.058792
4.986438,4.689085,1.063414,0.059331
5.025175,4.689085,1.071675,0.059871
5.144072,4.778685,1.076462,0.06041
5.148012,4.778685,1.077286,0.060949
5.231182,4.838419,1.081176,0.061489
5.256877,4.898152,1.073237,0.062028
5.272629,4.898152,1.076453,0.062567
5.286218,5.047486,1.047297,0.063107
5.318825,5.047486,1.053757,0.063646
5.336828,5.077353,1.051104,0.064186
5.356492,5.077353,1.054977,0.064725
5.386714,5.077353,1.06093,0.065264
5.414278,5.077353,1.066358,0.065804
5.418129,5.166953,1.048612,0.066343
5.497727,5.166953,1.064017,0.066882
5.528266,5.316287,1.039874,0.067422
5.552092,5.316287,1.044355,0.067961
5.673872,5.376021,1.055404,0.068501
5.762278,5.376021,1.071848,0.06904
5.826651,5.405887,1.077834,0.069579
5.888601,5.405887,1.089294,0.070119
5.959331,5.525355,1.078543,0.070658
5.96435,5.525355,1.079451,0.071197
6.032115,5.525355,1.091715,0.071737
6.063149,5.525355,1.097332,0.072276
6.082177,5.764289,1.055148,0.072816
6.100436,5.764289,1.058315,0.073355
6.108323,5.794156,1.054221,0.073894
6.131881,5.794156,1.058287,0.074434
6.161734,5.883756,1.047245,0.074973
6.184277,5.883756,1.051076,0.075512
6.194529,5.973356,1.037027,0.076052
6.23316,5.973356,1.043494,0.076591
6.239217,5.973356,1.044508,0.077131
6.344864,6.03309,1.051677,0.07767
6.407367,6.03309,1.062037,0.078209
6.459286,6.12269,1.054975,0.078749
6.530126,6.12269,1.066545,0.079288
6.656508,6.12269,1.087187,0.079827
6.662387,6.12269,1.088147,0.080367
6.730839,6.212291,1.083471,0.080906
6.763774,6.212291,1.088773,0.081446
6.794388,6.331758,1.073065,0.081985
6.880984,6.331758,1.086742,0.082524
6.941807,6.510958,1.066173,0.083064
6.944102,6.510958,1.066525,0.083603
6.962651,6.600559,1.054858,0.084142
7.016406,6.600559,1.063002,0.084682
7.021638,6.600559,1.063795,0.085221
7.033889,6.600559,1.065651,0.085761
7.04031,6.720026,1.047661,0.0863
7.079642,6.720026,1.053514,0.086839
7.079712,6.749893,1.048863,0.087379
7.090017,6.749893,1.05039,0.087918
7.229321,6.839493,1.056997,0.088457
7.229441,6.839493,1.057014,0.088997
7.293522,6.929093,1.052594,0.089536
7.355867,6.929093,1.061592,0.090076
7.409515,6.95896,1.064745,0.090615
7.508599,6.95896,1.078983,0.091154
7.562319,6.988827,1.082058,0.091694
7.636294,6.988827,1.092643,0.092233
7.685903,7.197894,1.067799,0.092772
7.695764,7.197894,1.069169,0.093312
7.795104,7.227761,1.078495,0.093851
7.82236,7.287495,1.073395,0.094391
7.85,7.287495,1.077188,0.09493
7.884863,7.317361,1.077556,0.095469
7.905289,7.317361,1.080347,0.096009
7.909935,7.466695,1.059362,0.096548
7.956297,7.466695,1.065571,0.097087
7.965313,7.466695,1.066779,0.097627
7.974757,7.466695,1.068044,0.098166
8.001161,7.675763,1.042393,0.098706
8.051378,7.675763,1.048935,0.099245
8.057576,7.765363,1.03763,0.099784
8.095512,7.765363,1.042516,0.100324
8.167408,7.765363,1.051774,0.100863
8.25795,7.765363,1.063434,0.101402
8.311164,7.79523,1.066186,0.101942
8.367806,7.79523,1.073452,0.102481
8.41162,7.914697,1.062785,0.10302
8.436446,7.914697,1.065922,0.10356
8.525015,7.914697,1.077112,0.104099
8.568178,7.914697,1.082565,0.104639
8.685267,8.034164,1.081042,0.105178
8.688625,8.034164,1.08146,0.105717
8.717258,8.123765,1.073056,0.106257
8.748035,8.123765,1.076845,0.106796
8.810166,8.183498,1.076577,0.107335
8.838328,8.183498,1.080018,0.107875
8.881344,8.273099,1.073521,0.108414
8.912034,8.273099,1.07723,0.108954
8.942717,8.392566,1.065552,0.109493
8.973113,8.392566,1.069174,0.110032
9.007003,8.601633,1.047127,0.110572
9.01044,8.6315,1.043902,0.111111
9.10446,8.6315,1.054795,0.11165
9.120357,8.661367,1.052993,0.11219
9.172718,8.661367,1.059038,0.112729
9.190146,8.661367,1.06105,0.113269
9.219891,8.661367,1.064485,0.113808
9.24345,8.7211,1.059895,0.114347
9.27518,8.7211,1.063533,0.114887
9.333348,8.750967,1.06655,0.115426
9.382306,8.750967,1.072145,0.115965
9.484658,8.840567,1.072856,0.116505
9.537825,8.840567,1.07887,0.117044
9.541697,8.900301,1.072065,0.117584
9.647845,8.900301,1.083991,0.118123
9.663453,9.109368,1.060826,0.118662
9.680983,9.109368,1.06275,0.119202
9.760658,9.109368,1.071497,0.119741
9.788278,9.109368,1.074529,0.12028
9.875729,9.139235,1.080586,0.12082
9.925234,9.139235,1.086003,0.121359
9.930001,9.348303,1.062225,0.121899
10.005759,9.348303,1.070329,0.122438
10.019665,9.378169,1.068403,0.122977
10.04091,9.378169,1.070668,0.123517
10.069809,9.46777,1.063588,0.124056
10.077775,9.46777,1.06443,0.124595
10.224551,9.55737,1.069808,0.125135
10.2293,9.55737,1.070305,0.125674
10.267071,9.706704,1.05773,0.126214
10.267714,9.706704,1.057796,0.126753
10.274387,9.706704,1.058484,0.127292
10.311017,9.706704,1.062257,0.127832
10.386939,9.706704,1.070079,0.128371
10.404612,9.706704,1.0719,0.12891
10.446304,9.796304,1.066352,0.12945
10.517434,9.796304,1.073612,0.129989
10.61985,9.945638,1.06779,0.130529
10.673968,9.945638,1.073231,0.131068
10.73849,10.065105,1.066903,0.131607
10.76448,10.065105,1.069485,0.132147
10.842369,10.094972,1.074037,0.132686
10.87365,10.094972,1.077135,0.133225
10.89296,10.094972,1.079048,0.133765
10.910245,10.154706,1.074403,0.134304
10.999424,10.154706,1.083185,0.134844
11.012895,10.154706,1.084511,0.135383
11.059744,10.154706,1.089125,0.135922
11.081361,10.333906,1.07233,0.136462
11.09221,10.333906,1.07338,0.137001
11.112032,10.423507,1.066055,0.13754
11.146819,10.423507,1.069392,0.13808
11.173869,10.542974,1.05984,0.138619
11.213999,10.542974,1.063647,0.139159
11.273451,10.632574,1.060275,0.139698
11.354627,10.632574,1.067909,0.140237
11.442429,10.752041,1.06421,0.140777
11.464246,10.752041,1.066239,0.141316
11.525159,10.811775,1.065982,0.141855
11.529438,10.811775,1.066378,0.142395
11.578858,10.901375,1.062147,0.142934
11.590334,10.901375,1.063199,0.143474
11.642301,10.901375,1.067966,0.144013
11.67771,10.901375,1.071214,0.144552
11.723923,11.020842,1.063796,0.145092
11.774343,11.020842,1.06837,0.145631
11.833591,11.050709,1.070844,0.14617
11.943017,11.050709,1.080747,0.14671
11.979459,11.050709,1.084044,0.147249
12.033478,11.050709,1.088933,0.147789
12.03809,11.14031,1.080589,0.148328
12.106358,11.14031,1.086716,0.148867
12.203905,11.259777,1.08385,0.149407
12.216297,11.259777,1.08495,0.149946
12.216447,11.259777,1.084964,0.150485
12.229285,11.259777,1.086104,0.151025
12.257268,11.528578,1.063207,0.151564
12.334103,11.528578,1.069872,0.152104
12.340834,11.588311,1.064938,0.152643
12.434608,11.588311,1.07303,0.153182
12.455027,11.618178,1.072029,0.153722
12.474408,11.618178,1.073697,0.154261
12.521935,11.707778,1.06954,0.1548
12.546764,11.767512,1.066221,0.15534
12.614543,11.767512,1.07198,0.155879
12.69809,11.857112,1.070926,0.156419
12.704466,11.857112,1.071464,0.156958
12.780357,11.946713,1.06978,0.157497
12.793766,11.946713,1.070903,0.158037
12.825834,11.976579,1.07091,0.158576
12.857459,11.976579,1.07355,0.159115
12.876322,12.06618,1.067142,0.159655
12.879519,12.06618,1.067407,0.160194
12.964087,12.096047,1.071762,0.160734
13.014846,12.096047,1.075959,0.161273
13.097044,12.215514,1.072165,0.161812
13.133573,12.215514,1.075155,0.162352
13.145,12.24538,1.073466,0.162891
13.198899,12.24538,1.077868,0.16343
13.315429,12.24538,1.087384,0.16397
13.327897,12.24538,1.088402,0.164509
13.438392,12.424581,1.081597,0.165049
13.440055,12.424581,1.081731,0.165588
13.476668,12.573915,1.071796,0.166127
13.479662,12.573915,1.072034,0.166667
13.521861,12.663515,1.067781,0.167206
13.565107,12.663515,1.071196,0.167745
13.577527,12.693382,1.069654,0.168285
13.645591,12.693382,1.075016,0.168824
13.669665,12.693382,1.076913,0.169364
13.73402,12.693382,1.081983,0.169903
13.781153,12.693382,1.085696,0.170442
13.832574,12.693382,1.089747,0.170982
13.869794,12.932316,1.072491,0.171521
13.88734,12.932316,1.073848,0.17206
13.941647,13.021917,1.070629,0.1726
14.091224,13.021917,1.082116,0.173139
14.105075,13.201117,1.068476,0.173679
14.157902,13.201117,1.072478,0.174218
14.162037,13.201117,1.072791,0.174757
14.216905,13.201117,1.076947,0.175297
14.278643,13.290718,1.074332,0.175836
14.296407,13.290718,1.075669,0.176375
14.305808,13.290718,1.076376,0.176915
14.307246,13.290718,1.076484,0.177454
14.331898,13.410185,1.068732,0.177994
14.411563,13.410185,1.074673,0.178533
14.481036,13.440052,1.077454,0.179072
14.515494,13.440052,1.080018,0.179612
14.62564,13.440052,1.088213,0.180151
14.65278,13.499785,1.085408,0.18069
14.67474,13.499785,1.087035,0.18123
14.746293,13.649119,1.080384,0.181769
14.757574,13.649119,1.081211,0.182309
14.7757,13.678986,1.080175,0.182848
14.88607,13.678986,1.088244,0.183387
14.924241,13.768586,1.083934,0.183927
14.961006,13.768586,1.086604,0.184466
15.027905,13.858187,1.084406,0.185005
15.062545,13.858187,1.086906,0.185545
15.078873,13.91792,1.083414,0.186084
15.089151,13.91792,1.084153,0.186624
15.125799,13.977654,1.082141,0.187163
15.158256,13.977654,1.084464,0.187702
15.243185,14.246455,1.069963,0.188242
15.321661,14.246455,1.075472,0.188781
15.361221,14.365922,1.069282,0.18932
15.396495,14.365922,1.071737,0.18986
15.457632,14.365922,1.075993,0.190399
15.489925,14.365922,1.078241,0.190939
15.508949,14.395789,1.077325,0.191478
15.56669,14.395789,1.081336,0.192017
15.587002,14.485389,1.07605,0.192557
15.608279,14.485389,1.077519,0.193096
15.629466,14.485389,1.078981,0.193635
15.635002,14.485389,1.079364,0.194175
15.692349,14.574989,1.076663,0.194714
15.737291,14.574989,1.079746,0.195254
15.855689,14.634723,1.083429,0.195793
15.869521,14.634723,1.084375,0.196332
15.912912,14.724323,1.080723,0.196872
16.037341,14.724323,1.089173,0.197411
16.051276,14.724323,1.09012,0.19795
16.066982,14.724323,1.091186,0.19849
16.106049,14.933391,1.078526,0.199029
16.13482,14.933391,1.080453,0.199569
16.142409,14.933391,1.080961,0.200108
16.192556,14.933391,1.084319,0.200647
16.289078,15.082725,1.079982,0.201187
16.38138,15.082725,1.086102,0.201726
16.465011,15.082725,1.091647,0.202265
16.476133,15.082725,1.092384,0.202805
16.487988,15.202192,1.08458,0.203344
16.503668,15.202192,1.085611,0.203883
16.559939,15.291792,1.08293,0.204423
16.603275,15.351526,1.081539,0.204962
16.620805,15.351526,1.082681,0.205502
16.644394,15.530726,1.071707,0.206041
16.687202,15.530726,1.074464,0.20658
16.711738,15.530726,1.076044,0.20712
16.787548,15.530726,1.080925,0.207659
16.792321,15.560593,1.079157,0.208198
16.806934,15.560593,1.080096,0.208738
16.806954,15.59046,1.078028,0.209277
16.840147,15.59046,1.080157,0.209817
16.914879,15.829394,1.068574,0.210356
16.942753,15.829394,1.070335,0.210895
16.989802,15.829394,1.073307,0.211435
17.095774,15.829394,1.080002,0.211974
17.217066,15.918995,1.081542,0.212513
17.248055,15.918995,1.083489,0.213053
17.255754,15.918995,1.083973,0.213592
17.327162,15.918995,1.088458,0.214132
17.372128,16.068329,1.081141,0.214671
17.393865,16.068329,1.082494,0.21521
17.417463,16.157929,1.077951,0.21575
17.464376,16.157929,1.080855,0.216289
17.548266,16.247529,1.080058,0.216828
17.564834,16.247529,1.081077,0.217368
17.617117,16.277396,1.082306,0.217907
17.643771,16.277396,1.083943,0.218447
17.66969,16.277396,1.085535,0.218986
17.689536,16.277396,1.086755,0.219525
17.740232,16.366996,1.083903,0.220065
17.768795,16.366996,1.085648,0.220604
17.862439,16.396863,1.089381,0.221143
17.926561,16.396863,1.093292,0.221683
17.989704,16.546197,1.087241,0.222222
18.019961,16.546197,1.08907,0.222762
18.089383,16.635797,1.087377,0.223301
18.10593,16.635797,1.088372,0.22384
18.193947,16.785131,1.083932,0.22438
18.20511,16.785131,1.084597,0.224919
18.246901,16.874732,1.081315,0.225458
18.30223,16.874732,1.084594,0.225998
18.347839,16.874732,1.087297,0.226537
18.422665,16.874732,1.091731,0.227077
18.445538,16.994199,1.085402,0.227616
18.522305,16.994199,1.089919,0.228155
18.564812,17.233133,1.077274,0.228695
18.581875,17.233133,1.078264,0.229234
18.643902,17.263,1.079992,0.229773
18.744379,17.263,1.085812,0.230313
18.809453,17.263,1.089582,0.230852
18.880679,17.322733,1.089936,0.231392
18.907643,17.322733,1.091493,0.231931
18.93415,17.322733,1.093023,0.23247
18.986365,17.322733,1.096038,0.23301
19.016943,17.4422,1.090283,0.233549
19.020957,17.4422,1.090514,0.234088
19.03384,17.472067,1.089387,0.234628
19.057497,17.472067,1.090741,0.235167
19.069506,17.472067,1.091428,0.235707
19.17633,17.472067,1.097542,0.236246
19.198756,17.501934,1.096951,0.236785
19.21246,17.501934,1.097734,0.237325
19.234555,17.681135,1.087858,0.237864
19.274236,17.681135,1.090102,0.238403
19.278664,17.711001,1.088514,0.238943
19.412419,17.711001,1.096066,0.239482
19.4279,17.800602,1.091418,0.240022
19.521446,17.800602,1.096673,0.240561
19.562379,17.949936,1.08983,0.2411
19.592741,17.949936,1.091521,0.24164
19.690462,18.069403,1.089713,0.242179
19.731331,18.069403,1.091975,0.242718
19.739553,18.218737,1.083475,0.243258
19.804093,18.218737,1.087018,0.243797
19.817794,18.218737,1.08777,0.244337
19.869675,18.218737,1.090618,0.244876
19.899872,18.27847,1.088706,0.245415
19.917242,18.27847,1.089656,0.245955
19.94255,18.308337,1.089261,0.246494
19.955125,18.308337,1.089947,0.247033
20.002824,18.427804,1.08547,0.247573
20.074947,18.427804,1.089384,0.248112
20.14646,18.666738,1.07927,0.248652
20.175031,18.666738,1.080801,0.249191
20.317103,18.666738,1.088412,0.24973
20.390822,18.666738,1.092361,0.25027
20.431835,18.696605,1.09281,0.250809
20.460346,18.696605,1.094335,0.251348
20.498533,18.756339,1.092886,0.251888
20.517694,18.756339,1.093907,0.252427
20.628481,18.786206,1.098065,0.252967
20.684646,18.786206,1.101055,0.253506
20.692289,18.786206,1.101462,0.254045
20.730741,18.786206,1.103509,0.254585
20.812583,18.93554,1.099128,0.255124
20.833034,18.93554,1.100208,0.255663
20.856805,19.02514,1.096276,0.256203
20.943472,19.02514,1.100831,0.256742
20.982075,19.11474,1.097691,0.257282
20.987573,19.11474,1.097978,0.257821
21.066293,19.144607,1.100377,0.25836
21.100487,19.144607,1.102163,0.2589
21.192757,19.353674,1.095025,0.259439
21.227667,19.413408,1.093454,0.259978
21.311276,19.413408,1.097761,0.260518
21.346378,19.413408,1.099569,0.261057
21.372701,19.413408,1.100925,0.261597
21.39346,19.413408,1.101994,0.262136
21.416573,19.413408,1.103185,0.262675
21.484874,19.503008,1.101618,0.263215
21.586764,19.503008,1.106843,0.263754
21.662946,19.592609,1.105669,0.264293
21.730067,19.592609,1.109095,0.264833
21.848216,19.622476,1.113428,0.265372
21.856119,19.622476,1.113831,0.265912
21.92085,19.741943,1.110369,0.266451
21.980347,19.741943,1.113383,0.26699
21.9892,19.891277,1.10547,0.26753
22.03834,19.891277,1.10794,0.268069
22.163336,20.100344,1.102635,0.268608
22.177981,20.100344,1.103363,0.269148
22.203697,20.130211,1.103004,0.269687
22.247672,20.130211,1.105188,0.270227
22.261261,20.189944,1.102591,0.270766
22.283628,20.189944,1.103699,0.271305
22.304026,20.219811,1.103078,0.271845
22.377866,20.219811,1.10673,0.272384
22.509119,20.309411,1.10831,0.272923
22.55737,20.309411,1.110686,0.273463
22.559253,20.309411,1.110778,0.274002
22.615327,20.309411,1.113539,0.274542
22.743531,20.458745,1.111678,0.275081
22.838655,20.458745,1.116327,0.27562
22.848387,20.458745,1.116803,0.27616
22.883258,20.458745,1.118507,0.276699
23.019219,20.578213,1.118621,0.277238
23.028781,20.578213,1.119086,0.277778
23.065902,20.578213,1.120889,0.278317
23.084723,20.578213,1.121804,0.278857
23.109435,20.667813,1.118136,0.279396
23.115219,20.667813,1.118416,0.279935
23.154043,20.817147,1.112258,0.280475
23.209677,20.817147,1.114931,0.281014
23.241096,20.817147,1.11644,0.281553
23.315567,20.817147,1.120017,0.282093
23.373782,20.847014,1.121205,0.282632
23.378182,20.847014,1.121416,0.283172
23.472795,20.936614,1.121136,0.283711
23.532313,20.936614,1.123979,0.28425
23.548829,21.085948,1.116802,0.28479
23.556456,21.085948,1.117164,0.285329
23.725745,21.175548,1.120431,0.285868
23.728889,21.175548,1.12058,0.286408
23.768007,21.265148,1.117698,0.286947
23.787805,21.265148,1.118629,0.287487
23.815485,21.504083,1.107487,0.288026
23.916725,21.504083,1.112195,0.288565
23.932512,21.563816,1.109846,0.289105
23.947732,21.62355,1.107484,0.289644
24.000263,21.62355,1.109913,0.290183
24.038909,21.653417,1.110167,0.290723
24.066642,21.653417,1.111448,0.291262
24.135815,21.653417,1.114642,0.291802
24.202108,21.653417,1.117704,0.292341
24.22238,21.653417,1.11864,0.29288
24.268535,21.653417,1.120772,0.29342
24.281606,21.802751,1.113695,0.293959
24.342941,21.802751,1.116508,0.294498
24.450612,21.802751,1.121446,0.295038
24.487214,21.802751,1.123125,0.295577
24.584303,21.892351,1.122963,0.296117
24.611995,21.892351,1.124228,0.296656
24.696646,22.041685,1.120452,0.297195
24.791692,22.041685,1.124764,0.297735
24.803039,22.101418,1.122237,0.298274
24.852499,22.101418,1.124475,0.298813
24.935293,22.101418,1.128221,0.299353
24.958863,22.101418,1.129288,0.299892
25.000945,22.250752,1.1236,0.300431
25.221106,22.250752,1.133495,0.300971
25.251149,22.250752,1.134845,0.30151
25.321467,22.250752,1.138005,0.30205
25.328261,22.280619,1.136784,0.302589
25.438761,22.280619,1.141744,0.303128
25.479262,22.519553,1.131428,0.303668
25.512751,22.519553,1.132916,0.304207
25.553157,22.519553,1.13471,0.304746
25.566608,22.519553,1.135307,0.305286
25.624317,22.609154,1.13336,0.305825
25.696978,22.609154,1.136574,0.306365
25.79679,22.728621,1.134991,0.306904
25.811163,22.728621,1.135624,0.307443
25.826706,22.848088,1.130366,0.307983
25.851477,22.848088,1.13145,0.308522
25.918584,22.848088,1.134387,0.309061
25.986822,22.848088,1.137374,0.309601
26.106801,22.967555,1.136682,0.31014
26.184221,22.967555,1.140053,0.31068
26.187376,23.057155,1.135759,0.311219
26.268833,23.057155,1.139292,0.311758
26.269283,23.087022,1.137838,0.312298
26.357858,23.087022,1.141674,0.312837
26.385778,23.176623,1.138465,0.313376
26.409955,23.176623,1.139508,0.313916
26.51274,23.236356,1.141002,0.314455
26.600909,23.236356,1.144797,0.314995
26.601164,23.445424,1.134599,0.315534
26.633054,23.445424,1.13596,0.316073
26.758732,23.445424,1.14132,0.316613
26.781275,23.445424,1.142282,0.317152
26.807563,23.535024,1.13905,0.317691
26.83783,23.535024,1.140336,0.318231
26.877125,23.684358,1.134805,0.31877
26.92592,23.684358,1.136865,0.31931
27.026455,23.684358,1.14111,0.319849
27.042446,23.684358,1.141785,0.320388
27.090576,23.714225,1.142377,0.320928
27.306905,23.714225,1.151499,0.321467
27.360366,23.803825,1.149411,0.322006
27.415389,23.803825,1.151722,0.322546
27.458435,23.893425,1.149205,0.323085
27.548522,23.893425,1.152975,0.323625
27.567266,23.893425,1.153759,0.324164
27.577856,23.923292,1.152762,0.324703
27.618039,23.923292,1.154441,0.325243
27.686704,23.953159,1.155869,0.325782
27.716738,23.953159,1.157122,0.326321
27.726393,24.13236,1.14893,0.326861
27.764787,24.13236,1.150521,0.3274
27.874064,24.162226,1.153621,0.32794
27.890645,24.162226,1.154308,0.328479
27.958168,24.192093,1.155674,0.329018
27.973303,24.192093,1.156299,0.329558
27.988738,24.431027,1.145623,0.330097
27.999914,24.431027,1.14608,0.330636
28.042103,24.490761,1.145007,0.331176
28.131187,24.490761,1.148645,0.331715
28.239947,24.490761,1.153086,0.332255
28.332006,24.490761,1.156845,0.332794
28.385724,24.520628,1.157626,0.333333
28.421743,24.520628,1.159095,0.333873
28.497748,24.759562,1.150979,0.334412
28.522624,24.759562,1.151984,0.334951
28.590586,24.849162,1.150565,0.335491
28.696174,24.849162,1.154815,0.33603
28.731977,24.879029,1.154867,0.33657
28.786394,24.879029,1.157055,0.337109
28.811184,25.117963,1.147035,0.337648
28.901869,25.117963,1.150645,0.338188
28.958462,25.14783,1.151529,0.338727
29.093335,25.14783,1.156892,0.339266
29.140544,25.23743,1.154656,0.339806
29.151432,25.23743,1.155087,0.340345
29.211902,25.23743,1.157483,0.340885
29.361269,25.23743,1.163402,0.341424
29.414505,25.23743,1.165511,0.341963
29.477514,25.23743,1.168008,0.342503
29.507157,25.327031,1.165046,0.343042
29.525538,25.327031,1.165772,0.343581
29.543284,25.386764,1.163728,0.344121
29.578058,25.386764,1.165098,0.34466
29.643282,25.386764,1.167667,0.3452
29.672686,25.386764,1.168825,0.345739
29.726395,25.386764,1.170941,0.346278
29.739933,25.386764,1.171474,0.346818
29.800977,25.476365,1.16975,0.347357
29.873964,25.476365,1.172615,0.347896
29.884268,25.595832,1.167544,0.348436
29.914162,25.595832,1.168712,0.348975
29.926239,25.834766,1.158371,0.349515
30.085421,25.834766,1.164532,0.350054
30.115153,25.834766,1.165683,0.350593
30.247628,25.834766,1.170811,0.351133
30.29016,25.864633,1.171103,0.351672
30.371618,25.864633,1.174253,0.352211
30.476099,26.043834,1.170185,0.352751
30.493673,26.043834,1.17086,0.35329
30.511502,26.0737,1.170202,0.35383
30.561301,26.0737,1.172112,0.354369
30.673465,26.193167,1.171048,0.354908
30.742614,26.193167,1.173688,0.355448
30.765631,26.312635,1.169234,0.355987
30.855719,26.312635,1.172658,0.356526
30.896427,26.342501,1.172874,0.357066
30.975917,26.402235,1.173231,0.357605
31.017348,26.402235,1.1748,0.358145
31.018666,26.402235,1.17485,0.358684
31.032745,26.402235,1.175383,0.359223
31.085935,26.581436,1.16946,0.359763
31.173092,26.581436,1.172739,0.360302
31.262865,26.581436,1.176116,0.360841
31.436429,26.581436,1.182646,0.361381
31.471211,26.82037,1.173407,0.36192
31.493629,26.82037,1.174243,0.36246
31.494003,26.880103,1.171647,0.362999
31.593139,26.880103,1.175335,0.363538
31.631541,26.90997,1.175458,0.364078
31.676295,26.90997,1.177121,0.364617
31.703047,26.90997,1.178115,0.365156
31.706509,26.90997,1.178244,0.365696
31.736535,26.999571,1.175446,0.366235
31.746908,26.999571,1.17583,0.366775
31.834053,27.029437,1.177755,0.367314
31.845651,27.029437,1.178184,0.367853
31.870272,27.029437,1.179095,0.368393
31.930394,27.029437,1.181319,0.368932
32.001388,27.148904,1.178736,0.369471
32.080687,27.148904,1.181657,0.370011
32.135674,27.298238,1.177207,0.37055
32.198035,27.298238,1.179491,0.37109
32.366793,27.357972,1.183085,0.371629
32.37921,27.357972,1.183538,0.372168
32.411932,27.537173,1.177025,0.372708
32.427019,27.537173,1.177573,0.373247
32.453477,27.626773,1.174711,0.373786
32.518294,27.626773,1.177057,0.374326
32.565168,27.626773,1.178754,0.374865
32.571,27.626773,1.178965,0.375405
32.706603,27.626773,1.183873,0.375944
32.782559,27.626773,1.186623,0.376483
32.85101,27.716373,1.185256,0.377023
32.862765,27.716373,1.185681,0.377562
32.886642,27.74624,1.185265,0.378101
33.017182,27.74624,1.18997,0.378641
33.063678,27.83584,1.18781,0.37918
33.094617,27.83584,1.188921,0.37972
33.170444,27.955308,1.186553,0.380259
33.211644,27.955308,1.188026,0.380798
33.372223,27.985174,1.192497,0.381338
33.507171,27.985174,1.197319,0.381877
33.52615,28.104641,1.192904,0.382416
33.57556,28.104641,1.194662,0.382956
33.6439,28.343576,1.187003,0.383495
33.655622,28.343576,1.187416,0.384035
33.686158,28.343576,1.188494,0.384574
33.761936,28.343576,1.191167,0.385113
33.765821,28.463043,1.186304,0.385653
33.813731,28.463043,1.187987,0.386192
33.813842,28.49291,1.186746,0.386731
33.875335,28.49291,1.188904,0.387271
33.883574,28.731844,1.179304,0.38781
33.977016,28.731844,1.182556,0.38835
34.014113,28.731844,1.183847,0.388889
34.034682,28.731844,1.184563,0.389428
34.350857,28.791577,1.193087,0.389968
34.359014,28.791577,1.19337,0.390507
34.372099,28.821444,1.192588,0.391046
34.378191,28.821444,1.192799,0.391586
34.47556,28.821444,1.196177,0.392125
34.48787,28.821444,1.196605,0.392665
34.495199,28.911045,1.19315,0.393204
34.501699,28.970778,1.190914,0.393743
34.568106,28.970778,1.193206,0.394283
34.618432,28.970778,1.194943,0.394822
34.659354,28.970778,1.196356,0.395361
34.731113,29.149979,1.191463,0.395901
34.762764,29.149979,1.192549,0.39644
34.779998,29.179846,1.191919,0.39698
34.891312,29.179846,1.195733,0.397519
34.996578,29.269446,1.195669,0.398058
35.064807,29.269446,1.198,0.398598
35.070481,29.299313,1.196973,0.399137
35.197495,29.299313,1.201308,0.399676
35.216021,29.41878,1.197059,0.400216
35.297756,29.41878,1.199838,0.400755
35.30855,29.41878,1.200204,0.401294
35.461221,29.41878,1.205394,0.401834
35.520408,29.448647,1.206181,0.402373
35.554127,29.448647,1.207326,0.402913
35.613765,29.448647,1.209351,0.403452
35.692076,29.448647,1.212011,0.403991
35.769335,29.777181,1.201233,0.404531
35.850094,29.777181,1.203945,0.40507
35.900449,29.866782,1.202019,0.405609
35.937085,29.866782,1.203246,0.406149
35.97604,29.866782,1.20455,0.406688
36.12348,29.866782,1.209487,0.407228
36.169636,30.135583,1.20023,0.407767
36.204292,30.135583,1.20138,0.408306
36.249948,30.165449,1.201704,0.408846
36.25881,30.165449,1.201998,0.409385
36.368825,30.165449,1.205645,0.409924
36.422248,30.165449,1.207416,0.410464
36.447974,30.25505,1.204691,0.411003
36.541673,30.25505,1.207788,0.411543
36.6165,30.374517,1.205501,0.412082
36.623482,30.374517,1.205731,0.412621
36.662107,30.404384,1.205816,0.413161
36.716771,30.404384,1.207614,0.4137
36.867754,30.493984,1.209017,0.414239
36.882282,30.493984,1.209494,0.414779
36.888322,30.613451,1.204971,0.415318
36.928252,30.613451,1.206275,0.415858
36.986911,30.613451,1.208191,0.416397
37.129447,30.613451,1.212847,0.416936
37.183697,30.613451,1.21462,0.417476
37.279709,30.613451,1.217756,0.418015
37.341608,30.703051,1.216218,0.418554
37.395806,30.703051,1.217983,0.419094
37.402121,30.852385,1.212293,0.419633
37.449735,30.852385,1.213836,0.420173
37.645861,30.971853,1.215486,0.420712
37.664116,30.971853,1.216076,0.421251
37.718242,30.971853,1.217823,0.421791
37.739919,30.971853,1.218523,0.42233
37.832477,31.061453,1.217988,0.422869
37.865781,31.061453,1.21906,0.423409
37.90387,31.061453,1.220286,0.423948
37.947594,31.061453,1.221694,0.424488
38.107432,31.121186,1.224485,0.425027
38.134715,31.121186,1.225362,0.425566
38.16422,31.18092,1.223961,0.426106
38.231999,31.18092,1.226134,0.426645
38.310923,31.330254,1.222809,0.427184
38.368783,31.330254,1.224656,0.427724
38.384954,31.449721,1.220518,0.428263
38.546587,31.449721,1.225658,0.428803
38.550982,31.599055,1.220004,0.429342
38.604245,31.658788,1.219385,0.429881
38.624813,31.658788,1.220034,0.430421
38.729514,31.658788,1.223342,0.43096
38.741496,31.658788,1.22372,0.431499
38.749401,31.688655,1.222816,0.432039
38.862198,31.688655,1.226376,0.432578
38.914158,31.837989,1.222256,0.433118
38.959767,31.837989,1.223688,0.433657
39.043159,31.837989,1.226307,0.434196
39.197482,31.837989,1.231154,0.434736
39.200467,31.92759,1.227793,0.435275
39.232778,31.92759,1.228805,0.435814
39.303202,32.047057,1.226422,0.436354
39.350145,32.047057,1.227886,0.436893
39.362738,32.047057,1.228279,0.437433
39.366742,32.047057,1.228404,0.437972
39.433693,32.136657,1.227063,0.438511
39.637937,32.136657,1.233418,0.439051
39.734683,32.315858,1.229572,0.43959
39.78109,32.315858,1.231008,0.440129
39.910054,32.495058,1.228188,0.440669
39.930357,32.495058,1.228813,0.441208
40.001567,32.554792,1.228746,0.441748
40.090639,32.554792,1.231482,0.442287
40.094822,32.554792,1.23161,0.442826
40.179905,32.554792,1.234224,0.443366
40.242125,32.644392,1.232742,0.443905
40.263308,32.644392,1.233391,0.444444
40.277783,32.733993,1.230457,0.444984
40.317116,32.733993,1.231659,0.445523
40.471623,32.763859,1.235252,0.446063
40.532393,32.763859,1.237107,0.446602
40.60042,32.793726,1.238054,0.447141
40.691426,32.793726,1.24083,0.447681
40.74877,33.002794,1.234707,0.44822
40.819206,33.002794,1.236841,0.448759
40.86872,33.002794,1.238341,0.449299
40.922533,33.002794,1.239972,0.449838
40.941717,33.002794,1.240553,0.450378
40.949094,33.002794,1.240777,0.450917
40.95135,33.002794,1.240845,0.451456
41.048331,33.002794,1.243784,0.451996
41.130776,33.092394,1.242907,0.452535
41.253793,33.092394,1.246625,0.453074
41.298498,33.122261,1.24685,0.453614
41.310731,33.122261,1.24722,0.454153
41.349792,33.271595,1.242796,0.454693
41.373551,33.271595,1.24351,0.455232
41.41922,33.361195,1.241539,0.455771
41.509261,33.361195,1.244238,0.456311
41.591841,33.570263,1.238949,0.45685
41.679001,33.570263,1.241545,0.457389
41.707339,33.600129,1.241285,0.457929
41.720639,33.600129,1.241681,0.458468
41.848454,33.600129,1.245485,0.459008
41.924235,33.600129,1.24774,0.459547
41.961446,33.719596,1.244423,0.460086
42.016884,33.719596,1.246067,0.460626
42.030766,33.749463,1.245376,0.461165
42.177873,33.749463,1.249735,0.461704
42.304614,33.749463,1.25349,0.462244
42.403434,33.749463,1.256418,0.462783
42.480849,33.988397,1.249863,0.463323
42.525322,33.988397,1.251172,0.463862
42.555672,34.197465,1.24441,0.464401
42.587952,34.197465,1.245354,0.464941
42.622,34.197465,1.24635,0.46548
42.650016,34.197465,1.247169,0.466019
42.801237,34.406532,1.243986,0.466559
42.913906,34.436399,1.246179,0.467098
42.952235,34.436399,1.247292,0.467638
43.043704,34.466266,1.248865,0.468177
43.138738,34.466266,1.251622,0.468716
43.162442,34.526,1.250143,0.469256
43.260882,34.526,1.252994,0.469795
43.393634,34.555866,1.255753,0.470334
43.442658,34.555866,1.257172,0.470874
43.454929,34.555866,1.257527,0.471413
43.646886,34.555866,1.263082,0.471953
43.678894,34.645467,1.260739,0.472492
43.766791,34.645467,1.263276,0.473031
43.869769,34.645467,1.266248,0.473571
43.886058,34.645467,1.266719,0.47411
43.931799,34.794801,1.262597,0.474649
43.958478,34.794801,1.263363,0.475189
44.007217,34.794801,1.264764,0.475728
44.106057,34.794801,1.267605,0.476268
44.143868,34.884401,1.265433,0.476807
44.287667,34.884401,1.269555,0.477346
44.350094,34.944134,1.269171,0.477886
44.406426,34.944134,1.270783,0.478425
44.436718,34.944134,1.27165,0.478964
44.466882,34.944134,1.272513,0.479504
44.522819,35.003868,1.27194,0.480043
44.614461,35.003868,1.274558,0.480583
44.614741,35.272669,1.264853,0.481122
44.689108,35.272669,1.266961,0.481661
44.735154,35.362269,1.265053,0.482201
44.75163,35.362269,1.265519,0.48274
44.89226,35.422003,1.267355,0.483279
44.915564,35.422003,1.268013,0.483819
44.97042,35.511603,1.266358,0.484358
45.014981,35.511603,1.267613,0.484898
45.07239,35.511603,1.26923,0.485437
45.110069,35.511603,1.270291,0.485976
45.213799,35.601204,1.270008,0.486516
45.244245,35.601204,1.270863,0.487055
45.417314,35.63107,1.274655,0.487594
45.466426,35.63107,1.276033,0.488134
45.492215,35.870005,1.268252,0.488673
45.640262,35.870005,1.27238,0.489213
45.712627,35.899871,1.273337,0.489752
45.778872,35.899871,1.275182,0.490291
45.796107,35.989472,1.272486,0.490831
46.159156,35.989472,1.282574,0.49137
46.177734,35.989472,1.28309,0.491909
46.209949,35.989472,1.283985,0.492449
46.243951,36.138806,1.27962,0.492988
46.353166,36.138806,1.282642,0.493528
46.353752,36.228406,1.279486,0.494067
46.370677,36.228406,1.279954,0.494606
46.379069,36.347873,1.275978,0.495146
46.457489,36.347873,1.278135,0.495685
46.496436,36.437474,1.276061,0.496224
46.607184,36.437474,1.2791,0.496764
46.657422,36.437474,1.280479,0.497303
46.747297,36.437474,1.282946,0.497843
46.77831,36.556941,1.279601,0.498382
46.917533,36.556941,1.28341,0.498921
47.010338,36.586807,1.284899,0.499461
47.061944,36.586807,1.286309,0.5
47.168903,36.616674,1.288181,0.500539
47.175044,36.616674,1.288349,0.501079
47.297311,36.706275,1.288535,0.501618
47.343227,36.706275,1.289786,0.502157
47.500041,36.825742,1.28986,0.502697
47.540474,36.825742,1.290958,0.503236
47.586171,36.855608,1.291151,0.503776
47.644456,36.855608,1.292733,0.504315
47.670752,36.945209,1.290309,0.504854
47.786933,36.945209,1.293454,0.505394
47.822177,37.064676,1.290236,0.505933
47.872184,37.064676,1.291585,0.506472
48.002734,37.064676,1.295107,0.507012
48.011715,37.064676,1.29535,0.507551
48.073119,37.30361,1.288699,0.508091
48.229067,37.30361,1.292879,0.50863
48.262761,37.333477,1.292748,0.509169
48.30318,37.333477,1.29383,0.509709
48.494172,37.333477,1.298946,0.510248
48.531482,37.333477,1.299945,0.510787
48.571082,37.333477,1.301006,0.511327
48.636454,37.393211,1.300676,0.511866
48.67108,37.393211,1.301602,0.512406
48.71118,37.512678,1.298526,0.512945
48.837613,37.512678,1.301896,0.513484
48.966101,37.572411,1.303246,0.514024
48.966838,37.572411,1.303266,0.514563
49.004907,37.572411,1.304279,0.515102
49.014343,37.572411,1.30453,0.515642
49.131966,37.662012,1.30455,0.516181
49.201226,37.662012,1.306389,0.516721
49.250917,37.662012,1.307708,0.51726
49.379705,37.662012,1.311128,0.517799
49.476404,37.871079,1.306443,0.518339
49.559185,37.871079,1.308629,0.518878
49.639646,38.05028,1.30458,0.519417
49.679264,38.05028,1.305622,0.519957
49.827531,38.13988,1.306442,0.520496
49.844075,38.13988,1.306875,0.521036
49.866136,38.22948,1.30439,0.521575
49.977333,38.22948,1.307298,0.522114
50.065875,38.289214,1.307571,0.522654
50.08311,38.289214,1.308021,0.523193
50.158068,38.378814,1.306921,0.523732
50.159136,38.378814,1.306949,0.524272
50.241461,38.378814,1.309094,0.524811
50.263574,38.378814,1.30967,0.525351
50.308009,38.498281,1.30676,0.52589
50.344767,38.498281,1.307715,0.526429
50.414659,38.737216,1.301453,0.526969
50.462652,38.737216,1.302692,0.527508
50.529089,38.826816,1.301397,0.528047
50.559094,38.826816,1.302169,0.528587
50.675708,38.826816,1.305173,0.529126
50.782545,38.826816,1.307925,0.529666
50.830522,38.826816,1.30916,0.530205
50.89466,38.826816,1.310812,0.530744
50.938907,38.856683,1.310943,0.531284
51.047973,38.856683,1.31375,0.531823
51.092568,38.97615,1.310867,0.532362
51.153853,38.97615,1.31244,0.532902
51.207348,38.97615,1.313812,0.533441
51.32917,38.97615,1.316938,0.533981
51.472935,39.006017,1.319615,0.53452
51.50297,39.006017,1.320385,0.535059
51.538891,39.185217,1.315264,0.535599
51.618362,39.185217,1.317292,0.536138
51.717473,39.215084,1.318816,0.536677
51.747982,39.215084,1.319594,0.537217
51.933781,39.215084,1.324332,0.537756
52.003269,39.215084,1.326104,0.538296
52.058834,39.244951,1.32651,0.538835
52.122925,39.244951,1.328143,0.539374
52.135214,39.454018,1.321417,0.539914
52.181471,39.454018,1.32259,0.540453
52.22093,39.483885,1.322588,0.540992
52.246137,39.483885,1.323227,0.541532
52.409836,39.573486,1.324367,0.542071
52.467009,39.573486,1.325812,0.542611
52.470261,39.573486,1.325894,0.54315
52.540192,39.573486,1.327661,0.543689
52.786217,39.573486,1.333878,0.544229
52.786675,39.573486,1.33389,0.544768
52.950774,39.782553,1.331005,0.545307
53.104735,39.782553,1.334875,0.545847
53.145937,40.051354,1.326945,0.546386
53.185041,40.051354,1.327921,0.546926
53.210114,40.170821,1.324596,0.547465
53.37346,40.170821,1.328662,0.548004
53.507039,40.170821,1.331988,0.548544
53.666806,40.170821,1.335965,0.549083
53.737974,40.200688,1.336743,0.549622
53.76975,40.200688,1.337533,0.550162
53.851511,40.260422,1.337579,0.550701
54.000121,40.260422,1.341271,0.551241
54.081628,40.379889,1.339321,0.55178
54.18381,40.379889,1.341851,0.552319
54.309787,40.379889,1.344971,0.552859
54.427332,40.439622,1.345891,0.553398
54.443617,40.439622,1.346294,0.553937
54.567224,40.618823,1.343397,0.554477
54.638476,40.618823,1.345152,0.555016
54.843141,40.618823,1.35019,0.555556
54.900573,40.618823,1.351604,0.556095
54.993,40.64869,1.352885,0.556634
55.025138,40.64869,1.353676,0.557174
55.03257,40.887624,1.345947,0.557713
55.071382,40.887624,1.346896,0.558252
55.083318,40.917491,1.346205,0.558792
55.225751,40.917491,1.349686,0.559331
55.330424,40.917491,1.352244,0.559871
55.357749,40.917491,1.352912,0.56041
55.434307,41.007091,1.351822,0.560949
55.491979,41.007091,1.353229,0.561489
55.532528,41.126558,1.350284,0.562028
55.535071,41.126558,1.350346,0.562567
55.591458,41.156425,1.350736,0.563107
55.631673,41.156425,1.351713,0.563646
55.688186,41.156425,1.353086,0.564186
55.750047,41.156425,1.354589,0.564725
55.799553,41.246025,1.352847,0.565264
55.909897,41.246025,1.355522,0.565804
55.952032,41.335626,1.353603,0.566343
56.010206,41.335626,1.35501,0.566882
56.024808,41.365493,1.354385,0.567422
56.143941,41.365493,1.357265,0.567961
56.168746,41.365493,1.357865,0.568501
56.222139,41.365493,1.359156,0.56904
56.297287,41.634294,1.352185,0.569579
56.401042,41.634294,1.354678,0.570119
56.435838,41.634294,1.355513,0.570658
56.451443,41.634294,1.355888,0.571197
56.468651,41.694027,1.354358,0.571737
56.535393,41.694027,1.355959,0.572276
56.643842,41.873228,1.352746,0.572816
56.715102,41.873228,1.354448,0.573355
56.813124,41.962828,1.353892,0.573894
56.908284,41.962828,1.356159,0.574434
57.065984,41.962828,1.359917,0.574973
57.07534,41.962828,1.36014,0.575512
57.108751,42.082295,1.357073,0.576052
57.188227,42.082295,1.358962,0.576591
57.311122,42.171896,1.358989,0.577131
57.395537,42.171896,1.36099,0.57767
57.479671,42.201762,1.362021,0.578209
57.501113,42.201762,1.362529,0.578749
57.58763,42.32123,1.360727,0.579288
57.727877,42.32123,1.364041,0.579827
57.72964,42.32123,1.364082,0.580367
57.791663,42.32123,1.365548,0.580906
57.804713,42.351096,1.364893,0.581446
58.030304,42.351096,1.37022,0.581985
58.154111,42.440697,1.370244,0.582524
58.195384,42.440697,1.371217,0.583064
58.214021,42.530297,1.368766,0.583603
58.346701,42.530297,1.371886,0.584142
58.350997,42.679631,1.367186,0.584682
58.385283,42.679631,1.367989,0.585221
58.423828,42.799098,1.365071,0.585761
58.540093,42.799098,1.367788,0.5863
58.629925,43.008166,1.363228,0.586839
58.662498,43.008166,1.363985,0.587379
58.807505,43.157499,1.362625,0.587918
58.839095,43.157499,1.363357,0.588457
58.88331,43.157499,1.364382,0.588997
59.003559,43.157499,1.367168,0.589536
59.207884,43.157499,1.371903,0.590076
59.221809,43.157499,1.372225,0.590615
59.362953,43.2471,1.372646,0.591154
59.451607,43.2471,1.374696,0.591694
59.519132,43.306833,1.374359,0.592233
59.704788,43.306833,1.378646,0.592772
59.715831,43.306833,1.378901,0.593312
59.732105,43.306833,1.379277,0.593851
59.781441,43.306833,1.380416,0.594391
60.001205,43.306833,1.38549,0.59493
60.120859,43.396434,1.385387,0.595469
60.164135,43.396434,1.386384,0.596009
60.322026,43.545768,1.385256,0.596548
60.368848,43.605501,1.384432,0.597087
60.400129,43.605501,1.385149,0.597627
60.523235,43.605501,1.387972,0.598166
60.592935,43.605501,1.389571,0.598706
60.734862,43.754835,1.388072,0.599245
60.752649,43.754835,1.388479,0.599784
60.793442,43.754835,1.389411,0.600324
60.940965,43.754835,1.392782,0.600863
60.973611,43.784702,1.392578,0.601402
60.974575,43.784702,1.3926,0.601942
61.105774,43.874302,1.392746,0.602481
61.119561,43.874302,1.393061,0.60302
61.218713,43.874302,1.39532,0.60356
61.235958,43.874302,1.395714,0.604099
61.286644,44.08337,1.390244,0.604639
61.389478,44.08337,1.392577,0.605178
61.460234,44.202837,1.390414,0.605717
61.514119,44.202837,1.391633,0.606257
61.624941,44.202837,1.39414,0.606796
61.627228,44.202837,1.394192,0.607335
61.727441,44.232704,1.395516,0.607875
61.818418,44.232704,1.397573,0.608414
61.93085,44.471638,1.392592,0.608954
62.045363,44.471638,1.395167,0.609493
62.061573,44.501505,1.394595,0.610032
62.148673,44.501505,1.396552,0.610572
62.20693,44.501505,1.397861,0.611111
62.236623,44.501505,1.398529,0.61165
62.314493,44.561238,1.398401,0.61219
62.433256,44.561238,1.401066,0.612729
62.43931,44.591105,1.400264,0.613269
62.529128,44.591105,1.402278,0.613808
62.534012,45.039107,1.388438,0.614347
62.685959,45.039107,1.391812,0.614887
62.712076,45.039107,1.392392,0.615426
62.865759,45.039107,1.395804,0.615965
62.917788,45.188441,1.392343,0.616505
63.053914,45.188441,1.395355,0.617044
63.15199,45.188441,1.397525,0.617584
63.268926,45.188441,1.400113,0.618123
63.330975,45.218307,1.40056,0.618662
63.413978,45.218307,1.402396,0.619202
63.492918,45.307908,1.401365,0.619741
63.633999,45.307908,1.404479,0.62028
63.635686,45.307908,1.404516,0.62082
63.779016,45.307908,1.40768,0.621359
63.785236,45.427375,1.404115,0.621899
63.829715,45.427375,1.405094,0.622438
63.903313,45.457242,1.405789,0.622977
63.958569,45.457242,1.407005,0.623517
64.006987,45.546842,1.4053,0.624056
64.111155,45.546842,1.407587,0.624595
64.12203,45.546842,1.407826,0.625135
64.271533,45.546842,1.411108,0.625674
64.282787,45.546842,1.411356,0.626214
64.438741,45.546842,1.41478,0.626753
64.560625,45.696176,1.412823,0.627292
64.682154,45.696176,1.415483,0.627832
64.76285,45.696176,1.417249,0.628371
64.901849,45.696176,1.420291,0.62891
64.944007,45.905243,1.414741,0.62945
64.974628,45.905243,1.415408,0.629989
65.046663,45.905243,1.416977,0.630529
65.13413,45.905243,1.418882,0.631068
65.143703,45.93511,1.418168,0.631607
65.280376,45.93511,1.421143,0.632147
65.38683,46.114311,1.417929,0.632686
65.431506,46.114311,1.418898,0.633225
65.562276,46.174044,1.419895,0.633765
65.658123,46.174044,1.42197,0.634304
65.773485,46.263645,1.42171,0.634844
65.784494,46.263645,1.421948,0.635383
65.785156,46.353245,1.419214,0.635922
65.84719,46.353245,1.420552,0.636462
65.849782,46.383112,1.419693,0.637001
65.874792,46.383112,1.420232,0.63754
65.983238,46.472712,1.419828,0.63808
66.003383,46.472712,1.420261,0.638619
66.076244,46.502579,1.420916,0.639159
66.315506,46.502579,1.426061,0.639698
66.342777,46.741513,1.419354,0.640237
66.349567,46.741513,1.4195,0.640777
66.366098,46.741513,1.419853,0.641316
66.434239,46.741513,1.421311,0.641855
66.482434,46.831114,1.419621,0.642395
66.581525,46.890847,1.419926,0.642934
66.679506,46.890847,1.422015,0.643474
66.704663,46.890847,1.422552,0.644013
66.753378,46.890847,1.423591,0.644552
66.760028,46.980447,1.421017,0.645092
66.801045,46.980447,1.42189,0.645631
67.001185,47.070048,1.423436,0.64617
67.152322,47.070048,1.426647,0.64671
67.201491,47.338849,1.419584,0.647249
67.217172,47.338849,1.419916,0.647789
67.252546,47.338849,1.420663,0.648328
67.32771,47.338849,1.422251,0.648867
67.404512,47.368716,1.422975,0.649407
67.409245,47.368716,1.423075,0.649946
67.454081,47.368716,1.424022,0.650485
67.525362,47.368716,1.425527,0.651025
67.527999,47.428449,1.423787,0.651564
67.623267,47.428449,1.425795,0.652104
67.700895,47.60765,1.422059,0.652643
67.874687,47.60765,1.42571,0.653182
67.875666,47.69725,1.423052,0.653722
67.925556,47.69725,1.424098,0.654261
67.929453,47.786851,1.421509,0.6548
67.99078,47.786851,1.422793,0.65534
68.020485,47.816717,1.422525,0.655879
68.214629,47.816717,1.426585,0.656419
68.363579,47.846584,1.428808,0.656958
68.395661,47.846584,1.429478,0.657497
68.442009,47.906318,1.428664,0.658037
68.537894,47.906318,1.430665,0.658576
68.622711,48.055652,1.427984,0.659115
68.649821,48.055652,1.428548,0.659655
68.714716,48.175119,1.426353,0.660194
68.780686,48.175119,1.427722,0.660734
68.829359,48.264719,1.42608,0.661273
68.836927,48.264719,1.426237,0.661812
68.874004,48.324453,1.425241,0.662352
68.959171,48.324453,1.427004,0.662891
68.97304,48.384186,1.425529,0.66343
69.08272,48.384186,1.427795,0.66397
69.10714,48.414053,1.427419,0.664509
69.118096,48.414053,1.427645,0.665049
69.343836,48.53352,1.428782,0.665588
69.392659,48.53352,1.429788,0.666127
69.408981,48.53352,1.430125,0.666667
69.44806,48.53352,1.43093,0.667206
69.494006,48.53352,1.431876,0.667745
69.60106,48.53352,1.434082,0.668285
69.646139,48.53352,1.435011,0.668824
69.752893,48.53352,1.437211,0.669364
69.771965,48.652987,1.434074,0.669903
69.7906,48.652987,1.434457,0.670442
69.856961,48.862055,1.429677,0.670982
69.92222,48.862055,1.431013,0.671521
70.025984,48.891921,1.432261,0.67206
70.125948,48.891921,1.434305,0.6726
70.188013,48.981522,1.432949,0.673139
70.26189,48.981522,1.434457,0.673679
70.461465,48.981522,1.438532,0.674218
70.610492,48.981522,1.441574,0.674757
70.741034,49.041255,1.44248,0.675297
70.812549,49.041255,1.443938,0.675836
70.945073,49.250323,1.4405,0.676375
71.035139,49.250323,1.442328,0.676915
71.088425,49.250323,1.44341,0.677454
71.156105,49.250323,1.444785,0.677994
71.171614,49.489257,1.438123,0.678533
71.245081,49.489257,1.439607,0.679072
71.297118,49.519124,1.43979,0.679612
71.372515,49.519124,1.441312,0.680151
71.396887,49.698325,1.436606,0.68069
71.492259,49.698325,1.438525,0.68123
71.685505,49.728191,1.441547,0.681769
71.830617,49.728191,1.444465,0.682309
71.961697,49.728191,1.447101,0.682848
72.015754,49.728191,1.448188,0.683387
72.034204,49.758058,1.447689,0.683927
72.2459,49.758058,1.451944,0.684466
72.275351,49.847658,1.449925,0.685005
72.358547,49.847658,1.451594,0.685545
72.436368,50.20606,1.442781,0.686084
72.463911,50.20606,1.44333,0.686624
72.552632,50.235927,1.444238,0.687163
72.641522,50.235927,1.446007,0.687702
72.710175,50.235927,1.447374,0.688242
72.788607,50.29566,1.447214,0.688781
72.961779,50.29566,1.450658,0.68932
72.964091,50.325527,1.449843,0.68986
73.095674,50.325527,1.452457,0.690399
73.178973,50.325527,1.454112,0.690939
73.305468,50.325527,1.456626,0.691478
73.357315,50.474861,1.453344,0.692017
73.476269,50.474861,1.4557,0.692557
73.558627,50.474861,1.457332,0.693096
73.845447,50.474861,1.463014,0.693635
73.899702,50.474861,1.464089,0.694175
73.963485,50.474861,1.465353,0.694714
74.009957,50.564461,1.463675,0.695254
74.096468,50.564461,1.465386,0.695793
74.148201,50.654062,1.463816,0.696332
74.232115,50.654062,1.465472,0.696872
74.332584,50.683928,1.466591,0.697411
74.387788,50.683928,1.46768,0.69795
74.62839,50.773529,1.469829,0.69849
74.737867,50.773529,1.471985,0.699029
74.931411,50.773529,1.475797,0.699569
75.029759,50.773529,1.477734,0.700108
75.06087,50.773529,1.478347,0.700647
75.099948,50.773529,1.479116,0.701187
75.222859,50.952729,1.476326,0.701726
75.414256,50.952729,1.480083,0.702265
75.428483,51.04233,1.477763,0.702805
75.461715,51.04233,1.478414,0.703344
75.555121,51.191664,1.475926,0.703883
75.742787,51.191664,1.479592,0.704423
75.777372,51.281264,1.477681,0.704962
75.80576,51.281264,1.478235,0.705502
75.978774,51.281264,1.481609,0.706041
76.184257,51.281264,1.485616,0.70658
76.327877,51.400731,1.484957,0.70712
76.415757,51.400731,1.486667,0.707659
76.483226,51.669532,1.480238,0.708198
76.634844,51.669532,1.483173,0.708738
76.689983,51.669532,1.48424,0.709277
76.735707,51.669532,1.485125,0.709817
76.856626,51.729266,1.485747,0.710356
77.307736,51.729266,1.494468,0.710895
77.431524,51.759133,1.495997,0.711435
77.599433,51.759133,1.499241,0.711974
77.638936,51.8786,1.49655,0.712513
77.656321,51.8786,1.496885,0.713053
77.661438,51.998067,1.493545,0.713592
77.678274,51.998067,1.493868,0.714132
78.127528,52.087667,1.499924,0.714671
78.145968,52.087667,1.500278,0.71521
78.188163,52.117534,1.500228,0.71575
78.421233,52.117534,1.5047,0.716289
78.42534,52.117534,1.504778,0.716828
78.587418,52.117534,1.507888,0.717368
78.636566,52.147401,1.507967,0.717907
78.735119,52.147401,1.509857,0.718447
78.888305,52.356468,1.506754,0.718986
79.049492,52.356468,1.509832,0.719525
79.092275,52.386335,1.509788,0.720065
79.289495,52.386335,1.513553,0.720604
79.380734,52.625269,1.508415,0.721143
79.388791,52.625269,1.508568,0.721683
79.437851,52.71487,1.506934,0.722222
79.508919,52.71487,1.508283,0.722762
79.599372,52.71487,1.509998,0.723301
79.650835,52.71487,1.510975,0.72384
79.667196,52.80447,1.508721,0.72438
79.915964,52.80447,1.513432,0.724919
80.069494,52.80447,1.516339,0.725458
80.173814,52.80447,1.518315,0.725998
80.327698,52.834337,1.520369,0.726537
80.485494,52.834337,1.523356,0.727077
80.540078,52.834337,1.524389,0.727616
80.620447,52.834337,1.52591,0.728155
80.820098,52.953804,1.526238,0.728695
81.250361,52.953804,1.534363,0.729234
81.258982,53.073271,1.531072,0.729773
81.324197,53.073271,1.5323,0.730313
81.403508,53.162871,1.53121,0.730852
81.874994,53.162871,1.540078,0.731392
82.073009,53.162871,1.543803,0.731931
82.157778,53.162871,1.545398,0.73247
82.249947,53.192738,1.546263,0.73301
82.388394,53.192738,1.548865,0.733549
82.472455,53.192738,1.550446,0.734088
82.583385,53.192738,1.552531,0.734628
82.59935,53.431672,1.545887,0.735167
82.740969,53.431672,1.548538,0.735707
82.939761,53.64074,1.546208,0.736246
83.039486,53.64074,1.548068,0.736785
83.208001,53.760207,1.547762,0.737325
83.25648,53.760207,1.548664,0.737864
83.406398,53.760207,1.551452,0.738403
83.689631,53.790074,1.555856,0.738943
83.916384,53.790074,1.560072,0.739482
84.124078,53.81994,1.563065,0.740022
84.18116,53.81994,1.564126,0.740561
84.474251,53.81994,1.569572,0.7411
84.563707,53.81994,1.571234,0.74164
84.623146,53.909541,1.569725,0.742179
84.723352,53.909541,1.571584,0.742718
85.005759,53.999141,1.574206,0.743258
85.673954,53.999141,1.58658,0.743797
85.730887,54.058875,1.58588,0.744337
85.765806,54.058875,1.586526,0.744876
85.862749,54.058875,1.588319,0.745415
85.974285,54.058875,1.590382,0.745955
86.08489,54.148475,1.589793,0.746494
86.434794,54.148475,1.596255,0.747033
86.483817,54.297809,1.592768,0.747573
86.683157,54.297809,1.596439,0.748112
86.701348,54.506876,1.59065,0.748652
86.887688,54.506876,1.594068,0.749191
87.00531,54.506876,1.596226,0.74973
87.367536,54.506876,1.602872,0.75027
87.431504,54.506876,1.604045,0.750809
87.675065,54.506876,1.608514,0.751348
87.733746,54.596477,1.606949,0.751888
87.916085,54.596477,1.610289,0.752427
88.073791,54.715944,1.609655,0.752967
88.257393,54.715944,1.613011,0.753506
88.41715,55.074345,1.605414,0.754045
88.537171,55.074345,1.607594,0.754585
88.974429,55.104212,1.614658,0.755124
89.176706,55.104212,1.618328,0.755663
89.251257,55.104212,1.619681,0.756203
89.874092,55.104212,1.630984,0.756742
89.949177,55.253546,1.627935,0.757282
90.483176,55.253546,1.637599,0.757821
90.745225,55.253546,1.642342,0.75836
91.279331,55.253546,1.652009,0.7589
91.291687,55.253546,1.652232,0.759439
91.33241,55.253546,1.652969,0.759978
91.576602,55.343146,1.654705,0.760518
91.592633,55.343146,1.654995,0.761057
91.622395,55.343146,1.655533,0.761597
92.262726,55.343146,1.667103,0.762136
92.314389,55.432747,1.66534,0.762675
92.749295,55.432747,1.673186,0.763215
92.762823,55.49248,1.671629,0.763754
92.851867,55.49248,1.673233,0.764293
93.031516,55.582081,1.673768,0.764833
93.096205,55.582081,1.674932,0.765372
93.467416,55.671681,1.678904,0.765912
93.567988,55.671681,1.680711,0.766451
93.957226,55.701548,1.686797,0.76699
94.128364,55.701548,1.68987,0.76753
94.545502,55.701548,1.697359,0.768069
94.855511,55.701548,1.702924,0.768608
95.007729,55.910615,1.699279,0.769148
95.020008,55.910615,1.699499,0.769687
96.593568,55.940482,1.72672,0.770227
96.630023,55.940482,1.727372,0.770766
96.87631,55.970349,1.730851,0.771305
96.937221,55.970349,1.731939,0.771845
97.298994,56.059949,1.735624,0.772384
97.514808,56.059949,1.739474,0.772923
97.642781,56.209283,1.737129,0.773463
98.095273,56.209283,1.745179,0.774002
98.197693,56.298883,1.744221,0.774542
98.340645,56.298883,1.74676,0.775081
98.4482,56.298883,1.748671,0.77562
98.755359,56.298883,1.754126,0.77616
99.1361,56.298883,1.760889,0.776699
99.453047,56.298883,1.766519,0.777238
99.610141,56.298883,1.769309,0.777778
100.275886,56.298883,1.781135,0.778317
100.532214,56.41835,1.781906,0.778857
100.53954,56.41835,1.782036,0.779396
101.368805,56.687151,1.788215,0.779935
101.502144,56.687151,1.790567,0.780475
101.511105,56.687151,1.790725,0.781014
102.509552,56.687151,1.808338,0.781553
102.56036,56.776752,1.806379,0.782093
102.686059,56.776752,1.808593,0.782632
102.911814,56.926086,1.807815,0.783172
103.008223,56.926086,1.809508,0.783711
104.209316,56.985819,1.828689,0.78425
105.088637,56.985819,1.844119,0.78479
105.131012,57.135153,1.840041,0.785329
105.459153,57.135153,1.845784,0.785868
105.574396,57.374087,1.840106,0.786408
106.422826,57.374087,1.854894,0.786947
106.462198,57.374087,1.85558,0.787487
106.693833,57.374087,1.859617,0.788026
106.82586,57.403954,1.860949,0.788565
107.169754,57.463688,1.865,0.789105
108.38483,57.463688,1.886145,0.789644
108.720853,57.463688,1.891992,0.790183
109.173867,57.463688,1.899876,0.790723
109.901629,57.583155,1.908573,0.791262
110.159195,57.583155,1.913045,0.791802
110.47184,57.642888,1.916487,0.792341
110.785266,57.642888,1.921924,0.79288
110.961227,57.642888,1.924977,0.79342
112.631722,57.642888,1.953957,0.793959
112.927542,57.732489,1.956048,0.794498
113.093916,57.732489,1.95893,0.795038
113.774534,57.851956,1.96665,0.795577
114.008766,57.851956,1.970699,0.796117
114.432505,57.851956,1.978023,0.796656
114.687594,57.851956,1.982432,0.797195
115.035491,57.941556,1.985371,0.797735
115.68165,57.941556,1.996523,0.798274
116.536472,57.941556,2.011276,0.798813
117.048879,57.941556,2.02012,0.799353
117.264754,58.09089,2.018643,0.799892
117.672088,58.09089,2.025655,0.800431
118.45712,58.09089,2.039169,0.800971
118.535769,58.09089,2.040523,0.80151
118.845699,58.210357,2.041659,0.80205
120.061472,58.210357,2.062545,0.802589
120.668735,58.299958,2.069791,0.803128
121.816218,58.299958,2.089474,0.803668
122.228298,58.359691,2.094396,0.804207
122.308294,58.359691,2.095767,0.804746
122.472727,58.538892,2.09216,0.805286
123.037251,58.538892,2.101804,0.805825
123.186754,58.568759,2.103284,0.806365
123.186754,58.568759,2.103284,0.806904
123.21902,58.568759,2.103835,0.807443
123.231284,58.568759,2.104045,0.807983
123.260911,58.598625,2.103478,0.808522
123.260912,58.598625,2.103478,0.809061
123.387805,58.83756,2.097092,0.809601
123.387806,58.83756,2.097093,0.81014
123.390612,58.83756,2.09714,0.81068
123.391726,58.83756,2.097159,0.811219
123.555607,58.897293,2.097815,0.811758
123.555608,58.897293,2.097815,0.812298
123.609249,58.897293,2.098725,0.812837
123.776996,58.897293,2.101574,0.813376
123.776996,58.92716,2.100508,0.813916
123.943705,58.92716,2.103337,0.814455
123.943716,59.285561,2.090622,0.814995
124.052002,59.285561,2.092449,0.815534
124.052003,59.285561,2.092449,0.816073
124.06204,59.285561,2.092618,0.816613
124.065022,59.405029,2.08846,0.817152
124.205005,59.405029,2.090816,0.817691
124.205008,59.405029,2.090816,0.818231
124.368098,59.405029,2.093562,0.81877
124.368101,59.524496,2.08936,0.81931
124.638059,59.524496,2.093895,0.819849
124.63993,59.554363,2.092877,0.820388
124.738343,59.554363,2.094529,0.820928
124.738353,59.643963,2.091383,0.821467
124.79209,59.643963,2.092284,0.822006
124.859075,59.733563,2.090267,0.822546
124.932913,59.733563,2.091503,0.823085
125.072702,59.733563,2.093843,0.823625
125.089668,59.733563,2.094127,0.824164
125.162857,59.882897,2.090127,0.824703
125.162877,59.882897,2.090127,0.825243
125.250095,59.882897,2.091584,0.825782
125.25129,59.882897,2.091604,0.826321
125.29516,60.002364,2.08817,0.826861
125.425371,60.002364,2.09034,0.8274
125.629193,60.241298,2.085433,0.82794
125.629197,60.241298,2.085433,0.828479
126.040423,60.271165,2.091223,0.829018
126.048621,60.271165,2.091359,0.829558
126.150997,60.330899,2.090985,0.830097
126.151001,60.330899,2.090985,0.830636
126.592184,60.330899,2.098298,0.831176
126.728614,60.330899,2.100559,0.831715
126.728619,60.480233,2.095373,0.832255
126.798765,60.480233,2.096532,0.832794
126.801174,60.5101,2.095537,0.833333
127.002415,60.5101,2.098863,0.833873
127.006325,60.5997,2.095824,0.834412
127.245631,60.5997,2.099773,0.834951
127.350285,60.749034,2.096334,0.835491
127.350292,60.749034,2.096334,0.83603
127.432702,60.808767,2.09563,0.83657
127.501515,60.808767,2.096762,0.837109
128.031416,60.958101,2.100318,0.837648
128.031646,60.958101,2.100322,0.838188
128.087003,60.958101,2.10123,0.838727
128.163394,60.958101,2.102483,0.839266
128.222887,60.987968,2.102429,0.839806
128.287704,60.987968,2.103492,0.840345
128.774132,61.077568,2.10837,0.840885
128.774164,61.077568,2.108371,0.841424
128.83829,61.077568,2.109421,0.841963
128.846068,61.077568,2.109548,0.842503
129.411787,61.167169,2.115707,0.843042
129.545588,61.226902,2.115828,0.843581
129.570491,61.226902,2.116235,0.844121
129.571033,61.226902,2.116243,0.84466
130.132877,61.226902,2.12542,0.8452
130.164248,61.226902,2.125932,0.845739
130.438992,61.226902,2.13042,0.846278
130.438994,61.316503,2.127306,0.846818
130.889001,61.316503,2.134646,0.847357
130.901823,61.406103,2.13174,0.847896
131.14935,61.406103,2.135771,0.848436
131.355582,61.43597,2.138089,0.848975
131.357958,61.43597,2.138128,0.849515
131.378139,61.555437,2.134306,0.850054
131.378141,61.555437,2.134306,0.850593
131.551385,61.704771,2.131948,0.851133
132.410921,61.704771,2.145878,0.851672
132.410952,61.794371,2.142767,0.852211
132.612477,61.794371,2.146028,0.852751
132.631662,61.943705,2.141164,0.85329
133.484786,61.943705,2.154937,0.85383
133.484787,61.943705,2.154937,0.854369
133.749284,61.943705,2.159207,0.854908
133.809286,62.122906,2.153944,0.855448
134.333142,62.122906,2.162377,0.855987
134.360936,62.122906,2.162824,0.856526
134.537345,62.122906,2.165664,0.857066
134.548628,62.152773,2.164805,0.857605
134.702639,62.152773,2.167283,0.858145
134.703083,62.242373,2.16417,0.858684
134.704047,62.242373,2.164186,0.859223
135.92326,62.36184,2.17959,0.859763
135.92326,62.36184,2.17959,0.860302
136.76748,62.391707,2.192078,0.860841
136.777992,62.391707,2.192246,0.861381
136.878508,62.630641,2.185488,0.86192
136.926639,62.630641,2.186256,0.86246
136.926719,62.660508,2.185216,0.862999
137.112312,62.660508,2.188177,0.863538
137.653433,62.869575,2.189508,0.864078
137.799767,62.869575,2.191836,0.864617
137.848731,62.869575,2.192614,0.865156
137.919091,62.869575,2.193733,0.865696
138.852203,62.899442,2.207527,0.866235
138.852206,62.899442,2.207527,0.866775
139.172147,63.10851,2.205283,0.867314
139.428543,63.10851,2.209346,0.867853
139.59819,63.227977,2.207855,0.868393
141.462114,63.227977,2.237334,0.868932
141.703813,63.227977,2.241157,0.869471
141.766414,63.227977,2.242147,0.870011
141.931809,63.317577,2.241586,0.87055
142.223777,63.317577,2.246197,0.87109
142.223819,63.317577,2.246198,0.871629
142.585977,63.317577,2.251918,0.872168
142.923025,63.377311,2.255113,0.872708
143.195605,63.377311,2.259414,0.873247
143.396052,63.466911,2.259383,0.873786
144.076337,63.466911,2.270102,0.874326
144.235777,63.466911,2.272614,0.874865
145.783255,63.466911,2.296996,0.875405
145.783266,63.466911,2.296996,0.875944
146.265012,63.466911,2.304587,0.876483
146.289493,63.466911,2.304973,0.877023
146.289603,63.466911,2.304974,0.877562
146.782679,63.586378,2.308398,0.878101
146.862361,63.586378,2.309651,0.878641
147.297774,63.675978,2.313239,0.87918
147.320643,63.675978,2.313598,0.87972
147.70858,63.675978,2.319691,0.880259
148.344413,63.675978,2.329676,0.880798
148.825678,63.825312,2.331766,0.881338
150.505436,63.825312,2.358084,0.881877
150.613354,63.855179,2.358671,0.882416
151.040329,63.855179,2.365358,0.882956
151.041174,63.944779,2.362056,0.883495
151.967432,63.944779,2.376542,0.884035
152.073986,64.094113,2.372667,0.884574
152.751206,64.094113,2.383233,0.885113
154.619498,64.094113,2.412382,0.885653
155.54853,64.094113,2.426877,0.886192
156.586121,64.273314,2.436254,0.886731
156.589266,64.273314,2.436303,0.887271
158.20191,64.303181,2.46025,0.88781
158.215281,64.303181,2.460458,0.88835
158.351196,64.542115,2.453455,0.888889
161.746624,64.542115,2.506063,0.889428
162.445465,64.631715,2.513402,0.889968
163.109021,64.631715,2.523668,0.890507
163.118569,64.661582,2.52265,0.891046
165.292962,64.661582,2.556278,0.891586
165.305673,64.661582,2.556474,0.892125
168.875262,64.661582,2.611678,0.892665
169.691807,64.781049,2.619467,0.893204
170.638384,64.781049,2.634079,0.893743
170.733563,64.900516,2.630697,0.894283
170.753846,64.900516,2.631009,0.894822
173.174793,64.900516,2.668311,0.895361
173.178854,64.900516,2.668374,0.895901
178.55071,64.990117,2.747352,0.89644
178.931496,64.990117,2.753211,0.89698
178.9537,65.04985,2.751024,0.897519
180.04958,65.109584,2.765331,0.898058
180.669095,65.109584,2.774846,0.898598
180.672002,65.109584,2.774891,0.899137
181.134101,65.109584,2.781988,0.899676
187.26898,65.288785,2.868318,0.900216
187.269995,65.288785,2.868333,0.900755
188.763972,65.467985,2.883302,0.901294
191.382903,65.467985,2.923305,0.901834
192.793614,65.527719,2.942169,0.902373
195.487127,65.527719,2.983274,0.902913
201.787639,65.587452,3.07662,0.903452
204.277472,65.587452,3.114582,0.903991
209.03668,65.617319,3.185694,0.904531
211.663846,65.617319,3.225731,0.90507
212.877659,65.617319,3.24423,0.905609
219.592726,65.617319,3.346567,0.906149
220.387398,65.856253,3.346492,0.906688
222.646941,65.856253,3.380802,0.907228
225.557671,66.005587,3.417251,0.907767
225.558187,66.005587,3.417259,0.908306
235.570132,66.005587,3.568942,0.908846
273.883631,66.005587,4.149401,0.909385
291.909693,66.005587,4.4225,0.909924
357.799072,66.005587,5.420739,0.910464
361.606524,66.005587,5.478423,0.911003
396.844432,66.005587,6.012285,0.911543
403.009463,66.095188,6.09741,0.912082
543.112312,66.095188,8.217123,0.912621
627.504287,66.184788,9.481095,0.913161
649.422198,66.184788,9.812258,0.9137
716.842254,66.244522,10.821155,0.914239
737.335902,66.244522,11.130519,0.914779
971.781101,66.334122,14.649792,0.915318
1066.290978,66.334122,16.074547,0.915858
1144.28791,66.453589,17.219355,0.916397
1242.823818,66.453589,18.702132,0.916936
1327.829347,66.453589,19.981304,0.917476
1691.593018,66.453589,25.455254,0.918015
1780.99985,66.453589,26.800657,0.918554
1967.904166,66.453589,29.613211,0.919094
2107.357983,66.543189,31.669026,0.919633
2319.43928,66.543189,34.856148,0.920173
2887.33675,66.72239,43.273881,0.920712
2934.592042,66.72239,43.982118,0.921251
3323.675664,66.81199,49.746694,0.921791
3511.253969,66.81199,52.554249,0.92233
3951.66569,67.050925,58.93529,0.922869
4781.675823,67.050925,71.314092,0.923409
4852.861507,67.050925,72.375758,0.923948
5542.746597,67.050925,82.66473,0.924488
5774.57773,67.140525,86.007337,0.925027
6601.585297,67.140525,98.324898,0.925566
7717.821833,67.170392,114.899164,0.926106
8074.440714,67.170392,120.208331,0.926645
9175.650572,67.170392,136.602606,0.927184
9418.459072,67.170392,140.21742,0.927724
10834.27381,67.200259,161.223692,0.928263
12329.112128,67.200259,183.468224,0.928803
13571.128444,67.200259,201.950539,0.929342
15206.065031,67.200259,226.279859,0.929881
15362.562687,67.409326,227.899663,0.930421
17370.470763,67.409326,257.686462,0.93096
18867.207115,67.409326,279.890161,0.931499
25377.092573,67.409326,376.462636,0.932039
25676.86405,67.439193,380.740975,0.932578
25956.542797,67.439193,384.8881,0.933118
36543.519647,67.498926,541.394087,0.933657
47812.282188,67.498926,708.341373,0.934196
57593.56222,67.498926,853.25153,0.934736
169709.948761,67.498926,2514.261452,0.935275
215422.424303,67.767727,3178.835006,0.935814
215646.365461,67.767727,3182.139546,0.936354
215646.365495,67.887195,3176.539653,0.936893
215646.438244,67.887195,3176.540725,0.937433
215646.438382,67.976795,3172.353722,0.937972
215646.559538,67.976795,3172.355504,0.938511
215646.559846,68.126129,3165.401639,0.939051
215646.729325,68.126129,3165.404127,0.93959
215646.729864,68.245596,3159.862946,0.940129
215646.947595,68.245596,3159.866136,0.940669
215646.948421,68.245596,3159.866148,0.941208
215647.214388,68.245596,3159.870045,0.941748
215647.215549,68.39493,3152.970783,0.942287
215647.529926,68.39493,3152.975379,0.942826
215647.531461,68.39493,3152.975402,0.943366
215647.894932,68.39493,3152.980716,0.943905
215647.896876,68.48453,3148.855606,0.944444
215648.311311,68.48453,3148.861658,0.944984
215648.313702,68.603997,3143.378259,0.945523
215648.783382,68.603997,3143.385105,0.946063
215648.786288,68.842932,3132.475351,0.946602
215649.319561,68.842932,3132.483097,0.947141
215649.323117,68.842932,3132.483149,0.947681
215649.932965,68.842932,3132.492008,0.94822
215649.937395,68.872798,3131.133662,0.948759
215650.635564,68.872798,3131.1438,0.949299
215650.641055,68.932532,3128.430583,0.949838
215651.41163,68.932532,3128.441762,0.950378
215651.417546,68.962399,3127.086957,0.950917
215652.135097,68.962399,3127.097362,0.951456
215652.138434,69.051999,3123.039758,0.951996
215655.378086,69.051999,3123.086674,0.952535
215655.378087,69.051999,3123.086674,0.953074
215760.989092,69.081866,3123.265223,0.953614
227719.327511,69.081866,3296.369094,0.954153
238942.543976,69.111733,3457.336908,0.954693
247266.683798,69.111733,3577.781578,0.955232
252066.488194,69.111733,3647.231499,0.955771
264917.743839,69.111733,3833.180472,0.956311
279545.329017,69.290933,4034.370958,0.95685
295726.016867,69.290933,4267.889069,0.957389
313637.746477,69.290933,4526.389406,0.957929
315433.018692,69.290933,4552.2986,0.958468
330226.679714,69.559734,4747.382704,0.959008
330226.697983,69.559734,4747.382967,0.959547
330235.080235,69.559734,4747.503471,0.960086
330235.151691,69.559734,4747.504498,0.960626
330249.695512,69.589601,4745.675937,0.961165
330249.874239,69.589601,4745.678505,0.961704
330273.548742,69.589601,4746.018707,0.962244
330273.95038,69.589601,4746.024478,0.962783
330311.848267,69.679201,4740.465466,0.963323
330312.695096,69.679201,4740.477619,0.963862
330370.774384,69.768802,4735.222131,0.964401
330372.409733,69.768802,4735.24557,0.964941
330457.648921,69.888269,4728.370783,0.96548
330460.647393,69.888269,4728.413687,0.966019
330581.300412,69.888269,4730.140057,0.966559
330586.442504,69.888269,4730.213633,0.967098
330753.501136,69.918136,4730.582383,0.967638
330762.164593,69.918136,4730.706292,0.968177
330988.907189,70.007736,4727.890456,0.968716
331002.750361,70.007736,4728.088194,0.969256
331310.150118,70.15707,4722.405742,0.969795
331332.666989,70.15707,4722.726692,0.970334
331745.019961,70.276537,4720.565834,0.970874
331779.759671,70.276537,4721.060163,0.971413
332349.662587,70.276537,4729.169596,0.971953
332407.321927,70.276537,4729.99006,0.972492
333185.035739,70.396004,4733.010622,0.973031
333276.228065,70.396004,4734.306041,0.973571
333531.467585,70.545338,4727.902316,0.97411
334477.668803,70.545338,4741.314985,0.974649
334649.976654,70.724539,4731.737841,0.975189
335137.293115,70.724539,4738.628186,0.975728
335137.29691,70.844006,4730.637298,0.976268
335139.375993,70.844006,4730.666646,0.976807
335139.390941,70.99334,4720.715938,0.977346
335142.998784,70.99334,4720.766757,0.977886
335143.035731,71.023207,4718.782094,0.978425
335148.906404,71.023207,4718.864752,0.978964
335148.991203,71.023207,4718.865946,0.979504
335158.386802,71.023207,4718.998235,0.980043
335158.561402,71.112807,4713.054872,0.980583
335172.956074,71.112807,4713.257292,0.981122
335173.306049,71.202407,4707.331095,0.981661
335194.434162,71.202407,4707.627828,0.982201
335195.055906,71.232274,4705.662708,0.98274
335224.948292,71.232274,4706.082355,0.983279
335226.081025,71.232274,4706.098257,0.983819
335267.471279,71.232274,4706.679317,0.984358
335269.29601,71.262141,4704.7323,0.984898
335325.378829,71.262141,4705.519293,0.985437
335328.619101,71.351741,4699.655724,0.985976
335404.603318,71.351741,4700.720648,0.986516
335409.488389,71.471208,4692.931546,0.987055
335510.769413,71.471208,4694.348635,0.987594
335520.024541,71.740009,4676.888494,0.988134
335659.719393,71.740009,4678.835732,0.988673
335672.791478,71.799743,4675.125253,0.989213
335858.262169,71.799743,4677.708419,0.989752
335890.602999,71.82961,4676.21367,0.990291
336176.531106,71.82961,4680.194314,0.990831
336216.521419,71.82961,4680.751053,0.99137
336379.369407,71.82961,4683.018195,0.991909
336551.759867,71.82961,4685.418187,0.992449
336831.631866,71.82961,4689.314519,0.992988
337008.053649,71.82961,4691.770634,0.993528
340195.635887,71.82961,4736.147629,0.994067
342153.316929,71.978944,4753.519565,0.994606
355416.936481,71.978944,4937.790393,0.995146
356676.295054,71.978944,4955.286601,0.995685
357823.869374,71.978944,4971.229796,0.996224
380697.069298,72.188011,5273.688295,0.996764
408774.586001,72.188011,5662.638153,0.997303
440544.655779,72.277611,6095.17452,0.997843
476329.5811,72.277611,6590.278392,0.998382
515395.068452,72.307478,7127.825239,0.998921
563811.267213,72.307478,7797.412949,0.999461
863585.903002,72.426945,11923.544456,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e6_p2_s1.csv <==
Num,An,Eff,n/N
0.061269,0.059734,1.025699,0
0.161273,0.149334,1.079947,0.000606
0.166771,0.149334,1.116765,0.001213
0.258537,0.238934,1.082042,0.001819
0.343964,0.298668,1.151659,0.002426
0.42629,0.298668,1.427305,0.003032
0.513661,0.388268,1.322955,0.003639
0.545963,0.388268,1.40615,0.004245
0.578827,0.507735,1.140017,0.004851
0.589975,0.507735,1.161974,0.005458
0.719816,0.537602,1.338938,0.006064
0.721308,0.597336,1.207543,0.006671
0.86054,0.597336,1.440631,0.007277
0.878239,0.74667,1.176209,0.007884
0.905763,0.74667,1.213071,0.00849
0.938496,0.776536,1.208567,0.009096
1.023564,0.776536,1.318114,0.009703
1.099248,0.866137,1.269139,0.010309
1.12925,0.866137,1.303778,0.010916
1.291217,0.955737,1.351017,0.011522
1.297545,1.015471,1.277777,0.012129
1.353908,1.015471,1.333282,0.012735
1.360124,1.105071,1.230803,0.013341
1.362448,1.105071,1.232905,0.013948
1.431954,1.194671,1.198618,0.014554
1.503541,1.194671,1.25854,0.015161
1.551055,1.224538,1.266645,0.015767
1.637588,1.224538,1.337311,0.016374
1.66448,1.344005,1.238447,0.01698
1.674658,1.344005,1.24602,0.017586
1.77681,1.493339,1.189824,0.018193
1.795365,1.493339,1.202248,0.018799
1.861573,1.493339,1.246584,0.019406
1.89727,1.553073,1.221623,0.020012
2.002253,1.553073,1.289221,0.020619
2.05912,1.582939,1.300821,0.021225
2.076127,1.582939,1.311564,0.021831
2.084191,1.732273,1.203154,0.022438
2.114591,1.732273,1.220703,0.023044
2.209071,1.821874,1.212527,0.023651
2.255237,1.821874,1.237867,0.024257
2.259552,1.941341,1.163913,0.024864
2.300924,1.941341,1.185224,0.02547
2.32225,1.941341,1.196209,0.026076
2.448517,1.941341,1.26125,0.026683
2.480316,2.030941,1.221264,0.027289
2.646914,2.030941,1.303294,0.027896
2.676359,2.150408,1.244582,0.028502
2.712275,2.180275,1.244006,0.029109
2.741242,2.180275,1.257292,0.029715
2.767848,2.210142,1.25234,0.030321
2.783531,2.210142,1.259436,0.030928
2.842666,2.389343,1.189727,0.031534
2.864295,2.389343,1.19878,0.032141
2.911731,2.449076,1.18891,0.032747
2.942422,2.449076,1.201442,0.033354
3.013835,2.538676,1.187168,0.03396
3.104652,2.538676,1.222941,0.034566
3.129763,2.538676,1.232833,0.035173
3.179662,2.538676,1.252488,0.035779
3.199327,2.658144,1.203594,0.036386
3.231624,2.658144,1.215745,0.036992
3.328611,2.68801,1.238318,0.037599
3.38383,2.68801,1.258861,0.038205
3.420559,2.897078,1.180693,0.038811
3.478055,2.897078,1.200539,0.039418
3.482687,2.926945,1.189871,0.040024
3.560907,2.986678,1.192263,0.040631
3.569634,2.986678,1.195185,0.041237
3.620777,3.016545,1.200306,0.041844
3.64889,3.016545,1.209625,0.04245
3.726367,3.106145,1.199676,0.043056
3.731457,3.106145,1.201314,0.043663
3.77183,3.165879,1.191401,0.044269
3.871779,3.165879,1.222971,0.044876
3.924287,3.255479,1.205441,0.045482
3.953449,3.255479,1.214399,0.046089
3.991305,3.374946,1.182628,0.046695
4.020097,3.374946,1.191159,0.047301
4.124943,3.464547,1.190615,0.047908
4.13272,3.464547,1.19286,0.048514
4.14392,3.494413,1.18587,0.049121
4.235414,3.494413,1.212053,0.049727
4.270364,3.643747,1.17197,0.050334
4.32178,3.643747,1.186081,0.05094
4.447351,3.733348,1.19125,0.051546
4.493928,3.733348,1.203726,0.052153
4.613291,3.733348,1.235698,0.052759
4.635037,3.733348,1.241523,0.053366
4.649013,3.822948,1.216081,0.053972
4.687158,3.882682,1.207196,0.054579
4.723909,3.882682,1.216661,0.055185
4.814165,3.882682,1.239907,0.055791
4.868914,3.882682,1.254008,0.056398
4.895988,4.061882,1.20535,0.057004
4.899414,4.061882,1.206193,0.057611
4.931323,4.091749,1.205187,0.058217
4.972013,4.091749,1.215131,0.058824
4.992755,4.330683,1.152879,0.05943
5.022521,4.330683,1.159753,0.060036
5.030232,4.330683,1.161533,0.060643
5.12367,4.330683,1.183109,0.061249
5.138557,4.36055,1.178419,0.061856
5.313938,4.36055,1.218639,0.062462
5.354451,4.420284,1.211336,0.063069
5.390939,4.420284,1.219591,0.063675
5.441066,4.45015,1.22267,0.064281
5.446788,4.45015,1.223956,0.064888
5.524862,4.569618,1.209043,0.065494
5.584998,4.569618,1.222203,0.066101
5.630984,4.689085,1.200871,0.066707
5.682124,4.689085,1.211777,0.067314
5.684814,4.778685,1.189619,0.06792
5.710849,4.778685,1.195067,0.068526
5.741925,4.838419,1.186736,0.069133
5.773041,4.898152,1.178616,0.069739
5.775723,4.898152,1.179164,0.070346
5.836011,5.047486,1.156221,0.070952
5.895714,5.047486,1.16805,0.071559
5.935263,5.077353,1.168968,0.072165
5.959238,5.077353,1.17369,0.072771
6.034325,5.077353,1.188479,0.073378
6.067775,5.077353,1.195067,0.073984
6.109463,5.166953,1.182411,0.074591
6.21391,5.166953,1.202626,0.075197
6.265228,5.316287,1.178497,0.075804
6.330989,5.316287,1.190867,0.07641
6.33425,5.376021,1.178241,0.077016
6.447316,5.376021,1.199273,0.077623
6.514164,5.405887,1.205013,0.078229
6.528148,5.405887,1.2076,0.078836
6.554205,5.525355,1.186205,0.079442
6.675932,5.525355,1.208236,0.080049
6.709865,5.525355,1.214377,0.080655
6.758022,5.525355,1.223093,0.081261
6.771325,5.764289,1.174702,0.081868
6.860751,5.764289,1.190216,0.082474
6.878093,5.794156,1.187074,0.083081
6.962927,5.794156,1.201716,0.083687
6.96453,5.883756,1.183688,0.084294
7.004886,5.883756,1.190547,0.0849
7.013363,5.973356,1.174108,0.085506
7.138967,5.973356,1.195135,0.086113
7.140048,5.973356,1.195316,0.086719
7.224312,6.03309,1.197448,0.087326
7.227711,6.03309,1.198011,0.087932
7.362498,6.12269,1.202494,0.088539
7.397095,6.12269,1.208145,0.089145
7.423052,6.12269,1.212384,0.089751
7.498517,6.12269,1.22471,0.090358
7.511703,6.212291,1.209168,0.090964
7.564538,6.212291,1.217673,0.091571
7.617766,6.331758,1.203104,0.092177
7.635357,6.331758,1.205883,0.092784
7.73259,6.510958,1.187627,0.09339
7.772382,6.510958,1.193738,0.093996
7.786243,6.600559,1.179634,0.094603
7.817312,6.600559,1.184341,0.095209
7.882078,6.600559,1.194153,0.095816
7.904121,6.600559,1.197493,0.096422
7.928983,6.720026,1.179904,0.097029
7.979477,6.720026,1.187418,0.097635
8.013889,6.749893,1.187262,0.098241
8.129553,6.749893,1.204397,0.098848
8.137298,6.839493,1.189752,0.099454
8.232037,6.839493,1.203603,0.100061
8.250567,6.929093,1.190714,0.100667
8.317696,6.929093,1.200402,0.101273
8.338342,6.95896,1.198217,0.10188
8.351078,6.95896,1.200047,0.102486
8.37875,6.988827,1.198878,0.103093
8.471392,6.988827,1.212134,0.103699
8.491644,7.197894,1.17974,0.104306
8.583604,7.197894,1.192516,0.104912
8.639191,7.227761,1.195279,0.105518
8.676552,7.287495,1.190608,0.106125
8.73306,7.287495,1.198362,0.106731
8.74554,7.317361,1.195177,0.107338
8.879614,7.317361,1.213499,0.107944
8.903956,7.466695,1.192489,0.108551
8.952701,7.466695,1.199018,0.109157
8.98206,7.466695,1.20295,0.109763
8.991146,7.466695,1.204167,0.11037
9.026515,7.675763,1.175976,0.110976
9.044225,7.675763,1.178284,0.111583
9.109616,7.765363,1.173109,0.112189
9.153528,7.765363,1.178764,0.112796
9.186387,7.765363,1.182995,0.113402
9.291312,7.765363,1.196507,0.114008
9.311984,7.79523,1.194575,0.114615
9.383951,7.79523,1.203807,0.115221
9.388106,7.914697,1.186161,0.115828
9.532814,7.914697,1.204445,0.116434
9.567399,7.914697,1.208814,0.117041
9.597975,7.914697,1.212677,0.117647
9.63404,8.034164,1.199134,0.118253
9.722339,8.034164,1.210125,0.11886
9.733709,8.123765,1.198177,0.119466
9.784187,8.123765,1.204391,0.120073
9.816416,8.183498,1.199538,0.120679
9.915737,8.183498,1.211675,0.121286
9.975695,8.273099,1.205799,0.121892
10.050493,8.273099,1.21484,0.122498
10.058564,8.392566,1.198509,0.123105
10.144178,8.392566,1.20871,0.123711
10.185737,8.601633,1.184163,0.124318
10.222023,8.6315,1.18427,0.124924
10.265334,8.6315,1.189287,0.125531
10.28074,8.661367,1.186965,0.126137
10.295417,8.661367,1.18866,0.126743
10.327468,8.661367,1.19236,0.12735
10.435549,8.661367,1.204839,0.127956
10.480241,8.7211,1.201711,0.128563
10.529895,8.7211,1.207404,0.129169
10.661995,8.750967,1.218379,0.129776
10.673718,8.750967,1.219719,0.130382
10.757533,8.840567,1.216837,0.130988
10.764679,8.840567,1.217646,0.131595
10.865573,8.900301,1.22081,0.132201
10.899007,8.900301,1.224566,0.132808
10.992745,9.109368,1.206752,0.133414
11.014606,9.109368,1.209151,0.134021
11.043215,9.109368,1.212292,0.134627
11.055232,9.109368,1.213611,0.135233
11.105294,9.139235,1.215123,0.13584
11.14958,9.139235,1.219969,0.136446
11.246355,9.348303,1.203037,0.137053
11.266174,9.348303,1.205157,0.137659
11.344478,9.378169,1.209669,0.138266
11.346461,9.378169,1.20988,0.138872
11.410062,9.46777,1.205148,0.139478
11.437645,9.46777,1.208061,0.140085
11.50217,9.55737,1.203487,0.140691
11.551307,9.55737,1.208628,0.141298
11.558948,9.706704,1.190821,0.141904
11.559388,9.706704,1.190866,0.142511
11.687642,9.706704,1.204079,0.143117
11.723722,9.706704,1.207796,0.143723
11.736336,9.706704,1.209096,0.14433
11.75051,9.706704,1.210556,0.144936
11.801729,9.796304,1.204712,0.145543
11.811253,9.796304,1.205685,0.146149
11.837478,9.945638,1.190218,0.146756
11.876152,9.945638,1.194107,0.147362
11.920413,10.065105,1.184331,0.147968
12.01727,10.065105,1.193954,0.148575
12.073394,10.094972,1.195981,0.149181
12.219004,10.094972,1.210405,0.149788
12.241434,10.094972,1.212627,0.150394
12.259857,10.154706,1.207308,0.151001
12.288039,10.154706,1.210083,0.151607
12.32455,10.154706,1.213679,0.152213
12.370635,10.154706,1.218217,0.15282
12.398748,10.333906,1.199812,0.153426
12.51249,10.333906,1.210819,0.154033
12.603466,10.423507,1.209139,0.154639
12.670266,10.423507,1.215547,0.155246
12.697135,10.542974,1.204322,0.155852
12.71752,10.542974,1.206255,0.156458
12.851347,10.632574,1.208677,0.157065
12.901204,10.632574,1.213366,0.157671
12.926547,10.752041,1.202241,0.158278
12.978656,10.752041,1.207088,0.158884
13.01102,10.811775,1.203412,0.159491
13.045697,10.811775,1.206619,0.160097
13.126008,10.901375,1.204069,0.160703
13.169721,10.901375,1.208079,0.16131
13.189844,10.901375,1.209925,0.161916
13.194424,10.901375,1.210345,0.162523
13.257422,11.020842,1.202941,0.163129
13.333174,11.020842,1.209814,0.163736
13.377867,11.050709,1.210589,0.164342
13.388445,11.050709,1.211546,0.164948
13.436805,11.050709,1.215922,0.165555
13.562749,11.050709,1.227319,0.166161
13.639525,11.14031,1.22434,0.166768
13.699439,11.14031,1.229718,0.167374
13.713352,11.259777,1.217906,0.167981
13.776526,11.259777,1.223517,0.168587
13.881549,11.259777,1.232844,0.169193
13.909623,11.259777,1.235337,0.1698
13.933628,11.528578,1.208616,0.170406
13.987516,11.528578,1.213291,0.171013
14.049279,11.588311,1.212366,0.171619
14.144894,11.588311,1.220617,0.172226
14.174534,11.618178,1.220031,0.172832
14.188011,11.618178,1.221191,0.173438
14.231543,11.707778,1.215563,0.174045
14.35424,11.767512,1.219819,0.174651
14.442026,11.767512,1.22728,0.175258
14.467528,11.857112,1.220156,0.175864
14.4979,11.857112,1.222718,0.176471
14.499705,11.946713,1.213698,0.177077
14.54409,11.946713,1.217414,0.177683
14.588123,11.976579,1.218054,0.17829
14.592303,11.976579,1.218403,0.178896
14.602126,12.06618,1.21017,0.179503
14.667064,12.06618,1.215552,0.180109
14.809013,12.096047,1.224285,0.180716
14.914141,12.096047,1.232977,0.181322
14.928021,12.215514,1.222054,0.181928
14.941322,12.215514,1.223143,0.182535
15.063497,12.24538,1.230137,0.183141
15.074635,12.24538,1.231047,0.183748
15.109589,12.24538,1.233901,0.184354
15.12051,12.24538,1.234793,0.184961
15.160094,12.424581,1.220169,0.185567
15.228902,12.424581,1.225707,0.186173
15.293244,12.573915,1.216267,0.18678
15.316674,12.573915,1.218131,0.187386
15.318034,12.663515,1.209619,0.187993
15.375956,12.663515,1.214193,0.188599
15.380493,12.693382,1.211694,0.189206
15.564616,12.693382,1.226199,0.189812
15.58158,12.693382,1.227536,0.190418
15.615191,12.693382,1.230184,0.191025
15.654519,12.693382,1.233282,0.191631
15.783426,12.693382,1.243437,0.192238
15.833529,12.932316,1.224338,0.192844
15.840856,12.932316,1.224905,0.193451
15.877863,13.021917,1.219318,0.194057
15.933788,13.021917,1.223613,0.194663
15.959219,13.201117,1.208929,0.19527
15.984492,13.201117,1.210844,0.195876
16.015766,13.201117,1.213213,0.196483
16.035076,13.201117,1.214676,0.197089
16.099901,13.290718,1.211364,0.197696
16.130398,13.290718,1.213659,0.198302
16.136605,13.290718,1.214126,0.198908
16.2676,13.290718,1.223982,0.199515
16.281509,13.410185,1.214115,0.200121
16.400129,13.410185,1.222961,0.200728
16.450091,13.440052,1.22396,0.201334
16.48109,13.440052,1.226267,0.201941
16.511689,13.440052,1.228544,0.202547
16.553625,13.499785,1.226214,0.203153
16.590365,13.499785,1.228935,0.20376
16.744571,13.649119,1.226788,0.204366
16.768666,13.649119,1.228553,0.204973
16.800857,13.678986,1.228224,0.205579
16.876969,13.678986,1.233788,0.206186
16.921811,13.768586,1.229016,0.206792
16.955391,13.768586,1.231455,0.207398
17.038858,13.858187,1.229516,0.208005
17.061512,13.858187,1.23115,0.208611
17.147634,13.91792,1.232054,0.209218
17.209843,13.91792,1.236524,0.209824
17.226763,13.977654,1.23245,0.210431
17.313521,13.977654,1.238657,0.211037
17.363839,14.246455,1.218818,0.211643
17.36465,14.246455,1.218875,0.21225
17.473065,14.365922,1.216286,0.212856
17.482497,14.365922,1.216942,0.213463
17.567817,14.365922,1.222881,0.214069
17.601447,14.365922,1.225222,0.214676
17.637206,14.395789,1.225164,0.215282
17.673164,14.395789,1.227662,0.215888
17.764034,14.485389,1.226341,0.216495
17.767376,14.485389,1.226572,0.217101
17.768002,14.485389,1.226615,0.217708
17.808049,14.485389,1.22938,0.218314
17.91324,14.574989,1.22904,0.218921
17.956066,14.574989,1.231978,0.219527
18.02674,14.634723,1.231779,0.220133
18.048098,14.634723,1.233238,0.22074
18.057547,14.724323,1.226375,0.221346
18.076672,14.724323,1.227674,0.221953
18.237927,14.724323,1.238626,0.222559
18.291089,14.724323,1.242236,0.223166
18.299341,14.933391,1.225398,0.223772
18.326155,14.933391,1.227193,0.224378
18.411218,14.933391,1.232889,0.224985
18.460775,14.933391,1.236208,0.225591
18.514746,15.082725,1.227547,0.226198
18.520285,15.082725,1.227914,0.226804
18.574328,15.082725,1.231497,0.227411
18.679233,15.082725,1.238452,0.228017
18.748513,15.202192,1.233277,0.228623
18.810682,15.202192,1.237366,0.22923
18.836548,15.291792,1.231808,0.229836
18.960355,15.351526,1.23508,0.230443
18.987581,15.351526,1.236853,0.231049
18.98762,15.530726,1.222584,0.231656
19.11223,15.530726,1.230608,0.232262
19.165382,15.530726,1.23403,0.232868
19.203136,15.530726,1.236461,0.233475
19.265028,15.560593,1.238065,0.234081
19.287186,15.560593,1.239489,0.234688
19.292926,15.59046,1.237483,0.235294
19.335104,15.59046,1.240188,0.235901
19.340849,15.829394,1.221831,0.236507
19.353292,15.829394,1.222617,0.237113
19.392269,15.829394,1.22508,0.23772
19.445411,15.829394,1.228437,0.238326
19.504314,15.918995,1.225223,0.238933
19.548414,15.918995,1.227993,0.239539
19.612467,15.918995,1.232017,0.240146
19.6581,15.918995,1.234883,0.240752
19.741637,16.068329,1.228605,0.241358
19.760816,16.068329,1.229799,0.241965
19.800392,16.157929,1.225429,0.242571
19.818278,16.157929,1.226536,0.243178
19.861756,16.247529,1.222448,0.243784
19.915704,16.247529,1.225768,0.244391
19.968076,16.277396,1.226737,0.244997
19.999426,16.277396,1.228663,0.245603
20.024103,16.277396,1.230179,0.24621
20.084132,16.277396,1.233866,0.246816
20.089129,16.366996,1.227417,0.247423
20.117638,16.366996,1.229159,0.248029
20.127689,16.396863,1.227533,0.248636
20.176431,16.396863,1.230506,0.249242
20.22492,16.546197,1.22233,0.249848
20.395772,16.546197,1.232656,0.250455
20.44429,16.635797,1.228934,0.251061
20.510932,16.635797,1.23294,0.251668
20.56143,16.785131,1.224979,0.252274
20.595472,16.785131,1.227007,0.252881
20.642834,16.874732,1.223298,0.253487
20.796237,16.874732,1.232389,0.254093
20.797408,16.874732,1.232459,0.2547
20.898669,16.874732,1.238459,0.255306
20.907759,16.994199,1.230288,0.255913
20.953981,16.994199,1.233008,0.256519
21.010078,17.233133,1.219168,0.257126
21.074368,17.233133,1.222898,0.257732
21.095922,17.263,1.222031,0.258338
21.119258,17.263,1.223383,0.258945
21.127859,17.263,1.223881,0.259551
21.200876,17.322733,1.223876,0.260158
21.293548,17.322733,1.229226,0.260764
21.304262,17.322733,1.229844,0.261371
21.346315,17.322733,1.232272,0.261977
21.429797,17.4422,1.228618,0.262583
21.456894,17.4422,1.230171,0.26319
21.473413,17.472067,1.229014,0.263796
21.548241,17.472067,1.233297,0.264403
21.642593,17.472067,1.238697,0.265009
21.652137,17.472067,1.239243,0.265616
21.656682,17.501934,1.237388,0.266222
21.70339,17.501934,1.240057,0.266828
21.767438,17.681135,1.231111,0.267435
21.815424,17.681135,1.233825,0.268041
21.924052,17.711001,1.237878,0.268648
22.005573,17.711001,1.24248,0.269254
22.048493,17.800602,1.238638,0.269861
22.067172,17.800602,1.239687,0.270467
22.130903,17.949936,1.232924,0.271073
22.245217,17.949936,1.239292,0.27168
22.255684,18.069403,1.231678,0.272286
22.274761,18.069403,1.232734,0.272893
22.430712,18.218737,1.231189,0.273499
22.509768,18.218737,1.235528,0.274106
22.562575,18.218737,1.238427,0.274712
22.57711,18.218737,1.239225,0.275318
22.744927,18.27847,1.244356,0.275925
22.768364,18.27847,1.245638,0.276531
22.806016,18.308337,1.245663,0.277138
22.839549,18.308337,1.247494,0.277744
22.888165,18.427804,1.242045,0.278351
22.910861,18.427804,1.243277,0.278957
23.003525,18.666738,1.232327,0.279563
23.032689,18.666738,1.233889,0.28017
23.096244,18.666738,1.237294,0.280776
23.100168,18.666738,1.237504,0.281383
23.142268,18.696605,1.237779,0.281989
23.269964,18.696605,1.244609,0.282596
23.285892,18.756339,1.241495,0.283202
23.306255,18.756339,1.24258,0.283808
23.475353,18.786206,1.249606,0.284415
23.577988,18.786206,1.255069,0.285021
23.590511,18.786206,1.255736,0.285628
23.640147,18.786206,1.258378,0.286234
23.735212,18.93554,1.253474,0.286841
23.741161,18.93554,1.253788,0.287447
23.796559,19.02514,1.250796,0.288053
23.798581,19.02514,1.250902,0.28866
23.831053,19.11474,1.246737,0.289266
23.869291,19.11474,1.248737,0.289873
23.970781,19.144607,1.252091,0.290479
23.972737,19.144607,1.252193,0.291086
24.054262,19.353674,1.242878,0.291692
24.099103,19.413408,1.241364,0.292298
24.124075,19.413408,1.24265,0.292905
24.145112,19.413408,1.243734,0.293511
24.172939,19.413408,1.245167,0.294118
24.397888,19.413408,1.256755,0.294724
24.434306,19.413408,1.25863,0.295331
24.452296,19.503008,1.25377,0.295937
24.575579,19.503008,1.260092,0.296543
24.592616,19.592609,1.255199,0.29715
24.672079,19.592609,1.259254,0.297756
24.677245,19.622476,1.257601,0.298363
24.720366,19.622476,1.259799,0.298969
24.824375,19.741943,1.257443,0.299576
24.846516,19.741943,1.258565,0.300182
24.879531,19.891277,1.250776,0.300788
25.047048,19.891277,1.259198,0.301395
25.053867,20.100344,1.24644,0.302001
25.103249,20.100344,1.248897,0.302608
25.121651,20.130211,1.247958,0.303214
25.251801,20.130211,1.254423,0.30382
25.277074,20.189944,1.251964,0.304427
25.320304,20.189944,1.254105,0.305033
25.383302,20.219811,1.255368,0.30564
25.419623,20.219811,1.257164,0.306246
25.538288,20.309411,1.257461,0.306853
25.54869,20.309411,1.257973,0.307459
25.602072,20.309411,1.260601,0.308065
25.607674,20.309411,1.260877,0.308672
25.631353,20.458745,1.252831,0.309278
25.73446,20.458745,1.257871,0.309885
25.746891,20.458745,1.258479,0.310491
25.779186,20.458745,1.260057,0.311098
25.796171,20.578213,1.253567,0.311704
25.939086,20.578213,1.260512,0.31231
25.966099,20.578213,1.261825,0.312917
26.115434,20.578213,1.269082,0.313523
26.180773,20.667813,1.266741,0.31413
26.226302,20.667813,1.268944,0.314736
26.28011,20.817147,1.262426,0.315343
26.321287,20.817147,1.264404,0.315949
26.435825,20.817147,1.269906,0.316555
26.510637,20.817147,1.2735,0.317162
26.558009,20.847014,1.273948,0.317768
26.664616,20.847014,1.279062,0.318375
26.72092,20.936614,1.276277,0.318981
26.823382,20.936614,1.281171,0.319588
26.836892,21.085948,1.272738,0.320194
26.871442,21.085948,1.274377,0.3208
26.9046,21.175548,1.27055,0.321407
27.009957,21.175548,1.275526,0.322013
27.118082,21.265148,1.275236,0.32262
27.130357,21.265148,1.275813,0.323226
27.209482,21.504083,1.265317,0.323833
27.227608,21.504083,1.26616,0.324439
27.295337,21.563816,1.265793,0.325045
27.324192,21.62355,1.263631,0.325652
27.351238,21.62355,1.264882,0.326258
27.390078,21.653417,1.264931,0.326865
27.523423,21.653417,1.271089,0.327471
27.531373,21.653417,1.271456,0.328078
27.65312,21.653417,1.277079,0.328684
27.764363,21.653417,1.282216,0.32929
27.839058,21.653417,1.285666,0.329897
27.872437,21.802751,1.278391,0.330503
27.877757,21.802751,1.278635,0.33111
27.935093,21.802751,1.281265,0.331716
28.006946,21.802751,1.28456,0.332323
28.048703,21.892351,1.28121,0.332929
28.148371,21.892351,1.285763,0.333535
28.218673,22.041685,1.280241,0.334142
28.283254,22.041685,1.283171,0.334748
28.39226,22.101418,1.284635,0.335355
28.422258,22.101418,1.285993,0.335961
28.496096,22.101418,1.289333,0.336568
28.501496,22.101418,1.289578,0.337174
28.629073,22.250752,1.286656,0.33778
28.717512,22.250752,1.290631,0.338387
28.729756,22.250752,1.291181,0.338993
28.868741,22.250752,1.297428,0.3396
28.896812,22.280619,1.296948,0.340206
28.908826,22.280619,1.297488,0.340813
29.024966,22.519553,1.288878,0.341419
29.030689,22.519553,1.289133,0.342025
29.309441,22.519553,1.301511,0.342632
29.310025,22.519553,1.301537,0.343238
29.359902,22.609154,1.298585,0.343845
29.375215,22.609154,1.299262,0.344451
29.384789,22.728621,1.292854,0.345058
29.398616,22.728621,1.293462,0.345664
29.447879,22.848088,1.288855,0.34627
29.559113,22.848088,1.293724,0.346877
29.591531,22.848088,1.295143,0.347483
29.650503,22.848088,1.297724,0.34809
29.683596,22.967555,1.292414,0.348696
29.74551,22.967555,1.29511,0.349303
29.769826,23.057155,1.291132,0.349909
29.831292,23.057155,1.293798,0.350515
29.85818,23.087022,1.293289,0.351122
29.998236,23.087022,1.299355,0.351728
30.00433,23.176623,1.294595,0.352335
30.039868,23.176623,1.296128,0.352941
30.05665,23.236356,1.293518,0.353548
30.084362,23.236356,1.294711,0.354154
30.183773,23.445424,1.287406,0.35476
30.397765,23.445424,1.296533,0.355367
30.448051,23.445424,1.298678,0.355973
30.478321,23.445424,1.299969,0.35658
30.586095,23.535024,1.299599,0.357186
30.596044,23.535024,1.300022,0.357793
30.676686,23.684358,1.29523,0.358399
30.774278,23.684358,1.29935,0.359005
30.796415,23.684358,1.300285,0.359612
30.894644,23.684358,1.304432,0.360218
31.005771,23.714225,1.307476,0.360825
31.12331,23.714225,1.312432,0.361431
31.198899,23.803825,1.310667,0.362038
31.264734,23.803825,1.313433,0.362644
31.280415,23.893425,1.309164,0.36325
31.285737,23.893425,1.309387,0.363857
31.40239,23.893425,1.314269,0.364463
31.512785,23.923292,1.317243,0.36507
31.578821,23.923292,1.320003,0.365676
31.624942,23.953159,1.320283,0.366283
31.738163,23.953159,1.325009,0.366889
31.784699,24.13236,1.317099,0.367495
31.802187,24.13236,1.317823,0.368102
31.901365,24.162226,1.320299,0.368708
31.938551,24.162226,1.321838,0.369315
31.951922,24.192093,1.320759,0.369921
31.998783,24.192093,1.322696,0.370528
32.003793,24.431027,1.309965,0.371134
32.222331,24.431027,1.31891,0.37174
32.303307,24.490761,1.319,0.372347
32.307714,24.490761,1.31918,0.372953
32.371508,24.490761,1.321784,0.37356
32.389291,24.490761,1.322511,0.374166
32.466289,24.520628,1.32404,0.374773
32.572954,24.520628,1.32839,0.375379
32.593765,24.759562,1.316411,0.375985
32.650218,24.759562,1.318691,0.376592
32.724354,24.849162,1.31692,0.377198
32.826753,24.849162,1.321041,0.377805
32.946683,24.879029,1.324275,0.378411
32.970021,24.879029,1.325213,0.379018
33.016551,25.117963,1.31446,0.379624
33.068882,25.117963,1.316543,0.38023
33.092261,25.14783,1.315909,0.380837
33.194685,25.14783,1.319982,0.381443
33.293992,25.23743,1.319231,0.38205
33.35079,25.23743,1.321481,0.382656
33.454982,25.23743,1.32561,0.383263
33.497213,25.23743,1.327283,0.383869
33.53647,25.23743,1.328839,0.384475
33.654623,25.23743,1.33352,0.385082
33.807093,25.327031,1.334823,0.385688
33.81197,25.327031,1.335015,0.386295
33.860448,25.386764,1.333784,0.386901
33.870346,25.386764,1.334173,0.387508
34.072658,25.386764,1.342143,0.388114
34.077749,25.386764,1.342343,0.38872
34.167182,25.386764,1.345866,0.389327
34.243497,25.386764,1.348872,0.389933
34.279143,25.476365,1.345527,0.39054
34.366971,25.476365,1.348975,0.391146
34.395141,25.595832,1.343779,0.391753
34.39831,25.595832,1.343903,0.392359
34.570329,25.834766,1.338132,0.392965
34.656431,25.834766,1.341465,0.393572
34.708869,25.834766,1.343495,0.394178
34.750019,25.834766,1.345087,0.394785
34.777892,25.864633,1.344612,0.395391
34.917993,25.864633,1.350029,0.395998
35.000931,26.043834,1.343924,0.396604
35.03181,26.043834,1.34511,0.39721
35.104358,26.0737,1.346351,0.397817
35.284186,26.0737,1.353248,0.398423
35.330006,26.193167,1.348825,0.39903
35.341295,26.193167,1.349256,0.399636
35.388828,26.312635,1.344937,0.400243
35.557985,26.312635,1.351365,0.400849
35.571762,26.342501,1.350356,0.401455
35.736162,26.402235,1.353528,0.402062
35.761197,26.402235,1.354476,0.402668
35.811037,26.402235,1.356364,0.403275
35.939779,26.402235,1.36124,0.403881
36.061889,26.581436,1.356657,0.404488
36.116648,26.581436,1.358717,0.405094
36.138265,26.581436,1.35953,0.4057
36.199019,26.581436,1.361816,0.406307
36.281053,26.82037,1.352742,0.406913
36.310657,26.82037,1.353846,0.40752
36.396228,26.880103,1.354021,0.408126
36.396416,26.880103,1.354028,0.408733
36.501218,26.90997,1.35642,0.409339
36.56016,26.90997,1.35861,0.409945
36.661756,26.90997,1.362386,0.410552
36.803716,26.90997,1.367661,0.411158
36.808342,26.999571,1.363294,0.411765
36.857596,26.999571,1.365118,0.412371
36.867275,27.029437,1.363968,0.412978
36.886735,27.029437,1.364688,0.413584
36.908012,27.029437,1.365475,0.41419
36.969701,27.029437,1.367757,0.414797
37.045356,27.148904,1.364525,0.415403
37.065163,27.148904,1.365254,0.41601
37.087753,27.298238,1.358613,0.416616
37.187157,27.298238,1.362255,0.417223
37.218044,27.357972,1.360409,0.417829
37.354115,27.357972,1.365383,0.418435
37.398511,27.537173,1.35811,0.419042
37.53406,27.537173,1.363032,0.419648
37.547126,27.626773,1.359085,0.420255
37.566801,27.626773,1.359797,0.420861
37.630599,27.626773,1.362106,0.421468
37.814793,27.626773,1.368773,0.422074
37.857061,27.626773,1.370303,0.42268
37.878439,27.626773,1.371077,0.423287
37.897102,27.716373,1.367318,0.423893
38.063216,27.716373,1.373312,0.4245
38.266107,27.74624,1.379146,0.425106
38.280433,27.74624,1.379662,0.425713
38.355054,27.83584,1.377902,0.426319
38.405397,27.83584,1.37971,0.426925
38.522454,27.955308,1.378001,0.427532
38.585609,27.955308,1.380261,0.428138
38.606845,27.985174,1.379546,0.428745
38.725353,27.985174,1.383781,0.429351
38.778674,28.104641,1.379796,0.429958
38.931817,28.104641,1.385245,0.430564
39.026946,28.343576,1.376924,0.43117
39.035345,28.343576,1.37722,0.431777
39.139538,28.343576,1.380896,0.432383
39.244559,28.343576,1.384602,0.43299
39.327711,28.463043,1.381711,0.433596
39.448236,28.463043,1.385946,0.434203
39.461469,28.49291,1.384958,0.434809
39.549434,28.49291,1.388045,0.435415
39.605929,28.731844,1.378468,0.436022
39.641774,28.731844,1.379716,0.436628
39.717994,28.731844,1.382368,0.437235
39.809029,28.731844,1.385537,0.437841
39.88207,28.791577,1.385199,0.438448
39.985653,28.791577,1.388797,0.439054
40.08996,28.821444,1.390977,0.43966
40.125118,28.821444,1.392197,0.440267
40.153582,28.821444,1.393184,0.440873
40.240406,28.821444,1.396197,0.44148
40.293533,28.911045,1.393707,0.442086
40.376439,28.970778,1.393695,0.442693
40.485045,28.970778,1.397444,0.443299
40.542469,28.970778,1.399426,0.443905
40.718539,28.970778,1.405504,0.444512
40.764346,29.149979,1.398435,0.445118
40.768408,29.149979,1.398574,0.445725
40.910602,29.179846,1.402016,0.446331
40.930383,29.179846,1.402694,0.446938
40.975406,29.269446,1.399938,0.447544
41.079497,29.269446,1.403494,0.44815
41.08641,29.299313,1.402299,0.448757
41.290678,29.299313,1.409271,0.449363
41.375677,29.41878,1.406438,0.44997
41.525171,29.41878,1.411519,0.450576
41.641117,29.41878,1.41546,0.451183
41.700919,29.41878,1.417493,0.451789
41.78646,29.448647,1.41896,0.452395
41.800764,29.448647,1.419446,0.453002
41.939666,29.448647,1.424163,0.453608
42.004071,29.448647,1.42635,0.454215
42.051049,29.777181,1.41219,0.454821
42.238664,29.777181,1.418491,0.455428
42.274308,29.866782,1.415429,0.456034
42.334418,29.866782,1.417442,0.45664
42.406972,29.866782,1.419871,0.457247
42.440509,29.866782,1.420994,0.457853
42.496377,30.135583,1.410173,0.45846
42.587634,30.135583,1.413201,0.459066
42.626219,30.165449,1.413081,0.459673
42.640813,30.165449,1.413565,0.460279
42.708054,30.165449,1.415794,0.460885
42.70896,30.165449,1.415824,0.461492
42.811616,30.25505,1.415024,0.462098
42.815881,30.25505,1.415165,0.462705
42.952047,30.374517,1.414082,0.463311
43.02146,30.374517,1.416367,0.463918
43.087517,30.404384,1.417148,0.464524
43.238138,30.404384,1.422102,0.46513
43.286779,30.493984,1.419519,0.465737
43.337766,30.493984,1.421191,0.466343
43.436608,30.613451,1.418873,0.46695
43.551645,30.613451,1.422631,0.467556
43.667867,30.613451,1.426427,0.468163
43.726588,30.613451,1.428346,0.468769
43.769348,30.613451,1.429742,0.469375
43.933859,30.613451,1.435116,0.469982
43.968914,30.703051,1.43207,0.470588
43.999612,30.703051,1.43307,0.471195
44.163814,30.852385,1.431455,0.471801
44.228534,30.852385,1.433553,0.472408
44.32204,30.971853,1.431043,0.473014
44.410328,30.971853,1.433893,0.47362
44.47117,30.971853,1.435858,0.474227
44.536518,30.971853,1.437968,0.474833
44.582993,31.061453,1.435316,0.47544
44.681446,31.061453,1.438485,0.476046
44.875352,31.061453,1.444728,0.476653
44.878167,31.061453,1.444819,0.477259
45.006261,31.121186,1.446161,0.477865
45.060273,31.121186,1.447897,0.478472
45.129974,31.18092,1.447359,0.479078
45.215304,31.18092,1.450095,0.479685
45.238866,31.330254,1.443936,0.480291
45.29546,31.330254,1.445742,0.480898
45.349428,31.449721,1.441966,0.481504
45.358272,31.449721,1.442247,0.48211
45.442744,31.599055,1.438105,0.482717
45.448552,31.658788,1.435575,0.483323
45.602626,31.658788,1.440441,0.48393
45.623723,31.658788,1.441108,0.484536
45.645702,31.658788,1.441802,0.485143
45.662869,31.688655,1.440985,0.485749
45.674847,31.688655,1.441363,0.486355
45.731356,31.837989,1.436377,0.486962
45.788474,31.837989,1.438171,0.487568
46.005072,31.837989,1.444974,0.488175
46.080023,31.837989,1.447328,0.488781
46.202737,31.92759,1.44711,0.489388
46.287456,31.92759,1.449764,0.489994
46.310705,32.047057,1.445084,0.4906
46.510242,32.047057,1.451311,0.491207
46.566488,32.047057,1.453066,0.491813
46.620508,32.047057,1.454752,0.49242
46.673545,32.136657,1.452346,0.493026
46.716138,32.136657,1.453671,0.493633
46.741975,32.315858,1.44641,0.494239
46.911791,32.315858,1.451665,0.494845
46.933744,32.495058,1.444335,0.495452
47.1129,32.495058,1.449848,0.496058
47.218228,32.554792,1.450423,0.496665
47.348141,32.554792,1.454414,0.497271
47.354544,32.554792,1.454611,0.497878
47.506655,32.554792,1.459283,0.498484
47.517853,32.644392,1.455621,0.49909
47.804843,32.644392,1.464412,0.499697
47.825735,32.733993,1.461042,0.500303
48.038787,32.733993,1.46755,0.50091
48.099986,32.763859,1.468081,0.501516
48.138912,32.763859,1.469269,0.502122
48.224438,32.793726,1.470539,0.502729
48.285641,32.793726,1.472405,0.503335
48.424873,33.002794,1.467296,0.503942
48.452924,33.002794,1.468146,0.504548
48.458151,33.002794,1.468305,0.505155
48.717742,33.002794,1.47617,0.505761
48.726945,33.002794,1.476449,0.506367
48.770519,33.002794,1.477769,0.506974
48.838867,33.002794,1.47984,0.50758
48.903531,33.002794,1.4818,0.508187
48.948928,33.092394,1.479159,0.508793
48.98566,33.092394,1.480269,0.5094
49.003455,33.122261,1.479472,0.510006
49.061098,33.122261,1.481212,0.510612
49.11175,33.271595,1.476086,0.511219
49.330708,33.271595,1.482667,0.511825
49.337852,33.361195,1.478899,0.512432
49.385502,33.361195,1.480328,0.513038
49.452055,33.570263,1.473091,0.513645
49.538692,33.570263,1.475672,0.514251
49.732124,33.600129,1.480117,0.514857
49.787014,33.600129,1.481751,0.515464
49.836848,33.600129,1.483234,0.51607
49.974137,33.600129,1.48732,0.516677
50.183661,33.719596,1.488264,0.517283
50.268341,33.719596,1.490775,0.51789
50.36486,33.749463,1.492316,0.518496
50.392147,33.749463,1.493124,0.519102
50.421943,33.749463,1.494007,0.519709
50.558084,33.749463,1.498041,0.520315
50.600228,33.988397,1.48875,0.520922
50.759124,33.988397,1.493425,0.521528
50.832669,34.197465,1.486446,0.522135
50.958956,34.197465,1.490138,0.522741
51.029546,34.197465,1.492203,0.523347
51.197601,34.197465,1.497117,0.523954
51.242569,34.406532,1.489327,0.52456
51.351799,34.436399,1.491207,0.525167
51.458877,34.436399,1.494316,0.525773
51.482874,34.466266,1.493718,0.52638
51.50304,34.466266,1.494303,0.526986
51.545208,34.526,1.492939,0.527592
51.648187,34.526,1.495922,0.528199
51.694616,34.555866,1.495972,0.528805
51.772374,34.555866,1.498222,0.529412
51.808549,34.555866,1.499269,0.530018
51.86477,34.555866,1.500896,0.530625
51.868634,34.645467,1.497126,0.531231
51.93558,34.645467,1.499058,0.531837
52.162345,34.645467,1.505604,0.532444
52.292658,34.645467,1.509365,0.53305
52.366022,34.794801,1.504996,0.533657
52.373012,34.794801,1.505197,0.534263
52.528351,34.794801,1.509661,0.53487
52.615403,34.794801,1.512163,0.535476
52.726214,34.884401,1.511455,0.536082
52.790246,34.884401,1.513291,0.536689
52.891507,34.944134,1.513602,0.537295
52.952339,34.944134,1.515343,0.537902
53.141622,34.944134,1.520759,0.538508
53.203457,34.944134,1.522529,0.539115
53.251919,35.003868,1.521315,0.539721
53.276631,35.003868,1.522021,0.540327
53.345492,35.272669,1.512375,0.540934
53.541442,35.272669,1.51793,0.54154
53.549383,35.362269,1.514308,0.542147
53.701364,35.362269,1.518606,0.542753
53.718767,35.422003,1.516537,0.54336
53.835474,35.422003,1.519831,0.543966
53.929918,35.511603,1.518656,0.544572
53.980667,35.511603,1.520085,0.545179
54.137398,35.511603,1.524499,0.545785
54.149472,35.511603,1.524839,0.546392
54.409999,35.601204,1.528319,0.546998
54.433099,35.601204,1.528968,0.547605
54.563877,35.63107,1.531357,0.548211
54.67844,35.63107,1.534572,0.548817
54.68111,35.870005,1.524424,0.549424
54.731869,35.870005,1.525839,0.55003
54.737838,35.899871,1.524736,0.550637
54.794707,35.899871,1.52632,0.551243
54.833566,35.989472,1.5236,0.55185
54.965013,35.989472,1.527253,0.552456
55.0095,35.989472,1.528489,0.553062
55.055034,35.989472,1.529754,0.553669
55.168526,36.138806,1.526573,0.554275
55.254253,36.138806,1.528945,0.554882
55.295143,36.228406,1.526292,0.555488
55.349372,36.228406,1.527789,0.556095
55.391688,36.347873,1.523932,0.556701
55.495516,36.347873,1.526789,0.557307
55.574781,36.437474,1.52521,0.557914
55.685327,36.437474,1.528243,0.55852
55.814616,36.437474,1.531792,0.559127
55.895118,36.437474,1.534001,0.559733
55.95784,36.556941,1.530704,0.56034
56.065897,36.556941,1.533659,0.560946
56.092162,36.586807,1.533125,0.561552
56.119378,36.586807,1.533869,0.562159
56.286718,36.616674,1.537188,0.562765
56.307318,36.616674,1.537751,0.563372
56.413853,36.706275,1.536899,0.563978
56.509695,36.706275,1.53951,0.564585
56.669843,36.825742,1.538865,0.565191
56.724143,36.825742,1.540339,0.565797
56.798652,36.855608,1.541113,0.566404
56.86871,36.855608,1.543014,0.56701
57.039338,36.945209,1.54389,0.567617
57.048814,36.945209,1.544146,0.568223
57.119696,37.064676,1.541082,0.56883
57.248365,37.064676,1.544553,0.569436
57.297292,37.064676,1.545873,0.570042
57.481032,37.064676,1.550831,0.570649
57.614639,37.30361,1.544479,0.571255
57.680337,37.30361,1.54624,0.571862
57.805923,37.333477,1.548367,0.572468
57.843492,37.333477,1.549373,0.573075
57.872488,37.333477,1.55015,0.573681
57.883837,37.333477,1.550454,0.574287
58.02094,37.333477,1.554126,0.574894
58.035451,37.393211,1.552032,0.5755
58.138272,37.393211,1.554781,0.576107
58.342727,37.512678,1.55528,0.576713
58.384571,37.512678,1.556396,0.57732
58.413461,37.572411,1.55469,0.577926
58.475419,37.572411,1.556339,0.578532
58.509118,37.572411,1.557236,0.579139
58.600886,37.572411,1.559679,0.579745
58.733706,37.662012,1.559495,0.580352
59.011212,37.662012,1.566863,0.580958
59.105949,37.662012,1.569378,0.581565
59.116587,37.662012,1.569661,0.582171
59.281366,37.871079,1.565347,0.582777
59.432188,37.871079,1.569329,0.583384
59.503067,38.05028,1.563801,0.58399
59.524335,38.05028,1.56436,0.584597
59.713324,38.13988,1.56564,0.585203
59.813629,38.13988,1.56827,0.58581
59.853673,38.22948,1.565642,0.586416
60.013051,38.22948,1.569811,0.587022
60.013751,38.289214,1.56738,0.587629
60.31608,38.289214,1.575276,0.588235
60.335061,38.378814,1.572093,0.588842
60.397505,38.378814,1.57372,0.589448
60.585598,38.378814,1.578621,0.590055
60.604221,38.378814,1.579106,0.590661
60.625641,38.498281,1.574762,0.591267
60.826064,38.498281,1.579968,0.591874
60.828072,38.737216,1.570275,0.59248
60.896571,38.737216,1.572043,0.593087
61.007416,38.826816,1.57127,0.593693
61.03868,38.826816,1.572075,0.5943
61.248392,38.826816,1.577477,0.594906
61.289757,38.826816,1.578542,0.595512
61.331443,38.826816,1.579616,0.596119
61.414319,38.826816,1.58175,0.596725
61.426262,38.856683,1.580842,0.597332
61.44788,38.856683,1.581398,0.597938
61.534747,38.97615,1.57878,0.598545
61.563772,38.97615,1.579524,0.599151
61.863609,38.97615,1.587217,0.599757
61.989658,38.97615,1.590451,0.600364
62.055535,39.006017,1.590922,0.60097
62.151775,39.006017,1.593389,0.601577
62.197697,39.185217,1.587275,0.602183
62.296274,39.185217,1.58979,0.60279
62.353367,39.215084,1.590035,0.603396
62.478309,39.215084,1.593221,0.604002
62.571316,39.215084,1.595593,0.604609
62.620987,39.215084,1.59686,0.605215
62.682289,39.244951,1.597206,0.605822
62.851589,39.244951,1.60152,0.606428
62.902013,39.454018,1.594312,0.607035
62.936076,39.454018,1.595175,0.607641
63.008665,39.483885,1.595807,0.608247
63.023699,39.483885,1.596188,0.608854
63.094465,39.573486,1.594362,0.60946
63.199537,39.573486,1.597017,0.610067
63.417242,39.573486,1.602518,0.610673
63.491377,39.573486,1.604392,0.61128
63.521529,39.573486,1.605154,0.611886
63.615819,39.573486,1.607536,0.612492
63.625922,39.782553,1.599342,0.613099
63.791019,39.782553,1.603492,0.613705
63.81018,40.051354,1.593209,0.614312
63.862649,40.051354,1.594519,0.614918
63.921813,40.170821,1.59125,0.615525
64.071592,40.170821,1.594978,0.616131
64.076374,40.170821,1.595097,0.616737
64.158901,40.170821,1.597152,0.617344
64.222638,40.200688,1.597551,0.61795
64.259056,40.200688,1.598457,0.618557
64.267158,40.260422,1.596286,0.619163
64.366975,40.260422,1.598766,0.61977
64.440522,40.379889,1.595857,0.620376
64.552243,40.379889,1.598624,0.620982
64.637421,40.379889,1.600733,0.621589
64.701713,40.439622,1.599958,0.622195
64.814565,40.439622,1.602749,0.622802
64.852432,40.618823,1.59661,0.623408
64.911531,40.618823,1.598065,0.624015
65.030849,40.618823,1.601003,0.624621
65.081721,40.618823,1.602255,0.625227
65.149767,40.64869,1.602752,0.625834
65.208456,40.64869,1.604196,0.62644
65.321369,40.887624,1.597583,0.627047
65.503227,40.887624,1.602031,0.627653
65.595969,40.917491,1.603128,0.62826
65.655492,40.917491,1.604583,0.628866
65.771072,40.917491,1.607407,0.629472
65.911182,40.917491,1.610831,0.630079
65.976293,41.007091,1.6089,0.630685
66.059618,41.007091,1.610932,0.631292
66.108626,41.126558,1.607444,0.631898
66.395363,41.126558,1.614416,0.632505
66.426432,41.156425,1.613999,0.633111
66.562251,41.156425,1.617299,0.633717
66.565818,41.156425,1.617386,0.634324
66.778394,41.156425,1.622551,0.63493
66.826892,41.246025,1.620202,0.635537
66.950819,41.246025,1.623207,0.636143
66.95252,41.335626,1.619729,0.63675
67.042757,41.335626,1.621912,0.637356
67.105931,41.365493,1.622268,0.637962
67.112548,41.365493,1.622428,0.638569
67.217043,41.365493,1.624955,0.639175
67.414405,41.365493,1.629726,0.639782
67.438167,41.634294,1.619774,0.640388
67.486378,41.634294,1.620932,0.640995
67.510589,41.634294,1.621514,0.641601
67.699319,41.634294,1.626047,0.642207
67.70104,41.694027,1.623759,0.642814
67.867729,41.694027,1.627757,0.64342
67.88677,41.873228,1.621245,0.644027
67.938474,41.873228,1.62248,0.644633
68.041197,41.962828,1.621464,0.64524
68.130874,41.962828,1.623601,0.645846
68.246366,41.962828,1.626353,0.646452
68.410316,41.962828,1.63026,0.647059
68.563426,42.082295,1.62927,0.647665
68.757876,42.082295,1.633891,0.648272
68.799149,42.171896,1.631398,0.648878
68.885012,42.171896,1.633434,0.649485
68.981604,42.201762,1.634567,0.650091
69.002031,42.201762,1.635051,0.650697
69.158208,42.32123,1.634126,0.651304
69.192598,42.32123,1.634938,0.65191
69.384445,42.32123,1.639471,0.652517
69.405676,42.32123,1.639973,0.653123
69.49788,42.351096,1.640994,0.65373
69.615585,42.351096,1.643773,0.654336
69.635915,42.440697,1.640782,0.654942
69.677512,42.440697,1.641762,0.655549
69.68651,42.530297,1.638515,0.656155
69.848759,42.530297,1.642329,0.656762
69.872126,42.679631,1.637131,0.657368
69.914183,42.679631,1.638116,0.657975
69.990733,42.799098,1.635332,0.658581
70.048732,42.799098,1.636687,0.659187
70.092549,43.008166,1.62975,0.659794
70.147938,43.008166,1.631038,0.6604
70.183523,43.157499,1.626218,0.661007
70.196838,43.157499,1.626527,0.661613
70.299361,43.157499,1.628903,0.66222
70.436146,43.157499,1.632072,0.662826
70.505389,43.157499,1.633676,0.663432
70.620586,43.157499,1.636346,0.664039
70.786251,43.2471,1.636786,0.664645
70.797786,43.2471,1.637053,0.665252
70.849662,43.306833,1.635993,0.665858
71.010926,43.306833,1.639716,0.666465
71.022016,43.306833,1.639972,0.667071
71.064681,43.306833,1.640958,0.667677
71.296355,43.306833,1.646307,0.668284
71.416544,43.306833,1.649083,0.66889
71.43235,43.396434,1.646042,0.669497
71.557932,43.396434,1.648936,0.670103
71.643365,43.545768,1.645243,0.67071
71.696582,43.605501,1.64421,0.671316
71.794224,43.605501,1.646449,0.671922
71.804639,43.605501,1.646688,0.672529
71.955785,43.605501,1.650154,0.673135
71.968642,43.754835,1.644816,0.673742
72.006927,43.754835,1.645691,0.674348
72.0584,43.754835,1.646867,0.674955
72.072415,43.754835,1.647187,0.675561
72.168978,43.784702,1.648269,0.676167
72.245511,43.784702,1.650017,0.676774
72.358518,43.874302,1.649223,0.67738
72.445217,43.874302,1.651199,0.677987
72.49983,43.874302,1.652444,0.678593
72.653011,43.874302,1.655935,0.6792
72.773437,44.08337,1.650814,0.679806
72.857655,44.08337,1.652724,0.680412
72.862692,44.202837,1.648371,0.681019
72.932327,44.202837,1.649947,0.681625
72.969501,44.202837,1.650788,0.682232
73.02133,44.202837,1.65196,0.682838
73.039315,44.232704,1.651251,0.683445
73.248471,44.232704,1.65598,0.684051
73.328759,44.471638,1.648888,0.684657
73.434726,44.471638,1.651271,0.685264
73.448094,44.501505,1.650463,0.68587
73.467369,44.501505,1.650896,0.686477
73.573919,44.501505,1.653291,0.687083
73.694818,44.501505,1.656007,0.68769
73.707643,44.561238,1.654075,0.688296
73.80525,44.561238,1.656266,0.688902
73.894094,44.591105,1.657149,0.689509
73.895612,44.591105,1.657183,0.690115
73.951963,45.039107,1.64195,0.690722
74.058784,45.039107,1.644322,0.691328
74.107771,45.039107,1.645409,0.691935
74.242406,45.039107,1.648399,0.692541
74.268863,45.188441,1.643537,0.693147
74.345657,45.188441,1.645236,0.693754
74.488405,45.188441,1.648395,0.69436
74.505716,45.188441,1.648778,0.694967
74.51121,45.218307,1.647811,0.695573
74.660488,45.218307,1.651112,0.69618
74.767409,45.307908,1.650207,0.696786
74.810632,45.307908,1.651161,0.697392
74.919899,45.307908,1.653572,0.697999
75.034145,45.307908,1.656094,0.698605
75.085598,45.427375,1.652871,0.699212
75.197809,45.427375,1.655341,0.699818
75.234037,45.457242,1.655051,0.700424
75.25037,45.457242,1.65541,0.701031
75.260839,45.546842,1.652383,0.701637
75.38413,45.546842,1.65509,0.702244
75.38867,45.546842,1.65519,0.70285
75.427398,45.546842,1.65604,0.703457
75.434149,45.546842,1.656188,0.704063
75.667928,45.546842,1.661321,0.704669
75.77601,45.696176,1.658257,0.705276
75.776209,45.696176,1.658262,0.705882
75.816161,45.696176,1.659136,0.706489
75.858411,45.696176,1.66006,0.707095
75.868353,45.905243,1.652717,0.707702
75.906291,45.905243,1.653543,0.708308
75.924437,45.905243,1.653938,0.708914
75.953478,45.905243,1.654571,0.709521
76.030574,45.93511,1.655173,0.710127
76.050542,45.93511,1.655608,0.710734
76.127953,46.114311,1.650853,0.71134
76.16037,46.114311,1.651556,0.711947
76.214288,46.174044,1.650587,0.712553
76.22245,46.174044,1.650764,0.713159
76.229361,46.263645,1.647716,0.713766
76.249357,46.263645,1.648149,0.714372
76.285686,46.353245,1.645746,0.714979
76.340822,46.353245,1.646936,0.715585
76.385899,46.383112,1.646847,0.716192
76.423674,46.383112,1.647662,0.716798
76.502121,46.472712,1.646173,0.717404
76.563113,46.472712,1.647485,0.718011
76.57554,46.502579,1.646694,0.718617
76.594981,46.502579,1.647113,0.719224
76.623443,46.741513,1.639302,0.71983
76.725554,46.741513,1.641486,0.720437
76.781781,46.741513,1.642689,0.721043
76.788848,46.741513,1.64284,0.721649
76.834263,46.831114,1.640667,0.722256
76.94777,46.890847,1.640998,0.722862
76.965156,46.890847,1.641368,0.723469
76.989405,46.890847,1.641886,0.724075
77.162603,46.890847,1.645579,0.724682
77.189143,46.980447,1.643006,0.725288
77.27826,46.980447,1.644903,0.725894
77.314168,47.070048,1.642534,0.726501
77.326121,47.070048,1.642788,0.727107
77.346643,47.338849,1.633894,0.727714
77.369124,47.338849,1.634369,0.72832
77.405087,47.338849,1.635128,0.728927
77.498388,47.338849,1.637099,0.729533
77.601574,47.368716,1.638245,0.730139
77.617209,47.368716,1.638575,0.730746
77.722493,47.368716,1.640798,0.731352
77.73606,47.368716,1.641084,0.731959
77.924881,47.428449,1.642999,0.732565
78.014798,47.428449,1.644895,0.733172
78.015834,47.60765,1.638725,0.733778
78.032879,47.60765,1.639083,0.734384
78.146347,47.69725,1.638383,0.734991
78.208617,47.69725,1.639688,0.735597
78.279852,47.786851,1.638104,0.736204
78.372657,47.786851,1.640046,0.73681
78.416273,47.816717,1.639934,0.737417
78.511606,47.816717,1.641928,0.738023
78.533468,47.846584,1.64136,0.738629
78.554014,47.846584,1.641789,0.739236
78.589613,47.906318,1.640485,0.739842
78.62413,47.906318,1.641206,0.740449
78.634143,48.055652,1.636314,0.741055
78.673636,48.055652,1.637136,0.741662
78.678901,48.175119,1.633185,0.742268
78.784988,48.175119,1.635388,0.742874
78.860071,48.264719,1.633907,0.743481
78.861297,48.264719,1.633933,0.744087
78.977916,48.324453,1.634326,0.744694
79.088893,48.324453,1.636623,0.7453
79.094396,48.384186,1.634716,0.745907
79.220899,48.384186,1.63733,0.746513
79.274186,48.414053,1.637421,0.747119
79.321723,48.414053,1.638403,0.747726
79.397068,48.53352,1.635922,0.748332
79.588945,48.53352,1.639876,0.748939
79.732346,48.53352,1.64283,0.749545
79.812915,48.53352,1.644491,0.750152
79.842144,48.53352,1.645093,0.750758
79.971241,48.53352,1.647753,0.751364
80.032605,48.53352,1.649017,0.751971
80.243422,48.53352,1.653361,0.752577
80.270597,48.652987,1.64986,0.753184
80.361494,48.652987,1.651728,0.75379
80.46677,48.862055,1.646815,0.754397
80.476954,48.862055,1.647024,0.755003
80.596066,48.891921,1.648454,0.755609
80.718146,48.891921,1.650951,0.756216
80.768617,48.981522,1.648961,0.756822
80.810451,48.981522,1.649815,0.757429
80.941462,48.981522,1.65249,0.758035
81.096046,48.981522,1.655646,0.758642
81.114162,49.041255,1.653998,0.759248
81.198377,49.041255,1.655716,0.759854
81.281051,49.250323,1.650366,0.760461
81.518707,49.250323,1.655191,0.761067
81.628611,49.250323,1.657423,0.761674
81.651415,49.250323,1.657886,0.76228
81.737265,49.489257,1.651616,0.762887
81.745538,49.489257,1.651783,0.763493
81.913778,49.519124,1.654185,0.764099
82.070518,49.519124,1.65735,0.764706
82.150044,49.698325,1.652974,0.765312
82.173287,49.698325,1.653442,0.765919
82.288585,49.728191,1.654767,0.766525
82.417216,49.728191,1.657354,0.767132
82.421036,49.728191,1.657431,0.767738
82.615142,49.728191,1.661334,0.768344
82.633688,49.758058,1.66071,0.768951
82.746137,49.758058,1.66297,0.769557
82.839427,49.847658,1.661852,0.770164
82.977496,49.847658,1.664622,0.77077
83.095438,50.20606,1.655088,0.771377
83.095658,50.20606,1.655092,0.771983
83.230425,50.235927,1.656791,0.772589
83.416611,50.235927,1.660497,0.773196
83.421379,50.235927,1.660592,0.773802
83.601936,50.29566,1.66221,0.774409
83.672821,50.29566,1.663619,0.775015
83.687449,50.325527,1.662922,0.775622
83.935159,50.325527,1.667845,0.776228
83.940095,50.325527,1.667943,0.776834
84.021264,50.325527,1.669556,0.777441
84.201273,50.474861,1.668182,0.778047
84.24605,50.474861,1.669069,0.778654
84.424443,50.474861,1.672604,0.77926
84.46352,50.474861,1.673378,0.779867
84.596634,50.474861,1.676015,0.780473
84.610214,50.474861,1.676284,0.781079
84.666371,50.564461,1.674424,0.781686
84.849503,50.564461,1.678046,0.782292
84.911572,50.654062,1.676303,0.782899
84.940681,50.654062,1.676878,0.783505
85.04122,50.683928,1.677873,0.784112
85.155244,50.683928,1.680123,0.784718
85.264549,50.773529,1.679311,0.785324
85.277825,50.773529,1.679573,0.785931
85.523699,50.773529,1.684415,0.786537
85.585314,50.773529,1.685629,0.787144
85.591932,50.773529,1.685759,0.78775
85.87359,50.773529,1.691306,0.788357
86.026374,50.952729,1.688357,0.788963
86.057663,50.952729,1.688971,0.789569
86.189227,51.04233,1.688583,0.790176
86.29418,51.04233,1.69064,0.790782
86.49027,51.191664,1.689538,0.791389
86.629065,51.191664,1.692249,0.791995
86.710707,51.281264,1.690885,0.792602
86.9941,51.281264,1.696411,0.793208
87.056018,51.281264,1.697618,0.793814
87.388974,51.281264,1.704111,0.794421
87.478177,51.400731,1.701886,0.795027
87.541879,51.400731,1.703125,0.795634
87.724565,51.669532,1.697801,0.79624
87.758612,51.669532,1.69846,0.796847
87.797267,51.669532,1.699208,0.797453
87.816522,51.669532,1.69958,0.798059
88.043357,51.729266,1.702003,0.798666
88.078249,51.729266,1.702677,0.799272
88.135783,51.759133,1.702806,0.799879
88.286622,51.759133,1.705721,0.800485
88.340831,51.8786,1.702838,0.801092
88.528666,51.8786,1.706458,0.801698
88.873862,51.998067,1.709176,0.802304
89.113326,51.998067,1.713782,0.802911
89.197924,52.087667,1.712458,0.803517
89.402871,52.087667,1.716392,0.804124
89.596061,52.117534,1.719116,0.80473
89.714289,52.117534,1.721384,0.805337
89.749948,52.117534,1.722068,0.805943
89.806196,52.117534,1.723147,0.806549
90.117747,52.147401,1.728135,0.807156
90.242266,52.147401,1.730523,0.807762
90.365838,52.356468,1.725973,0.808369
90.564946,52.356468,1.729776,0.808975
90.68931,52.386335,1.731163,0.809582
90.901428,52.386335,1.735213,0.810188
91.075807,52.625269,1.730648,0.810794
91.24996,52.625269,1.733957,0.811401
91.550265,52.71487,1.736707,0.812007
91.649443,52.71487,1.738588,0.812614
91.740723,52.71487,1.74032,0.81322
91.747355,52.71487,1.740445,0.813827
92.013463,52.80447,1.742532,0.814433
92.105394,52.80447,1.744273,0.815039
92.230141,52.80447,1.746635,0.815646
92.34367,52.80447,1.748785,0.816252
92.4354,52.834337,1.749533,0.816859
92.636055,52.834337,1.753331,0.817465
92.746222,52.834337,1.755416,0.818072
92.855053,52.834337,1.757476,0.818678
92.981122,52.953804,1.755891,0.819284
93.375326,52.953804,1.763336,0.819891
93.641896,53.073271,1.764389,0.820497
93.818408,53.073271,1.767715,0.821104
93.868508,53.162871,1.765678,0.82171
93.934839,53.162871,1.766926,0.822317
93.938053,53.162871,1.766986,0.822923
94.615318,53.162871,1.779726,0.823529
94.892417,53.192738,1.783936,0.824136
95.069959,53.192738,1.787273,0.824742
95.485419,53.192738,1.795084,0.825349
95.677153,53.192738,1.798688,0.825955
95.865413,53.431672,1.794168,0.826562
95.925922,53.431672,1.795301,0.827168
95.932642,53.64074,1.788429,0.827774
95.954011,53.64074,1.788827,0.828381
96.000257,53.760207,1.785712,0.828987
96.731261,53.760207,1.79931,0.829594
96.736499,53.760207,1.799407,0.8302
97.607699,53.790074,1.814604,0.830807
97.633848,53.790074,1.81509,0.831413
97.698312,53.81994,1.815281,0.832019
98.157867,53.81994,1.82382,0.832626
98.206946,53.81994,1.824732,0.833232
98.634175,53.81994,1.83267,0.833839
98.753627,53.909541,1.83184,0.834445
99.66364,53.909541,1.84872,0.835052
99.794624,53.999141,1.848078,0.835658
100.090024,53.999141,1.853548,0.836264
100.274296,54.058875,1.854909,0.836871
100.411477,54.058875,1.857447,0.837477
100.606025,54.058875,1.861045,0.838084
100.933016,54.058875,1.867094,0.83869
100.964149,54.148475,1.86458,0.839297
101.066071,54.148475,1.866462,0.839903
101.253768,54.297809,1.864786,0.840509
101.295456,54.297809,1.865553,0.841116
101.35243,54.506876,1.859443,0.841722
101.980248,54.506876,1.870961,0.842329
102.077086,54.506876,1.872738,0.842935
102.247284,54.506876,1.87586,0.843542
102.873181,54.506876,1.887343,0.844148
103.48566,54.506876,1.89858,0.844754
103.726684,54.596477,1.899879,0.845361
104.080795,54.596477,1.906365,0.845967
104.662017,54.715944,1.912825,0.846574
104.794235,54.715944,1.915241,0.84718
105.258229,55.074345,1.911203,0.847787
105.354285,55.074345,1.912947,0.848393
106.435185,55.104212,1.931525,0.848999
106.464893,55.104212,1.932065,0.849606
106.901996,55.104212,1.939997,0.850212
107.066944,55.104212,1.94299,0.850819
107.09052,55.253546,1.938166,0.851425
107.127839,55.253546,1.938841,0.852032
108.547579,55.253546,1.964536,0.852638
108.802164,55.253546,1.969144,0.853244
109.016881,55.253546,1.97303,0.853851
109.093221,55.253546,1.974411,0.854457
109.167127,55.343146,1.97255,0.855064
109.3691,55.343146,1.9762,0.85567
109.519524,55.343146,1.978918,0.856277
109.618262,55.343146,1.980702,0.856883
109.651253,55.432747,1.978095,0.857489
110.850469,55.432747,1.999729,0.858096
111.26629,55.49248,2.00507,0.858702
111.83792,55.49248,2.015371,0.859309
112.366353,55.582081,2.021629,0.859915
113.52576,55.582081,2.042488,0.860522
113.578787,55.671681,2.040154,0.861128
114.357071,55.671681,2.054134,0.861734
114.376946,55.701548,2.053389,0.862341
114.444077,55.701548,2.054594,0.862947
115.064769,55.701548,2.065737,0.863554
115.956778,55.701548,2.081751,0.86416
116.477728,55.910615,2.083285,0.864767
117.604977,55.910615,2.103446,0.865373
117.745639,55.940482,2.104838,0.865979
117.879842,55.940482,2.107237,0.866586
118.491579,55.970349,2.117042,0.867192
118.505045,55.970349,2.117283,0.867799
118.858193,56.059949,2.120198,0.868405
119.181003,56.059949,2.125956,0.869012
120.009435,56.209283,2.135047,0.869618
121.466323,56.209283,2.160966,0.870224
122.26248,56.298883,2.171668,0.870831
122.737411,56.298883,2.180104,0.871437
122.754183,56.298883,2.180402,0.872044
123.028678,56.298883,2.185277,0.87265
123.964501,56.298883,2.2019,0.873257
125.428105,56.298883,2.227897,0.873863
125.716167,56.298883,2.233014,0.874469
126.586105,56.298883,2.248466,0.875076
126.677412,56.41835,2.245323,0.875682
127.893588,56.41835,2.266879,0.876289
129.068939,56.687151,2.276864,0.876895
129.393101,56.687151,2.282583,0.877502
130.412821,56.687151,2.300571,0.878108
131.163609,56.687151,2.313815,0.878714
131.523606,56.776752,2.316505,0.879321
131.683212,56.776752,2.319316,0.879927
131.695226,56.926086,2.313443,0.880534
134.56652,56.926086,2.363881,0.88114
134.76047,56.985819,2.364807,0.881747
136.024775,56.985819,2.386993,0.882353
137.353918,57.135153,2.404018,0.882959
137.441632,57.135153,2.405553,0.883566
139.811909,57.374087,2.436848,0.884172
139.817634,57.374087,2.436947,0.884779
140.380912,57.374087,2.446765,0.885385
141.59228,57.374087,2.467879,0.885992
141.759942,57.403954,2.469515,0.886598
144.507577,57.463688,2.514763,0.887204
144.868171,57.463688,2.521039,0.887811
145.340789,57.463688,2.529263,0.888417
150.900064,57.463688,2.626007,0.889024
154.763954,57.583155,2.68766,0.88963
155.261794,57.583155,2.696306,0.890237
160.423687,57.642888,2.783061,0.890843
175.086338,57.642888,3.037432,0.891449
177.883189,57.642888,3.085952,0.892056
206.973544,57.642888,3.590617,0.892662
222.17459,57.732489,3.848346,0.893269
274.598175,57.732489,4.756389,0.893875
341.869817,57.851956,5.909391,0.894482
401.347797,57.851956,6.937497,0.895088
421.893857,57.851956,7.292646,0.895694
439.50116,57.851956,7.596997,0.896301
559.534061,57.941556,9.65687,0.896907
703.180395,57.941556,12.136029,0.897514
745.424422,57.941556,12.865109,0.89812
829.628772,57.941556,14.318372,0.898727
836.723388,58.09089,14.403694,0.899333
1033.899048,58.09089,17.797955,0.899939
1249.39596,58.09089,21.507606,0.900546
1298.718832,58.09089,22.356669,0.901152
1477.816586,58.210357,25.38752,0.901759
1512.591359,58.210357,25.984918,0.902365
1859.938035,58.299958,31.902905,0.902971
2013.574457,58.299958,34.53818,0.903578
2234.237953,58.359691,38.283923,0.904184
2473.866748,58.359691,42.38999,0.904791
2552.60658,58.538892,43.605311,0.905397
3149.838857,58.538892,53.807627,0.906004
3193.896307,58.568759,54.532423,0.90661
3664.972278,58.568759,62.57555,0.907216
3980.174619,58.568759,67.957299,0.907823
4159.386532,58.568759,71.017154,0.908429
4813.688302,58.598625,82.146778,0.909036
5214.78642,58.598625,88.991617,0.909642
5813.539929,58.83756,98.806612,0.910249
6213.630095,58.83756,105.606523,0.910855
6608.882889,58.83756,112.324218,0.911461
7216.04212,58.83756,122.643464,0.912068
8211.446493,58.897293,139.41976,0.912674
8997.274409,58.897293,152.762103,0.913281
9476.696873,58.897293,160.902078,0.913887
10260.559561,58.897293,174.211054,0.914494
10621.893986,58.92716,180.254639,0.9151
12604.66075,58.92716,213.902396,0.915706
13662.16207,59.285561,230.446701,0.916313
14191.843991,59.285561,239.381118,0.916919
15252.931253,59.285561,257.279022,0.917526
15622.713873,59.285561,263.516335,0.918132
18960.548596,59.405029,319.174135,0.918739
20442.357014,59.405029,344.118293,0.919345
20831.696429,59.405029,350.672273,0.919951
20958.910877,59.405029,352.813749,0.920558
23482.361734,59.524496,394.499129,0.921164
27624.466334,59.524496,464.085684,0.921771
27971.033105,59.554363,469.672278,0.922377
30291.777566,59.554363,508.640783,0.922984
30676.649081,59.643963,514.329491,0.92359
35226.329693,59.643963,590.610147,0.924196
39542.87666,59.733563,661.987575,0.924803
40567.868989,59.733563,679.146979,0.925409
44871.85367,59.733563,751.200017,0.926016
44886.065718,59.733563,751.437941,0.926622
51467.736916,59.882897,859.473062,0.927229
66963.278104,59.882897,1118.237115,0.927835
67736.820492,59.882897,1131.1547,0.928441
68361.760264,59.882897,1141.590731,0.929048
88385.258913,60.002364,1473.029605,0.929654
110566.524802,60.002364,1842.702804,0.930261
138086.086259,60.241298,2292.216299,0.930867
256379.400453,60.241298,4255.874407,0.931474
328748.197134,60.271165,5454.485502,0.93208
328748.197135,60.271165,5454.485502,0.932686
328748.215996,60.330899,5449.085334,0.933293
328748.216,60.330899,5449.085334,0.933899
328748.247479,60.330899,5449.085856,0.934506
328748.247489,60.330899,5449.085856,0.935112
328748.291681,60.480233,5435.632054,0.935719
328748.291699,60.480233,5435.632054,0.936325
328748.348798,60.5101,5432.95006,0.936931
328748.348827,60.5101,5432.95006,0.937538
328748.41921,60.5997,5424.918274,0.938144
328748.419253,60.5997,5424.918275,0.938751
328748.503626,60.749034,5411.584073,0.939357
328748.503685,60.749034,5411.584074,0.939964
328748.603302,60.808767,5406.269815,0.94057
328748.603383,60.808767,5406.269816,0.941176
328748.720342,60.958101,5393.027565,0.941783
328748.720451,60.958101,5393.027567,0.942389
328748.857942,60.958101,5393.029823,0.942996
328748.858085,60.958101,5393.029825,0.943602
328749.020092,60.987968,5390.391429,0.944209
328749.020274,60.987968,5390.391432,0.944815
328749.2093,61.077568,5382.486862,0.945421
328749.209515,61.077568,5382.486865,0.946028
328749.419319,61.077568,5382.4903,0.946634
328749.41953,61.077568,5382.490304,0.947241
328749.620849,61.167169,5374.609088,0.947847
328749.62098,61.226902,5369.365569,0.948454
328749.752567,61.226902,5369.367718,0.94906
328749.752587,61.226902,5369.367718,0.949666
328977.656113,61.226902,5373.089996,0.950273
340032.552197,61.226902,5553.646184,0.950879
365946.189723,61.226902,5976.885586,0.951486
381320.773683,61.316503,6218.893077,0.952092
395354.833464,61.316503,6447.772077,0.952699
416819.332611,61.406103,6787.913782,0.953305
439476.534468,61.406103,7156.886909,0.953911
463259.359417,61.43597,7540.523269,0.954518
488051.579198,61.43597,7944.068942,0.955124
488911.062293,61.555437,7942.613798,0.955731
502521.055461,61.555437,8163.715197,0.956337
502521.194576,61.704771,8143.960154,0.956944
502555.733521,61.704771,8144.519899,0.95755
502556.43889,61.794371,8132.721957,0.958156
502627.104898,61.794371,8133.865524,0.958763
502629.249479,61.943705,8114.291019,0.959369
502752.906633,61.943705,8116.287302,0.959976
502758.107672,61.943705,8116.371266,0.960582
502955.250326,61.943705,8119.553876,0.961189
502966.1877,62.122906,8096.308146,0.961795
503260.948294,62.122906,8101.052944,0.962401
503281.847501,62.122906,8101.389361,0.963008
503702.9194,62.122906,8108.167407,0.963614
503740.073139,62.152773,8104.868903,0.964221
504323.161148,62.152773,8114.250432,0.964827
504386.160356,62.242373,8103.581808,0.965434
505176.56572,62.242373,8116.280639,0.96604
505279.221922,62.36184,8102.378347,0.966646
506339.419467,62.36184,8119.379089,0.967253
506503.859332,62.391707,8118.127963,0.967859
507918.257091,62.391707,8140.797607,0.968466
508176.216912,62.630641,8113.859426,0.969072
510083.063526,62.630641,8144.305332,0.969679
510494.437609,62.660508,8146.988519,0.970285
511874.1426,62.660508,8169.007252,0.970891
511874.147926,62.869575,8141.841992,0.971498
511882.779197,62.869575,8141.979281,0.972104
511882.806246,62.869575,8141.979711,0.972711
511900.573672,62.869575,8142.262319,0.973317
511900.655947,62.899442,8138.397405,0.973924
511931.975964,62.899442,8138.895343,0.97453
511932.176472,63.10851,8111.935781,0.975136
511982.552603,63.10851,8112.734028,0.975743
511982.976133,63.227977,8097.411989,0.976349
512059.072708,63.227977,8098.615516,0.976956
512059.891532,63.227977,8098.628466,0.977562
512169.908358,63.227977,8100.368469,0.978169
512171.380403,63.317577,8088.928932,0.978775
512325.756981,63.317577,8091.367063,0.979381
512328.312197,63.317577,8091.407419,0.979988
512540.819225,63.317577,8094.763628,0.980594
512545.068104,63.377311,8087.201297,0.981201
512834.687442,63.377311,8091.771061,0.981807
512841.79476,63.466911,8080.459369,0.982414
513088.766904,63.466911,8084.350721,0.98302
513235.776862,63.466911,8086.667046,0.983626
513247.233008,63.466911,8086.847552,0.984233
513741.446141,63.466911,8094.634493,0.984839
513787.585673,63.466911,8095.361479,0.985446
513807.424953,63.466911,8095.674072,0.986052
514563.073574,63.466911,8107.580254,0.986659
514594.286736,63.586378,8092.838478,0.987265
515698.473227,63.586378,8110.20362,0.987871
515763.869219,63.675978,8099.818526,0.988478
517090.252161,63.675978,8120.648719,0.989084
517505.951332,63.675978,8127.17707,0.989691
517516.911509,63.675978,8127.349195,0.990297
517652.874212,63.825312,8110.463635,0.990904
518643.555373,63.825312,8125.985395,0.99151
522616.948475,63.855179,8184.409725,0.992116
524180.773369,63.855179,8208.899906,0.992723
526260.986623,63.944779,8229.928878,0.993329
533568.307947,63.944779,8344.204373,0.993936
548592.182656,64.094113,8559.166424,0.994542
555279.942413,64.094113,8663.509232,0.995149
557396.397798,64.094113,8696.53029,0.995755
583760.321137,64.094113,9107.861721,0.996361
623375.197507,64.273314,9698.818354,0.996968
668260.711022,64.273314,10397.172161,0.997574
719503.965968,64.303181,11189.243786,0.998181
778539.157341,64.303181,12107.319543,0.998787
862950.996066,64.542115,13370.355087,0.999394
1354122.24649,64.542115,20980.444253,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e6_p3_s1.csv <==
Num,An,Eff,n/N
0.059734,0.059734,1.000011,0
0.149328,0.149334,0.999961,0.000606
0.149335,0.149334,1.00001,0.001213
0.23893,0.238934,0.999982,0.001819
0.298689,0.298668,1.000072,0.002426
0.298693,0.298668,1.000083,0.003032
0.388284,0.388268,1.00004,0.003639
0.3883,0.388268,1.000081,0.004245
0.507885,0.507735,1.000294,0.004851
0.507885,0.507735,1.000296,0.005458
0.537651,0.537602,1.000092,0.006064
0.597461,0.597336,1.000209,0.006671
0.597493,0.597336,1.000264,0.007277
0.74678,0.74667,1.000147,0.007884
0.74687,0.74667,1.000268,0.00849
0.777137,0.776536,1.000774,0.009096
0.777147,0.776536,1.000787,0.009703
0.866668,0.866137,1.000614,0.010309
0.866726,0.866137,1.000681,0.010916
0.956025,0.955737,1.000301,0.011522
1.015886,1.015471,1.000409,0.012129
1.016102,1.015471,1.000622,0.012735
1.107027,1.105071,1.00177,0.013341
1.107041,1.105071,1.001782,0.013948
1.19652,1.194671,1.001548,0.014554
1.196608,1.194671,1.001621,0.015161
1.225073,1.224538,1.000437,0.015767
1.225415,1.224538,1.000716,0.016374
1.345393,1.344005,1.001033,0.01698
1.345708,1.344005,1.001267,0.017586
1.494431,1.493339,1.000731,0.018193
1.498293,1.493339,1.003317,0.018799
1.498363,1.493339,1.003364,0.019406
1.554671,1.553073,1.001029,0.020012
1.555486,1.553073,1.001554,0.020619
1.587937,1.582939,1.003157,0.021225
1.588054,1.582939,1.003231,0.021831
1.735914,1.732273,1.002102,0.022438
1.736358,1.732273,1.002358,0.023044
1.823509,1.821874,1.000898,0.023651
1.824815,1.821874,1.001614,0.024257
1.945738,1.941341,1.002265,0.024864
1.946689,1.941341,1.002755,0.02547
1.952351,1.941341,1.005672,0.026076
1.952455,1.941341,1.005725,0.026683
2.042529,2.030941,1.005706,0.027289
2.042761,2.030941,1.00582,0.027896
2.15373,2.150408,1.001545,0.028502
2.187911,2.180275,1.003502,0.029109
2.188621,2.180275,1.003828,0.029715
2.213902,2.210142,1.001701,0.030321
2.21648,2.210142,1.002868,0.030928
2.399843,2.389343,1.004395,0.031534
2.401184,2.389343,1.004956,0.032141
2.469754,2.449076,1.008443,0.032747
2.469978,2.449076,1.008535,0.033354
2.542708,2.538676,1.001588,0.03396
2.546159,2.538676,1.002947,0.034566
2.564324,2.538676,1.010103,0.035173
2.56451,2.538676,1.010176,0.035779
2.667403,2.658144,1.003484,0.036386
2.670266,2.658144,1.00456,0.036992
2.70389,2.68801,1.005908,0.037599
2.704865,2.68801,1.00627,0.038205
2.91927,2.897078,1.00766,0.038811
2.92094,2.897078,1.008237,0.039418
2.935939,2.926945,1.003073,0.040024
2.993892,2.986678,1.002415,0.040631
3.000312,2.986678,1.004565,0.041237
3.051627,3.016545,1.01163,0.041844
3.052233,3.016545,1.011831,0.04245
3.162364,3.106145,1.018099,0.043056
3.163132,3.106145,1.018347,0.043663
3.186627,3.165879,1.006554,0.044269
3.189818,3.165879,1.007562,0.044876
3.286143,3.255479,1.009419,0.045482
3.287416,3.255479,1.00981,0.046089
3.386362,3.374946,1.003383,0.046695
3.392771,3.374946,1.005281,0.047301
3.509596,3.464547,1.013003,0.047908
3.509877,3.464547,1.013084,0.048514
3.511687,3.494413,1.004943,0.049121
3.517262,3.494413,1.006539,0.049727
3.691465,3.643747,1.013096,0.050334
3.692128,3.643747,1.013278,0.05094
3.774602,3.733348,1.01105,0.051546
3.779581,3.733348,1.012384,0.052153
3.809789,3.733348,1.020475,0.052759
3.810476,3.733348,1.020659,0.053366
3.842713,3.822948,1.00517,0.053972
3.901956,3.882682,1.004964,0.054579
3.913768,3.882682,1.008006,0.055185
3.924942,3.882682,1.010884,0.055791
3.928169,3.882682,1.011716,0.056398
4.091386,4.061882,1.007264,0.057004
4.099966,4.061882,1.009376,0.057611
4.15612,4.091749,1.015732,0.058217
4.160585,4.091749,1.016823,0.058824
4.351294,4.330683,1.004759,0.05943
4.364932,4.330683,1.007908,0.060036
4.39869,4.330683,1.015703,0.060643
4.399847,4.330683,1.015971,0.061249
4.415314,4.36055,1.012559,0.061856
4.420783,4.36055,1.013813,0.062462
4.490896,4.420284,1.015975,0.063069
4.502231,4.420284,1.018539,0.063675
4.61239,4.45015,1.036457,0.064281
4.615665,4.45015,1.037193,0.064888
4.732288,4.569618,1.035598,0.065494
4.744295,4.569618,1.038226,0.066101
4.794036,4.689085,1.022382,0.066707
4.794652,4.689085,1.022513,0.067314
4.870154,4.778685,1.019141,0.06792
4.927103,4.778685,1.031058,0.068526
4.940963,4.838419,1.021194,0.069133
4.942548,4.898152,1.009064,0.069739
4.96445,4.898152,1.013535,0.070346
5.133686,5.047486,1.017078,0.070952
5.15271,5.047486,1.020847,0.071559
5.162203,5.077353,1.016711,0.072165
5.164484,5.077353,1.017161,0.072771
5.25405,5.077353,1.034801,0.073378
5.259921,5.077353,1.035957,0.073984
5.406108,5.166953,1.046285,0.074591
5.409606,5.166953,1.046963,0.075197
5.442598,5.316287,1.023759,0.075804
5.464293,5.316287,1.02784,0.07641
5.484815,5.376021,1.020237,0.077016
5.49767,5.376021,1.022628,0.077623
5.553719,5.405887,1.027346,0.078229
5.568,5.405887,1.029988,0.078836
5.594181,5.525355,1.012456,0.079442
5.603641,5.525355,1.014169,0.080049
5.730589,5.525355,1.037144,0.080655
5.749079,5.525355,1.04049,0.081261
5.91651,5.764289,1.026408,0.081868
5.92811,5.764289,1.02842,0.082474
5.996331,5.794156,1.034893,0.083081
5.997302,5.794156,1.035061,0.083687
6.037314,5.883756,1.026099,0.084294
6.079974,5.883756,1.033349,0.0849
6.100749,5.973356,1.021327,0.085506
6.134189,5.973356,1.026925,0.086113
6.178727,5.973356,1.034381,0.086719
6.241253,6.03309,1.034504,0.087326
6.25195,6.03309,1.036277,0.087932
6.274885,6.12269,1.024858,0.088539
6.289944,6.12269,1.027317,0.089145
6.473128,6.12269,1.057236,0.089751
6.500426,6.12269,1.061694,0.090358
6.535097,6.212291,1.051962,0.090964
6.547876,6.212291,1.05402,0.091571
6.592981,6.331758,1.041256,0.092177
6.605341,6.331758,1.043208,0.092784
6.65955,6.510958,1.022822,0.09339
6.691602,6.510958,1.027745,0.093996
6.808879,6.600559,1.031561,0.094603
6.809332,6.600559,1.03163,0.095209
6.859777,6.600559,1.039272,0.095816
6.89234,6.600559,1.044206,0.096422
6.894411,6.720026,1.02595,0.097029
6.926858,6.720026,1.030778,0.097635
7.00446,6.749893,1.037714,0.098241
7.014055,6.749893,1.039136,0.098848
7.169418,6.839493,1.048238,0.099454
7.171186,6.839493,1.048497,0.100061
7.196111,6.929093,1.038536,0.100667
7.208891,6.929093,1.04038,0.101273
7.221713,6.95896,1.037757,0.10188
7.257111,6.95896,1.042844,0.102486
7.392671,6.988827,1.057784,0.103093
7.432016,6.988827,1.063414,0.103699
7.442292,7.197894,1.033954,0.104306
7.51906,7.197894,1.044619,0.104912
7.533818,7.227761,1.042345,0.105518
7.575234,7.287495,1.039484,0.106125
7.603192,7.287495,1.04332,0.106731
7.623382,7.317361,1.041821,0.107338
7.644317,7.317361,1.044682,0.107944
7.644389,7.466695,1.023798,0.108551
7.689282,7.466695,1.029811,0.109157
7.858652,7.466695,1.052494,0.109763
7.862057,7.466695,1.05295,0.11037
7.905352,7.675763,1.029911,0.110976
7.942888,7.675763,1.034801,0.111583
8.072318,7.765363,1.039529,0.112189
8.089714,7.765363,1.041769,0.112796
8.098096,7.765363,1.042848,0.113402
8.151314,7.765363,1.049702,0.114008
8.1643,7.79523,1.047346,0.114615
8.207888,7.79523,1.052937,0.115221
8.208554,7.914697,1.037128,0.115828
8.309047,7.914697,1.049825,0.116434
8.420593,7.914697,1.063918,0.117041
8.445401,7.914697,1.067053,0.117647
8.49196,8.034164,1.056981,0.118253
8.543347,8.034164,1.063377,0.11886
8.544484,8.123765,1.051789,0.119466
8.597117,8.123765,1.058268,0.120073
8.643893,8.183498,1.056259,0.120679
8.682944,8.183498,1.061031,0.121286
8.684608,8.273099,1.049741,0.121892
8.722054,8.273099,1.054267,0.122498
8.813353,8.392566,1.050138,0.123105
8.895776,8.392566,1.059959,0.123711
8.897593,8.601633,1.034407,0.124318
8.913082,8.6315,1.032623,0.124924
8.952893,8.6315,1.037235,0.125531
8.955065,8.661367,1.033909,0.126137
9.04878,8.661367,1.044729,0.126743
9.094122,8.661367,1.049964,0.12735
9.136495,8.661367,1.054856,0.127956
9.224057,8.7211,1.057671,0.128563
9.233417,8.7211,1.058745,0.129169
9.331529,8.750967,1.066343,0.129776
9.349461,8.750967,1.068392,0.130382
9.424257,8.840567,1.066024,0.130988
9.429424,8.840567,1.066608,0.131595
9.497043,8.900301,1.067047,0.132201
9.533039,8.900301,1.071092,0.132808
9.579158,9.109368,1.051572,0.133414
9.610623,9.109368,1.055026,0.134021
9.61302,9.109368,1.055289,0.134627
9.664978,9.109368,1.060993,0.135233
9.694857,9.139235,1.060795,0.13584
9.753063,9.139235,1.067164,0.136446
9.904131,9.348303,1.059458,0.137053
9.920847,9.348303,1.061246,0.137659
9.936619,9.378169,1.059548,0.138266
10.00018,9.378169,1.066325,0.138872
10.002865,9.46777,1.056518,0.139478
10.013945,9.46777,1.057688,0.140085
10.06778,9.55737,1.053405,0.140691
10.172541,9.55737,1.064366,0.141298
10.200816,9.706704,1.050904,0.141904
10.261615,9.706704,1.057168,0.142511
10.275026,9.706704,1.058549,0.143117
10.342725,9.706704,1.065524,0.143723
10.362938,9.706704,1.067606,0.14433
10.368877,9.706704,1.068218,0.144936
10.390113,9.796304,1.060616,0.145543
10.507928,9.796304,1.072642,0.146149
10.593021,9.945638,1.065092,0.146756
10.598997,9.945638,1.065693,0.147362
10.661604,10.065105,1.059264,0.147968
10.72588,10.065105,1.06565,0.148575
10.762646,10.094972,1.066139,0.149181
10.77136,10.094972,1.067002,0.149788
10.810917,10.094972,1.070921,0.150394
10.821777,10.154706,1.065691,0.151001
10.839303,10.154706,1.067417,0.151607
11.056049,10.154706,1.088761,0.152213
11.119739,10.154706,1.095033,0.15282
11.14526,10.333906,1.078514,0.153426
11.179573,10.333906,1.081834,0.154033
11.182871,10.423507,1.072851,0.154639
11.203683,10.423507,1.074848,0.155246
11.278467,10.542974,1.069761,0.155852
11.284258,10.542974,1.070311,0.156458
11.326802,10.632574,1.065293,0.157065
11.342117,10.632574,1.066733,0.157671
11.388624,10.752041,1.059206,0.158278
11.408945,10.752041,1.061096,0.158884
11.477683,10.811775,1.061591,0.159491
11.565276,10.811775,1.069693,0.160097
11.59559,10.901375,1.063681,0.160703
11.604645,10.901375,1.064512,0.16131
11.690372,10.901375,1.072376,0.161916
11.754046,10.901375,1.078217,0.162523
11.770217,11.020842,1.067996,0.163129
11.827817,11.020842,1.073223,0.163736
11.946877,11.050709,1.081096,0.164342
12.002475,11.050709,1.086127,0.164948
12.030876,11.050709,1.088697,0.165555
12.034783,11.050709,1.089051,0.166161
12.045313,11.14031,1.081237,0.166768
12.067326,11.14031,1.083213,0.167374
12.157792,11.259777,1.079754,0.167981
12.241754,11.259777,1.087211,0.168587
12.254285,11.259777,1.088324,0.169193
12.356917,11.259777,1.097439,0.1698
12.437692,11.528578,1.078857,0.170406
12.439891,11.528578,1.079048,0.171013
12.481908,11.588311,1.077112,0.171619
12.536041,11.588311,1.081783,0.172226
12.556565,11.618178,1.080769,0.172832
12.669839,11.618178,1.090519,0.173438
12.707497,11.707778,1.085389,0.174045
12.734525,11.767512,1.082177,0.174651
12.784392,11.767512,1.086414,0.175258
12.862319,11.857112,1.084777,0.175864
12.882147,11.857112,1.086449,0.176471
12.901939,11.946713,1.079957,0.177077
12.912377,11.946713,1.080831,0.177683
12.953913,11.976579,1.081604,0.17829
12.99463,11.976579,1.085003,0.178896
13.001666,12.06618,1.07753,0.179503
13.066576,12.06618,1.082909,0.180109
13.189351,12.096047,1.090385,0.180716
13.21342,12.096047,1.092375,0.181322
13.303916,12.215514,1.0891,0.181928
13.344782,12.215514,1.092445,0.182535
13.359933,12.24538,1.091018,0.183141
13.404899,12.24538,1.09469,0.183748
13.454217,12.24538,1.098718,0.184354
13.513558,12.24538,1.103564,0.184961
13.55023,12.424581,1.090599,0.185567
13.585457,12.424581,1.093434,0.186173
13.706173,12.573915,1.090048,0.18678
13.724163,12.573915,1.091479,0.187386
13.762512,12.663515,1.086785,0.187993
13.764983,12.663515,1.08698,0.188599
13.819731,12.693382,1.088735,0.189206
13.867687,12.693382,1.092513,0.189812
13.877752,12.693382,1.093306,0.190418
13.929766,12.693382,1.097404,0.191025
13.985964,12.693382,1.101831,0.191631
14.031303,12.693382,1.105403,0.192238
14.117851,12.932316,1.091672,0.192844
14.198243,12.932316,1.097889,0.193451
14.238174,13.021917,1.093401,0.194057
14.238717,13.021917,1.093442,0.194663
14.319666,13.201117,1.084731,0.19527
14.401411,13.201117,1.090924,0.195876
14.446901,13.201117,1.09437,0.196483
14.47646,13.201117,1.096609,0.197089
14.508661,13.290718,1.091639,0.197696
14.559169,13.290718,1.095439,0.198302
14.627867,13.290718,1.100608,0.198908
14.690332,13.290718,1.105308,0.199515
14.760987,13.410185,1.10073,0.200121
14.767886,13.410185,1.101244,0.200728
14.793142,13.440052,1.100676,0.201334
14.801335,13.440052,1.101286,0.201941
14.850341,13.440052,1.104932,0.202547
14.913778,13.499785,1.104742,0.203153
14.961893,13.499785,1.108306,0.20376
15.064244,13.649119,1.103679,0.204366
15.139346,13.649119,1.109181,0.204973
15.147367,13.678986,1.107346,0.205579
15.150362,13.678986,1.107565,0.206186
15.161394,13.768586,1.101158,0.206792
15.21837,13.768586,1.105296,0.207398
15.225945,13.858187,1.098697,0.208005
15.267403,13.858187,1.101688,0.208611
15.329702,13.91792,1.101436,0.209218
15.465144,13.91792,1.111168,0.209824
15.468358,13.977654,1.106649,0.210431
15.537961,13.977654,1.111629,0.211037
15.629193,14.246455,1.097058,0.211643
15.639039,14.246455,1.09775,0.21225
15.669494,14.365922,1.090741,0.212856
15.71734,14.365922,1.094071,0.213463
15.720318,14.365922,1.094278,0.214069
15.853064,14.365922,1.103519,0.214676
15.906279,14.395789,1.104926,0.215282
15.981003,14.395789,1.110117,0.215888
16.07304,14.485389,1.109604,0.216495
16.08123,14.485389,1.110169,0.217101
16.144006,14.485389,1.114503,0.217708
16.233604,14.485389,1.120688,0.218314
16.268752,14.574989,1.11621,0.218921
16.33007,14.574989,1.120417,0.219527
16.38802,14.634723,1.119804,0.220133
16.391487,14.634723,1.120041,0.22074
16.436713,14.724323,1.116297,0.221346
16.465276,14.724323,1.118237,0.221953
16.468403,14.724323,1.118449,0.222559
16.586067,14.724323,1.12644,0.223166
16.588806,14.933391,1.110853,0.223772
16.591647,14.933391,1.111043,0.224378
16.643774,14.933391,1.114534,0.224985
16.796023,14.933391,1.124729,0.225591
16.833654,15.082725,1.116088,0.226198
16.855466,15.082725,1.117535,0.226804
16.88225,15.082725,1.11931,0.227411
16.982469,15.082725,1.125955,0.228017
17.019572,15.202192,1.119547,0.228623
17.065851,15.202192,1.122591,0.22923
17.113275,15.291792,1.119115,0.229836
17.138265,15.351526,1.116388,0.230443
17.152318,15.351526,1.117304,0.231049
17.163619,15.530726,1.10514,0.231656
17.183817,15.530726,1.10644,0.232262
17.216646,15.530726,1.108554,0.232868
17.311494,15.530726,1.114661,0.233475
17.363309,15.560593,1.115851,0.234081
17.528276,15.560593,1.126453,0.234688
17.539982,15.59046,1.125046,0.235294
17.675865,15.59046,1.133762,0.235901
17.717005,15.829394,1.119247,0.236507
17.821286,15.829394,1.125835,0.237113
17.840981,15.829394,1.127079,0.23772
17.871577,15.829394,1.129012,0.238326
17.872896,15.918995,1.12274,0.238933
17.925177,15.918995,1.126024,0.239539
17.954851,15.918995,1.127888,0.240146
18.152959,15.918995,1.140333,0.240752
18.155739,16.068329,1.129908,0.241358
18.215191,16.068329,1.133608,0.241965
18.324787,16.157929,1.134105,0.242571
18.345982,16.157929,1.135417,0.243178
18.385061,16.247529,1.13156,0.243784
18.41895,16.247529,1.133646,0.244391
18.537833,16.277396,1.13887,0.244997
18.635088,16.277396,1.144845,0.245603
18.641567,16.277396,1.145243,0.24621
18.723487,16.277396,1.150275,0.246816
18.754357,16.366996,1.145864,0.247423
18.755152,16.366996,1.145913,0.248029
18.772954,16.396863,1.144911,0.248636
18.863676,16.396863,1.150444,0.249242
18.884094,16.546197,1.141295,0.249848
19.084689,16.546197,1.153418,0.250455
19.087197,16.635797,1.147357,0.251061
19.115429,16.635797,1.149054,0.251668
19.163251,16.785131,1.14168,0.252274
19.165022,16.785131,1.141786,0.252881
19.292028,16.874732,1.143249,0.253487
19.293679,16.874732,1.143347,0.254093
19.369463,16.874732,1.147838,0.2547
19.433972,16.874732,1.151661,0.255306
19.505685,16.994199,1.147785,0.255913
19.537509,16.994199,1.149658,0.256519
19.660655,17.233133,1.140864,0.257126
19.667527,17.233133,1.141262,0.257732
19.754178,17.263,1.144307,0.258338
19.775845,17.263,1.145562,0.258945
19.813552,17.263,1.147747,0.259551
19.824908,17.322733,1.144445,0.260158
20.011611,17.322733,1.155222,0.260764
20.016224,17.322733,1.155489,0.261371
20.082539,17.322733,1.159317,0.261977
20.112059,17.4422,1.153069,0.262583
20.141175,17.4422,1.154738,0.26319
20.149721,17.472067,1.153253,0.263796
20.167065,17.472067,1.154246,0.264403
20.176853,17.472067,1.154806,0.265009
20.291208,17.472067,1.161351,0.265616
20.337452,17.501934,1.162012,0.266222
20.346096,17.501934,1.162506,0.266828
20.359135,17.681135,1.151461,0.267435
20.436174,17.681135,1.155818,0.268041
20.484907,17.711001,1.15662,0.268648
20.50626,17.711001,1.157826,0.269254
20.554636,17.800602,1.154716,0.269861
20.7007,17.800602,1.162921,0.270467
20.711931,17.949936,1.153872,0.271073
20.785587,17.949936,1.157976,0.27168
20.831192,18.069403,1.152843,0.272286
20.844953,18.069403,1.153605,0.272893
20.867215,18.218737,1.145371,0.273499
20.907282,18.218737,1.14757,0.274106
20.942534,18.218737,1.149505,0.274712
20.966733,18.218737,1.150834,0.275318
21.050037,18.27847,1.15163,0.275925
21.102351,18.27847,1.154492,0.276531
21.114262,18.308337,1.153259,0.277138
21.140809,18.308337,1.154709,0.277744
21.341605,18.427804,1.15812,0.278351
21.371319,18.427804,1.159732,0.278957
21.383487,18.666738,1.14554,0.279563
21.440514,18.666738,1.148595,0.28017
21.505192,18.666738,1.152059,0.280776
21.693488,18.666738,1.162147,0.281383
21.709714,18.696605,1.161158,0.281989
21.742062,18.696605,1.162888,0.282596
21.74996,18.756339,1.159606,0.283202
21.773513,18.756339,1.160862,0.283808
21.774162,18.786206,1.159051,0.284415
21.89891,18.786206,1.165691,0.285021
21.918901,18.786206,1.166755,0.285628
22.013118,18.786206,1.17177,0.286234
22.049721,18.93554,1.164462,0.286841
22.072257,18.93554,1.165652,0.287447
22.081595,19.02514,1.160653,0.288053
22.093612,19.02514,1.161285,0.28866
22.183562,19.11474,1.160547,0.289266
22.335668,19.11474,1.168505,0.289873
22.344376,19.144607,1.167137,0.290479
22.366954,19.144607,1.168316,0.291086
22.431792,19.353674,1.159046,0.291692
22.472267,19.413408,1.157564,0.292298
22.488388,19.413408,1.158395,0.292905
22.4911,19.413408,1.158534,0.293511
22.499854,19.413408,1.158985,0.294118
22.547698,19.413408,1.16145,0.294724
22.577751,19.413408,1.162998,0.295331
22.645268,19.503008,1.161117,0.295937
22.686821,19.503008,1.163247,0.296543
22.734762,19.592609,1.160374,0.29715
22.822572,19.592609,1.164856,0.297756
22.858285,19.622476,1.164903,0.298363
22.950249,19.622476,1.16959,0.298969
23.025442,19.741943,1.166321,0.299576
23.064785,19.741943,1.168314,0.300182
23.145229,19.891277,1.163587,0.300788
23.243779,19.891277,1.168541,0.301395
23.31604,20.100344,1.159982,0.302001
23.334773,20.100344,1.160914,0.302608
23.357216,20.130211,1.160307,0.303214
23.425987,20.130211,1.163723,0.30382
23.466842,20.189944,1.162303,0.304427
23.507826,20.189944,1.164333,0.305033
23.523191,20.219811,1.163373,0.30564
23.610662,20.219811,1.167699,0.306246
23.614916,20.309411,1.162757,0.306853
23.697014,20.309411,1.1668,0.307459
23.729102,20.309411,1.16838,0.308065
23.80916,20.309411,1.172322,0.308672
23.900488,20.458745,1.168228,0.309278
23.924072,20.458745,1.169381,0.309885
23.960633,20.458745,1.171168,0.310491
23.968217,20.458745,1.171539,0.311098
23.988481,20.578213,1.165722,0.311704
24.064274,20.578213,1.169405,0.31231
24.087839,20.578213,1.170551,0.312917
24.090029,20.578213,1.170657,0.313523
24.134539,20.667813,1.167736,0.31413
24.171332,20.667813,1.169516,0.314736
24.246497,20.817147,1.164737,0.315343
24.350014,20.817147,1.169709,0.315949
24.381893,20.817147,1.171241,0.316555
24.466024,20.817147,1.175282,0.317162
24.549764,20.847014,1.177615,0.317768
24.618773,20.847014,1.180926,0.318375
24.642916,20.936614,1.177025,0.318981
24.687862,20.936614,1.179172,0.319588
24.757624,21.085948,1.174129,0.320194
24.875582,21.085948,1.179723,0.3208
24.876952,21.175548,1.174796,0.321407
24.936778,21.175548,1.177621,0.322013
24.986765,21.265148,1.17501,0.32262
25.118945,21.265148,1.181226,0.323226
25.1735,21.504083,1.170638,0.323833
25.204391,21.504083,1.172075,0.324439
25.350283,21.563816,1.175594,0.325045
25.370465,21.62355,1.173279,0.325652
25.379557,21.62355,1.1737,0.326258
25.38797,21.653417,1.172469,0.326865
25.392052,21.653417,1.172658,0.327471
25.4495,21.653417,1.175311,0.328078
25.528809,21.653417,1.178974,0.328684
25.55044,21.653417,1.179973,0.32929
25.583982,21.653417,1.181522,0.329897
25.634566,21.802751,1.175749,0.330503
25.683035,21.802751,1.177972,0.33111
25.771126,21.802751,1.182013,0.331716
25.81386,21.802751,1.183973,0.332323
25.912523,21.892351,1.183634,0.332929
25.984381,21.892351,1.186916,0.333535
26.03684,22.041685,1.181255,0.334142
26.0873,22.041685,1.183544,0.334748
26.144648,22.101418,1.18294,0.335355
26.184725,22.101418,1.184753,0.335961
26.262834,22.101418,1.188287,0.336568
26.273363,22.101418,1.188764,0.337174
26.309612,22.250752,1.182414,0.33778
26.364373,22.250752,1.184876,0.338387
26.437664,22.250752,1.188169,0.338993
26.553061,22.250752,1.193356,0.3396
26.663757,22.280619,1.196724,0.340206
26.747659,22.280619,1.20049,0.340813
26.77512,22.519553,1.188972,0.341419
26.795142,22.519553,1.189861,0.342025
26.84674,22.519553,1.192152,0.342632
26.999033,22.519553,1.198915,0.343238
27.066729,22.609154,1.197158,0.343845
27.123042,22.609154,1.199649,0.344451
27.184139,22.728621,1.196031,0.345058
27.2508,22.728621,1.198964,0.345664
27.268556,22.848088,1.193472,0.34627
27.371466,22.848088,1.197976,0.346877
27.488071,22.848088,1.20308,0.347483
27.4949,22.848088,1.203379,0.34809
27.531716,22.967555,1.198722,0.348696
27.633592,22.967555,1.203158,0.349303
27.652411,23.057155,1.199298,0.349909
27.658293,23.057155,1.199554,0.350515
27.711502,23.087022,1.200306,0.351122
27.836132,23.087022,1.205705,0.351728
27.897174,23.176623,1.203677,0.352335
27.99285,23.176623,1.207805,0.352941
28.087561,23.236356,1.208776,0.353548
28.125185,23.236356,1.210396,0.354154
28.136474,23.445424,1.200084,0.35476
28.224203,23.445424,1.203826,0.355367
28.241843,23.445424,1.204578,0.355973
28.25148,23.445424,1.204989,0.35658
28.31568,23.535024,1.203129,0.357186
28.410502,23.535024,1.207158,0.357793
28.472842,23.684358,1.202179,0.358399
28.534706,23.684358,1.204791,0.359005
28.598266,23.684358,1.207475,0.359612
28.667817,23.684358,1.210411,0.360218
28.740803,23.714225,1.211965,0.360825
28.762747,23.714225,1.21289,0.361431
28.805386,23.803825,1.210116,0.362038
28.840021,23.803825,1.211571,0.362644
28.9027,23.893425,1.209651,0.36325
28.911507,23.893425,1.210019,0.363857
28.997118,23.893425,1.213602,0.364463
29.007741,23.923292,1.212531,0.36507
29.121391,23.923292,1.217282,0.365676
29.124443,23.953159,1.215892,0.366283
29.278721,23.953159,1.222332,0.366889
29.311618,24.13236,1.214619,0.367495
29.348861,24.13236,1.216162,0.368102
29.4081,24.162226,1.217111,0.368708
29.474156,24.162226,1.219844,0.369315
29.543804,24.192093,1.221217,0.369921
29.568914,24.192093,1.222255,0.370528
29.68091,24.431027,1.214886,0.371134
29.686116,24.431027,1.215099,0.37174
29.821744,24.490761,1.217673,0.372347
29.866145,24.490761,1.219486,0.372953
29.870554,24.490761,1.219666,0.37356
29.959593,24.490761,1.223302,0.374166
29.968718,24.520628,1.222184,0.374773
30.064254,24.520628,1.22608,0.375379
30.178636,24.759562,1.218868,0.375985
30.349251,24.759562,1.225759,0.376592
30.350665,24.849162,1.221396,0.377198
30.425799,24.849162,1.22442,0.377805
30.472773,24.879029,1.224838,0.378411
30.492775,24.879029,1.225642,0.379018
30.523202,25.117963,1.215194,0.379624
30.537936,25.117963,1.215781,0.38023
30.613626,25.14783,1.217347,0.380837
30.656049,25.14783,1.219034,0.381443
30.777707,25.23743,1.219526,0.38205
30.80276,25.23743,1.220519,0.382656
30.885318,25.23743,1.22379,0.383263
30.897037,25.23743,1.224254,0.383869
30.976822,25.23743,1.227416,0.384475
31.063327,25.23743,1.230843,0.385082
31.071791,25.327031,1.226823,0.385688
31.180598,25.327031,1.231119,0.386295
31.20168,25.386764,1.229053,0.386901
31.265156,25.386764,1.231553,0.387508
31.319777,25.386764,1.233705,0.388114
31.425748,25.386764,1.237879,0.38872
31.458182,25.386764,1.239157,0.389327
31.55824,25.386764,1.243098,0.389933
31.630528,25.476365,1.241564,0.39054
31.658698,25.476365,1.242669,0.391146
31.691135,25.595832,1.238137,0.391753
31.796192,25.595832,1.242241,0.392359
31.890028,25.834766,1.234384,0.392965
31.924576,25.834766,1.235722,0.393572
32.123895,25.834766,1.243437,0.394178
32.264578,25.834766,1.248882,0.394785
32.342482,25.864633,1.250452,0.395391
32.357898,25.864633,1.251048,0.395998
32.383989,26.043834,1.243442,0.396604
32.400976,26.043834,1.244094,0.39721
32.417472,26.0737,1.243302,0.397817
32.481812,26.0737,1.245769,0.398423
32.568769,26.193167,1.243407,0.39903
32.591165,26.193167,1.244262,0.399636
32.829437,26.312635,1.247668,0.400243
32.842642,26.312635,1.24817,0.400849
32.959272,26.342501,1.251182,0.401455
32.993034,26.402235,1.24963,0.402062
33.03186,26.402235,1.251101,0.402668
33.071287,26.402235,1.252594,0.403275
33.137753,26.402235,1.255112,0.403881
33.293772,26.581436,1.25252,0.404488
33.352564,26.581436,1.254731,0.405094
33.508271,26.581436,1.260589,0.4057
33.511398,26.581436,1.260707,0.406307
33.532508,26.82037,1.250263,0.406913
33.579756,26.82037,1.252024,0.40752
33.672111,26.880103,1.252678,0.408126
33.678706,26.880103,1.252923,0.408733
33.700326,26.90997,1.252336,0.409339
33.762309,26.90997,1.254639,0.409945
33.796442,26.90997,1.255908,0.410552
33.867905,26.90997,1.258563,0.411158
33.97081,26.999571,1.258198,0.411765
34.033692,26.999571,1.260527,0.412371
34.055111,27.029437,1.259927,0.412978
34.098508,27.029437,1.261532,0.413584
34.143775,27.029437,1.263207,0.41419
34.246899,27.029437,1.267022,0.414797
34.473692,27.148904,1.269801,0.415403
34.480665,27.148904,1.270057,0.41601
34.631519,27.298238,1.268636,0.416616
34.77548,27.298238,1.273909,0.417223
34.855982,27.357972,1.27407,0.417829
34.861135,27.357972,1.274259,0.418435
34.922985,27.537173,1.268212,0.419042
35.034567,27.537173,1.272264,0.419648
35.057457,27.626773,1.268967,0.420255
35.199596,27.626773,1.274112,0.420861
35.247662,27.626773,1.275852,0.421468
35.33554,27.626773,1.279032,0.422074
35.450263,27.626773,1.283185,0.42268
35.551882,27.626773,1.286863,0.423287
35.633259,27.716373,1.285639,0.423893
35.675085,27.716373,1.287148,0.4245
35.681862,27.74624,1.286007,0.425106
35.710192,27.74624,1.287028,0.425713
35.84864,27.83584,1.287859,0.426319
35.869936,27.83584,1.288624,0.426925
35.919458,27.955308,1.284889,0.427532
35.932231,27.955308,1.285346,0.428138
36.053341,27.985174,1.288301,0.428745
36.074825,27.985174,1.289069,0.429351
36.089733,28.104641,1.28412,0.429958
36.092591,28.104641,1.284222,0.430564
36.23476,28.343576,1.278412,0.43117
36.268435,28.343576,1.2796,0.431777
36.299266,28.343576,1.280688,0.432383
36.363037,28.343576,1.282938,0.43299
36.399375,28.463043,1.278829,0.433596
36.492658,28.463043,1.282107,0.434203
36.592193,28.49291,1.284256,0.434809
36.674166,28.49291,1.287133,0.435415
36.705325,28.731844,1.277514,0.436022
36.828672,28.731844,1.281807,0.436628
36.847512,28.731844,1.282462,0.437235
36.850237,28.731844,1.282557,0.437841
36.978668,28.791577,1.284357,0.438448
37.07688,28.791577,1.287768,0.439054
37.100258,28.821444,1.287245,0.43966
37.299754,28.821444,1.294167,0.440267
37.389263,28.821444,1.297272,0.440873
37.410032,28.821444,1.297993,0.44148
37.472082,28.911045,1.296117,0.442086
37.567297,28.970778,1.296731,0.442693
37.574193,28.970778,1.296969,0.443299
37.732867,28.970778,1.302446,0.443905
37.769081,28.970778,1.303696,0.444512
37.801371,29.149979,1.296789,0.445118
37.921785,29.149979,1.30092,0.445725
38.043846,29.179846,1.303771,0.446331
38.137948,29.179846,1.306996,0.446938
38.227262,29.269446,1.306047,0.447544
38.248839,29.269446,1.306784,0.44815
38.365634,29.299313,1.309438,0.448757
38.39409,29.299313,1.310409,0.449363
38.460239,29.41878,1.307336,0.44997
38.51401,29.41878,1.309164,0.450576
38.518299,29.41878,1.30931,0.451183
38.573573,29.41878,1.311189,0.451789
38.660414,29.448647,1.312808,0.452395
38.694244,29.448647,1.313957,0.453002
38.78327,29.448647,1.31698,0.453608
38.810399,29.448647,1.317901,0.454215
38.908823,29.777181,1.306666,0.454821
38.936688,29.777181,1.307602,0.455428
39.00125,29.866782,1.30584,0.456034
39.031275,29.866782,1.306846,0.45664
39.09182,29.866782,1.308873,0.457247
39.139095,29.866782,1.310456,0.457853
39.179369,30.135583,1.300103,0.45846
39.219031,30.135583,1.301419,0.459066
39.343946,30.165449,1.304272,0.459673
39.68189,30.165449,1.315475,0.460279
39.733053,30.165449,1.317171,0.460885
39.823093,30.165449,1.320156,0.461492
39.876836,30.25505,1.318022,0.462098
39.958632,30.25505,1.320726,0.462705
40.058078,30.374517,1.318805,0.463311
40.103395,30.374517,1.320297,0.463918
40.247043,30.404384,1.323725,0.464524
40.354701,30.404384,1.327266,0.46513
40.37012,30.493984,1.323872,0.465737
40.447869,30.493984,1.326421,0.466343
40.559482,30.613451,1.324891,0.46695
40.580411,30.613451,1.325575,0.467556
40.619257,30.613451,1.326843,0.468163
40.636253,30.613451,1.327399,0.468769
40.691244,30.613451,1.329195,0.469375
40.848548,30.613451,1.334333,0.469982
40.898557,30.703051,1.332068,0.470588
41.057212,30.703051,1.337236,0.471195
41.172386,30.852385,1.334496,0.471801
41.224107,30.852385,1.336172,0.472408
41.355627,30.971853,1.335265,0.473014
41.513672,30.971853,1.340368,0.47362
41.544041,30.971853,1.341348,0.474227
41.563855,30.971853,1.341988,0.474833
41.634025,31.061453,1.340376,0.47544
41.696029,31.061453,1.342372,0.476046
41.790265,31.061453,1.345406,0.476653
41.8072,31.061453,1.345951,0.477259
41.942161,31.121186,1.347704,0.477865
41.981906,31.121186,1.348982,0.478472
42.021238,31.18092,1.347659,0.479078
42.114613,31.18092,1.350653,0.479685
42.123275,31.330254,1.344492,0.480291
42.264646,31.330254,1.349004,0.480898
42.383541,31.449721,1.34766,0.481504
42.399962,31.449721,1.348182,0.48211
42.445187,31.599055,1.343242,0.482717
42.518685,31.658788,1.343029,0.483323
42.895275,31.658788,1.354925,0.48393
42.916305,31.658788,1.355589,0.484536
42.997021,31.658788,1.358139,0.485143
43.029548,31.688655,1.357885,0.485749
43.140021,31.688655,1.361371,0.486355
43.179972,31.837989,1.356241,0.486962
43.301061,31.837989,1.360044,0.487568
43.363366,31.837989,1.362001,0.488175
43.441117,31.837989,1.364443,0.488781
43.457736,31.92759,1.361134,0.489388
43.541842,31.92759,1.363769,0.489994
43.565765,32.047057,1.359431,0.4906
43.778103,32.047057,1.366057,0.491207
43.928631,32.047057,1.370754,0.491813
43.93365,32.047057,1.370911,0.49242
44.177226,32.136657,1.374668,0.493026
44.195648,32.136657,1.375241,0.493633
44.254209,32.315858,1.369427,0.494239
44.336746,32.315858,1.371981,0.494845
44.441286,32.495058,1.367632,0.495452
44.465778,32.495058,1.368386,0.496058
44.531952,32.554792,1.367908,0.496665
44.557004,32.554792,1.368677,0.497271
44.665967,32.554792,1.372024,0.497878
44.720081,32.554792,1.373687,0.498484
44.769562,32.644392,1.371432,0.49909
44.770597,32.644392,1.371464,0.499697
44.849321,32.733993,1.370115,0.500303
44.872452,32.733993,1.370821,0.50091
44.96194,32.763859,1.372303,0.501516
44.97123,32.763859,1.372586,0.502122
44.981057,32.793726,1.371636,0.502729
45.118212,32.793726,1.375818,0.503335
45.275046,33.002794,1.371855,0.503942
45.336349,33.002794,1.373712,0.504548
45.363059,33.002794,1.374522,0.505155
45.548964,33.002794,1.380155,0.505761
45.570222,33.002794,1.380799,0.506367
45.591259,33.002794,1.381436,0.506974
45.691077,33.002794,1.384461,0.50758
45.901351,33.002794,1.390832,0.508187
46.027041,33.092394,1.390865,0.508793
46.12339,33.092394,1.393776,0.5094
46.148088,33.122261,1.393265,0.510006
46.229981,33.122261,1.395737,0.510612
46.28575,33.271595,1.391149,0.511219
46.357537,33.271595,1.393307,0.511825
46.413719,33.361195,1.391249,0.512432
46.435596,33.361195,1.391904,0.513038
46.463358,33.570263,1.384063,0.513645
46.600326,33.570263,1.388143,0.514251
46.692902,33.600129,1.389664,0.514857
46.751183,33.600129,1.391399,0.515464
46.787063,33.600129,1.392467,0.51607
46.833461,33.600129,1.393848,0.516677
46.963911,33.719596,1.392778,0.517283
47.172646,33.719596,1.398968,0.51789
47.287225,33.749463,1.401125,0.518496
47.354532,33.749463,1.40312,0.519102
47.450411,33.749463,1.40596,0.519709
47.535784,33.749463,1.40849,0.520315
47.687077,33.988397,1.40304,0.520922
47.739454,33.988397,1.404581,0.521528
47.939012,34.197465,1.401829,0.522135
47.981967,34.197465,1.403086,0.522741
48.064344,34.197465,1.405494,0.523347
48.126098,34.197465,1.4073,0.523954
48.137216,34.406532,1.399072,0.52456
48.176502,34.436399,1.398999,0.525167
48.237161,34.436399,1.400761,0.525773
48.309005,34.466266,1.401632,0.52638
48.362242,34.466266,1.403176,0.526986
48.523489,34.526,1.405419,0.527592
48.584085,34.526,1.407174,0.528199
48.684854,34.555866,1.408874,0.528805
48.720697,34.555866,1.409911,0.529412
48.783406,34.555866,1.411726,0.530018
48.822608,34.555866,1.41286,0.530625
48.935621,34.645467,1.412468,0.531231
49.059033,34.645467,1.41603,0.531837
49.144662,34.645467,1.418502,0.532444
49.192746,34.645467,1.41989,0.53305
49.240219,34.794801,1.41516,0.533657
49.468523,34.794801,1.421722,0.534263
49.477354,34.794801,1.421976,0.53487
49.587243,34.794801,1.425134,0.535476
49.696652,34.884401,1.42461,0.536082
49.707067,34.884401,1.424908,0.536689
49.813161,34.944134,1.425509,0.537295
49.837441,34.944134,1.426203,0.537902
49.927136,34.944134,1.42877,0.538508
50.005502,34.944134,1.431013,0.539115
50.009873,35.003868,1.428696,0.539721
50.354443,35.003868,1.438539,0.540327
50.370476,35.272669,1.428031,0.540934
50.562856,35.272669,1.433485,0.54154
50.59835,35.362269,1.430857,0.542147
50.658148,35.362269,1.432548,0.542753
50.720089,35.422003,1.431881,0.54336
51.04173,35.422003,1.440961,0.543966
51.045901,35.511603,1.437443,0.544572
51.238331,35.511603,1.442862,0.545179
51.362691,35.511603,1.446364,0.545785
51.518443,35.511603,1.45075,0.546392
51.541764,35.601204,1.447753,0.546998
51.630183,35.601204,1.450237,0.547605
51.781227,35.63107,1.453261,0.548211
51.803496,35.63107,1.453885,0.548817
51.848465,35.870005,1.445455,0.549424
51.884838,35.870005,1.446469,0.55003
51.919518,35.899871,1.446231,0.550637
51.971346,35.899871,1.447675,0.551243
52.04923,35.989472,1.446235,0.55185
52.183643,35.989472,1.44997,0.552456
52.226467,35.989472,1.45116,0.553062
52.337384,35.989472,1.454242,0.553669
52.408795,36.138806,1.450208,0.554275
52.537852,36.138806,1.453779,0.554882
52.709026,36.228406,1.454909,0.555488
52.965142,36.228406,1.461978,0.556095
53.051754,36.347873,1.459556,0.556701
53.231721,36.347873,1.464507,0.557307
53.277726,36.437474,1.462168,0.557914
53.341312,36.437474,1.463914,0.55852
53.360181,36.437474,1.464431,0.559127
53.45106,36.437474,1.466926,0.559733
53.634623,36.556941,1.467153,0.56034
53.72727,36.556941,1.469687,0.560946
53.768293,36.586807,1.469609,0.561552
53.892975,36.586807,1.473017,0.562159
54.061921,36.616674,1.476429,0.562765
54.184627,36.616674,1.47978,0.563372
54.249755,36.706275,1.477942,0.563978
54.510595,36.706275,1.485048,0.564585
54.523246,36.825742,1.480574,0.565191
54.659573,36.825742,1.484276,0.565797
54.685277,36.855608,1.483771,0.566404
54.741615,36.855608,1.485299,0.56701
54.796907,36.945209,1.483194,0.567617
54.85917,36.945209,1.484879,0.568223
54.897331,37.064676,1.481123,0.56883
54.941324,37.064676,1.48231,0.569436
55.086824,37.064676,1.486235,0.570042
55.149739,37.064676,1.487933,0.570649
55.23165,37.30361,1.480598,0.571255
55.266365,37.30361,1.481529,0.571862
55.30311,37.333477,1.481328,0.572468
55.42317,37.333477,1.484543,0.573075
55.576094,37.333477,1.48864,0.573681
55.597519,37.333477,1.489214,0.574287
55.636664,37.333477,1.490262,0.574894
55.642854,37.393211,1.488047,0.5755
55.742827,37.393211,1.490721,0.576107
55.822808,37.512678,1.488105,0.576713
55.958646,37.512678,1.491726,0.57732
56.036268,37.572411,1.491421,0.577926
56.077941,37.572411,1.49253,0.578532
56.186303,37.572411,1.495414,0.579139
56.240358,37.572411,1.496853,0.579745
56.343636,37.662012,1.496034,0.580352
56.396155,37.662012,1.497428,0.580958
56.582849,37.662012,1.502385,0.581565
56.640629,37.662012,1.503919,0.582171
56.655688,37.871079,1.496015,0.582777
56.815748,37.871079,1.500241,0.583384
56.828238,38.05028,1.493504,0.58399
56.918386,38.05028,1.495873,0.584597
56.950163,38.13988,1.493192,0.585203
57.063246,38.13988,1.496157,0.58581
57.211807,38.22948,1.496536,0.586416
57.255731,38.22948,1.497685,0.587022
57.273942,38.289214,1.495824,0.587629
57.302241,38.289214,1.496564,0.588235
57.543033,38.378814,1.499344,0.588842
57.630902,38.378814,1.501633,0.589448
57.672506,38.378814,1.502717,0.590055
58.034614,38.378814,1.512152,0.590661
58.091907,38.498281,1.508948,0.591267
58.267453,38.498281,1.513508,0.591874
58.35047,38.737216,1.506316,0.59248
58.428644,38.737216,1.508334,0.593087
58.522903,38.826816,1.507281,0.593693
58.573712,38.826816,1.508589,0.5943
58.651772,38.826816,1.5106,0.594906
58.685801,38.826816,1.511476,0.595512
58.80242,38.826816,1.51448,0.596119
58.919924,38.826816,1.517506,0.596725
58.943263,38.856683,1.51694,0.597332
59.14612,38.856683,1.522161,0.597938
59.486689,38.97615,1.526233,0.598545
59.502094,38.97615,1.526628,0.599151
59.563607,38.97615,1.528207,0.599757
59.585332,38.97615,1.528764,0.600364
59.871335,39.006017,1.534926,0.60097
59.932207,39.006017,1.536486,0.601577
59.955734,39.185217,1.53006,0.602183
59.999634,39.185217,1.53118,0.60279
60.095348,39.215084,1.532455,0.603396
60.132335,39.215084,1.533398,0.604002
60.240574,39.215084,1.536158,0.604609
60.300908,39.215084,1.537697,0.605215
60.415153,39.244951,1.539438,0.605822
60.515241,39.244951,1.541988,0.606428
60.616363,39.454018,1.53638,0.607035
60.707824,39.454018,1.538698,0.607641
60.821883,39.483885,1.540423,0.608247
60.842303,39.483885,1.54094,0.608854
60.985929,39.573486,1.541081,0.60946
61.028318,39.573486,1.542152,0.610067
61.119116,39.573486,1.544446,0.610673
61.366172,39.573486,1.550689,0.61128
61.387649,39.573486,1.551232,0.611886
61.534747,39.573486,1.554949,0.612492
61.73346,39.782553,1.551772,0.613099
61.941001,39.782553,1.556989,0.613705
62.005639,40.051354,1.548153,0.614312
62.124359,40.051354,1.551118,0.614918
62.175934,40.170821,1.547788,0.615525
62.26978,40.170821,1.550125,0.616131
62.32449,40.170821,1.551487,0.616737
62.516877,40.170821,1.556276,0.617344
62.805925,40.200688,1.56231,0.61795
62.864713,40.200688,1.563772,0.618557
62.925393,40.260422,1.562959,0.619163
63.041693,40.260422,1.565848,0.61977
63.077026,40.379889,1.56209,0.620376
63.128536,40.379889,1.563366,0.620982
63.446687,40.379889,1.571245,0.621589
63.593783,40.439622,1.572561,0.622195
63.676559,40.439622,1.574608,0.622802
63.729543,40.618823,1.568966,0.623408
63.740259,40.618823,1.56923,0.624015
63.764909,40.618823,1.569836,0.624621
64.033512,40.618823,1.576449,0.625227
64.195725,40.64869,1.579282,0.625834
64.243492,40.64869,1.580457,0.62644
64.278957,40.887624,1.572088,0.627047
64.302594,40.887624,1.572666,0.627653
64.473718,40.917491,1.575701,0.62826
64.704248,40.917491,1.581335,0.628866
64.769698,40.917491,1.582934,0.629472
64.895056,40.917491,1.585998,0.630079
64.955769,41.007091,1.584013,0.630685
65.066662,41.007091,1.586717,0.631292
65.15518,41.126558,1.58426,0.631898
65.180439,41.126558,1.584875,0.632505
65.353215,41.156425,1.587923,0.633111
65.461322,41.156425,1.590549,0.633717
65.485501,41.156425,1.591137,0.634324
65.721351,41.156425,1.596867,0.63493
65.909271,41.246025,1.597954,0.635537
65.949545,41.246025,1.598931,0.636143
66.190644,41.335626,1.601298,0.63675
66.285086,41.335626,1.603582,0.637356
66.383081,41.365493,1.604794,0.637962
66.465791,41.365493,1.606793,0.638569
66.540984,41.365493,1.608611,0.639175
66.571295,41.365493,1.609344,0.639782
66.604961,41.634294,1.599762,0.640388
66.693922,41.634294,1.601899,0.640995
66.710226,41.634294,1.60229,0.641601
66.942037,41.634294,1.607858,0.642207
66.979652,41.694027,1.606457,0.642814
67.061092,41.694027,1.60841,0.64342
67.104439,41.873228,1.602562,0.644027
67.199887,41.873228,1.604841,0.644633
67.356447,41.962828,1.605146,0.64524
67.457452,41.962828,1.607553,0.645846
67.646006,41.962828,1.612046,0.646452
67.774791,41.962828,1.615115,0.647059
67.788891,42.082295,1.610865,0.647665
67.8764,42.082295,1.612944,0.648272
67.919045,42.171896,1.610529,0.648878
67.970928,42.171896,1.611759,0.649485
68.033855,42.201762,1.612109,0.650091
68.148638,42.201762,1.614829,0.650697
68.307524,42.32123,1.614025,0.651304
68.337296,42.32123,1.614729,0.65191
68.39414,42.32123,1.616072,0.652517
68.429007,42.32123,1.616896,0.653123
68.534608,42.351096,1.618249,0.65373
68.553498,42.351096,1.618695,0.654336
68.698188,42.440697,1.618687,0.654942
68.717259,42.440697,1.619136,0.655549
68.858518,42.530297,1.619046,0.656155
68.864043,42.530297,1.619176,0.656762
69.049705,42.679631,1.617861,0.657368
69.214662,42.679631,1.621726,0.657975
69.289942,42.799098,1.618958,0.658581
69.366211,42.799098,1.62074,0.659187
69.416613,43.008166,1.614033,0.659794
69.515167,43.008166,1.616325,0.6604
69.680763,43.157499,1.614569,0.661007
69.752974,43.157499,1.616242,0.661613
69.761484,43.157499,1.616439,0.66222
69.883449,43.157499,1.619265,0.662826
69.982624,43.157499,1.621563,0.663432
70.242798,43.157499,1.627592,0.664039
70.455864,43.2471,1.629147,0.664645
70.580796,43.2471,1.632035,0.665252
70.584791,43.306833,1.629877,0.665858
70.700621,43.306833,1.632551,0.666465
70.762861,43.306833,1.633988,0.667071
70.898466,43.306833,1.63712,0.667677
71.072793,43.306833,1.641145,0.668284
71.359186,43.306833,1.647758,0.66889
71.446579,43.396434,1.64637,0.669497
71.838522,43.396434,1.655402,0.670103
71.932075,43.545768,1.651873,0.67071
72.016611,43.605501,1.651549,0.671316
72.037469,43.605501,1.652027,0.671922
72.057627,43.605501,1.652489,0.672529
72.137215,43.605501,1.654315,0.673135
72.175955,43.754835,1.649554,0.673742
72.46602,43.754835,1.656183,0.674348
72.580095,43.754835,1.65879,0.674955
72.583215,43.754835,1.658862,0.675561
72.647059,43.784702,1.659188,0.676167
72.752163,43.784702,1.661589,0.676774
72.755398,43.874302,1.658269,0.67738
72.870432,43.874302,1.660891,0.677987
72.974646,43.874302,1.663266,0.678593
73.2175,43.874302,1.668801,0.6792
73.319091,44.08337,1.663192,0.679806
73.341657,44.08337,1.663704,0.680412
73.370203,44.202837,1.659853,0.681019
73.498292,44.202837,1.662751,0.681625
73.701035,44.202837,1.667337,0.682232
73.760186,44.202837,1.668675,0.682838
73.936573,44.232704,1.671536,0.683445
74.126863,44.232704,1.675838,0.684051
74.155289,44.471638,1.667474,0.684657
74.334748,44.471638,1.671509,0.685264
74.413998,44.501505,1.672168,0.68587
74.527819,44.501505,1.674726,0.686477
74.710905,44.501505,1.67884,0.687083
74.777749,44.501505,1.680342,0.68769
74.796916,44.561238,1.67852,0.688296
74.847691,44.561238,1.679659,0.688902
75.096114,44.591105,1.684105,0.689509
75.187686,44.591105,1.686159,0.690115
75.338602,45.039107,1.672737,0.690722
75.458783,45.039107,1.675406,0.691328
75.569663,45.039107,1.677868,0.691935
75.61111,45.039107,1.678788,0.692541
75.906115,45.188441,1.679768,0.693147
75.910117,45.188441,1.679857,0.693754
76.122854,45.188441,1.684565,0.69436
76.126255,45.188441,1.68464,0.694967
76.32632,45.218307,1.687952,0.695573
76.349239,45.218307,1.688459,0.69618
76.506017,45.307908,1.68858,0.696786
76.675364,45.307908,1.692317,0.697392
76.689469,45.307908,1.692629,0.697999
76.802545,45.307908,1.695125,0.698605
76.920972,45.427375,1.693274,0.699212
76.970463,45.427375,1.694363,0.699818
77.111918,45.457242,1.696362,0.700424
77.311974,45.457242,1.700763,0.701031
77.45522,45.546842,1.700562,0.701637
77.556029,45.546842,1.702775,0.702244
77.622265,45.546842,1.704229,0.70285
77.659253,45.546842,1.705041,0.703457
77.747003,45.546842,1.706968,0.704063
78.001324,45.546842,1.712552,0.704669
78.005084,45.696176,1.707037,0.705276
78.108837,45.696176,1.709308,0.705882
78.185552,45.696176,1.710987,0.706489
78.273204,45.696176,1.712905,0.707095
78.394546,45.905243,1.707747,0.707702
78.400152,45.905243,1.707869,0.708308
78.572114,45.905243,1.711615,0.708914
78.631598,45.905243,1.712911,0.709521
78.63356,45.93511,1.71184,0.710127
78.826608,45.93511,1.716043,0.710734
78.850018,46.114311,1.709882,0.71134
78.93245,46.114311,1.711669,0.711947
79.03772,46.174044,1.711735,0.712553
79.080208,46.174044,1.712655,0.713159
79.360857,46.263645,1.715404,0.713766
79.561047,46.263645,1.719731,0.714372
79.65898,46.353245,1.71852,0.714979
79.709903,46.353245,1.719619,0.715585
79.754303,46.383112,1.719469,0.716192
79.824788,46.383112,1.720988,0.716798
79.834279,46.472712,1.717874,0.717404
79.887899,46.472712,1.719028,0.718011
80.016747,46.502579,1.720695,0.718617
80.246818,46.502579,1.725642,0.719224
80.326525,46.741513,1.718526,0.71983
80.38276,46.741513,1.71973,0.720437
80.481195,46.741513,1.721835,0.721043
80.515291,46.741513,1.722565,0.721649
80.565568,46.831114,1.720343,0.722256
80.630428,46.890847,1.719534,0.722862
80.722585,46.890847,1.7215,0.723469
80.804432,46.890847,1.723245,0.724075
80.978134,46.890847,1.72695,0.724682
81.125253,46.980447,1.726788,0.725288
81.160121,46.980447,1.72753,0.725894
81.286909,47.070048,1.726935,0.726501
81.462463,47.070048,1.730665,0.727107
81.470056,47.338849,1.720998,0.727714
81.655952,47.338849,1.724925,0.72832
81.657309,47.338849,1.724953,0.728927
81.944709,47.338849,1.731025,0.729533
82.002321,47.368716,1.731149,0.730139
82.072615,47.368716,1.732633,0.730746
82.149829,47.368716,1.734263,0.731352
82.467026,47.368716,1.74096,0.731959
82.508169,47.428449,1.739635,0.732565
82.546616,47.428449,1.740445,0.733172
82.558442,47.60765,1.734142,0.733778
82.662976,47.60765,1.736338,0.734384
82.727384,47.69725,1.734427,0.734991
82.929645,47.69725,1.738667,0.735597
83.021012,47.786851,1.737319,0.736204
83.03397,47.786851,1.73759,0.73681
83.127845,47.816717,1.738468,0.737417
83.224653,47.816717,1.740493,0.738023
83.493124,47.846584,1.745017,0.738629
83.496977,47.846584,1.745098,0.739236
83.555575,47.906318,1.744145,0.739842
83.56541,47.906318,1.744351,0.740449
83.677318,48.055652,1.741259,0.741055
83.75501,48.055652,1.742875,0.741662
83.959556,48.175119,1.742799,0.742268
84.072975,48.175119,1.745153,0.742874
84.094896,48.264719,1.742368,0.743481
84.254122,48.264719,1.745667,0.744087
84.280216,48.324453,1.744049,0.744694
84.344991,48.324453,1.745389,0.7453
84.397412,48.384186,1.744318,0.745907
84.462558,48.384186,1.745665,0.746513
84.634492,48.414053,1.748139,0.747119
84.782667,48.414053,1.7512,0.747726
84.830727,48.53352,1.747879,0.748332
84.93756,48.53352,1.75008,0.748939
85.072832,48.53352,1.752868,0.749545
85.225088,48.53352,1.756005,0.750152
85.237201,48.53352,1.756254,0.750758
85.383631,48.53352,1.759271,0.751364
85.395014,48.53352,1.759506,0.751971
85.568517,48.53352,1.763081,0.752577
85.568891,48.652987,1.758759,0.753184
85.710331,48.652987,1.761666,0.75379
85.746863,48.862055,1.754876,0.754397
85.852972,48.862055,1.757048,0.755003
86.076392,48.891921,1.760544,0.755609
86.099674,48.891921,1.76102,0.756216
86.170514,48.981522,1.759245,0.756822
86.204793,48.981522,1.759945,0.757429
86.269255,48.981522,1.761261,0.758035
86.374436,48.981522,1.763409,0.758642
86.496534,49.041255,1.76375,0.759248
86.520653,49.041255,1.764242,0.759854
86.715122,49.250323,1.760702,0.760461
86.740711,49.250323,1.761221,0.761067
86.793391,49.250323,1.762291,0.761674
86.916651,49.250323,1.764794,0.76228
86.927477,49.489257,1.756492,0.762887
86.961768,49.489257,1.757185,0.763493
87.06023,49.519124,1.758113,0.764099
87.095087,49.519124,1.758817,0.764706
87.107039,49.698325,1.752716,0.765312
87.112656,49.698325,1.752829,0.765919
87.208491,49.728191,1.753703,0.766525
87.411376,49.728191,1.757783,0.767132
87.420915,49.728191,1.757975,0.767738
87.450623,49.728191,1.758572,0.768344
87.534515,49.758058,1.759203,0.768951
87.543803,49.758058,1.759389,0.769557
87.673272,49.847658,1.758824,0.770164
87.675637,49.847658,1.758872,0.77077
87.729787,50.20606,1.747394,0.771377
87.747279,50.20606,1.747743,0.771983
87.83698,50.235927,1.748489,0.772589
87.875596,50.235927,1.749258,0.773196
87.976989,50.235927,1.751276,0.773802
87.977803,50.29566,1.749213,0.774409
88.08472,50.29566,1.751338,0.775015
88.163918,50.325527,1.751873,0.775622
88.224286,50.325527,1.753072,0.776228
88.235488,50.325527,1.753295,0.776834
88.292473,50.325527,1.754427,0.777441
88.31254,50.474861,1.749634,0.778047
88.376394,50.474861,1.750899,0.778654
88.492878,50.474861,1.753207,0.77926
88.644524,50.474861,1.756211,0.779867
88.758387,50.474861,1.758467,0.780473
88.809052,50.474861,1.759471,0.781079
88.809261,50.564461,1.756357,0.781686
88.880437,50.564461,1.757765,0.782292
88.972465,50.654062,1.756472,0.782899
89.144861,50.654062,1.759876,0.783505
89.180436,50.683928,1.759541,0.784112
89.203138,50.683928,1.759989,0.784718
89.301669,50.773529,1.758823,0.785324
89.308024,50.773529,1.758949,0.785931
89.378942,50.773529,1.760345,0.786537
89.457097,50.773529,1.761885,0.787144
89.459249,50.773529,1.761927,0.78775
89.48826,50.773529,1.762498,0.788357
89.603362,50.952729,1.758559,0.788963
89.682511,50.952729,1.760112,0.789569
89.707343,51.04233,1.757509,0.790176
89.956823,51.04233,1.762397,0.790782
90.062698,51.191664,1.759324,0.791389
90.088225,51.191664,1.759822,0.791995
90.113984,51.281264,1.75725,0.792602
90.437909,51.281264,1.763566,0.793208
90.484751,51.281264,1.76448,0.793814
90.713722,51.281264,1.768945,0.794421
90.792465,51.400731,1.766365,0.795027
90.797977,51.400731,1.766472,0.795634
90.842291,51.669532,1.75814,0.79624
90.896787,51.669532,1.759195,0.796847
90.942046,51.669532,1.760071,0.797453
90.996065,51.669532,1.761116,0.798059
91.196672,51.729266,1.762961,0.798666
91.274574,51.729266,1.764467,0.799272
91.312119,51.759133,1.764174,0.799879
91.440575,51.759133,1.766656,0.800485
91.484236,51.8786,1.763429,0.801092
91.55356,51.8786,1.764765,0.801698
91.600917,51.998067,1.761622,0.802304
91.647703,51.998067,1.762521,0.802911
91.726103,52.087667,1.760995,0.803517
91.806385,52.087667,1.762536,0.804124
92.080793,52.117534,1.766791,0.80473
92.143457,52.117534,1.767993,0.805337
92.155693,52.117534,1.768228,0.805943
92.413822,52.117534,1.773181,0.806549
92.51094,52.147401,1.774028,0.807156
92.543206,52.147401,1.774647,0.807762
92.925348,52.356468,1.774859,0.808369
93.020403,52.356468,1.776675,0.808975
93.04192,52.386335,1.776072,0.809582
93.150744,52.386335,1.77815,0.810188
93.154606,52.625269,1.77015,0.810794
93.24382,52.625269,1.771845,0.811401
93.44547,52.71487,1.772659,0.812007
93.783665,52.71487,1.779074,0.812614
93.822396,52.71487,1.779809,0.81322
93.986897,52.71487,1.78293,0.813827
94.098518,52.80447,1.782018,0.814433
94.098572,52.80447,1.782019,0.815039
94.225566,52.80447,1.784424,0.815646
94.235823,52.80447,1.784618,0.816252
94.458465,52.834337,1.787823,0.816859
94.754132,52.834337,1.79342,0.817465
94.829234,52.834337,1.794841,0.818072
94.957108,52.834337,1.797261,0.818678
95.0694,52.953804,1.795327,0.819284
95.098153,52.953804,1.79587,0.819891
95.236501,53.073271,1.794434,0.820497
95.391005,53.073271,1.797346,0.821104
95.465543,53.162871,1.795718,0.82171
95.721323,53.162871,1.80053,0.822317
95.810286,53.162871,1.802203,0.822923
96.015621,53.162871,1.806065,0.823529
96.414584,53.192738,1.812552,0.824136
96.443207,53.192738,1.81309,0.824742
96.531342,53.192738,1.814747,0.825349
96.590104,53.192738,1.815851,0.825955
96.746962,53.431672,1.810667,0.826562
96.824216,53.431672,1.812113,0.827168
97.005417,53.64074,1.808428,0.827774
97.177429,53.64074,1.811635,0.828381
97.201762,53.760207,1.808062,0.828987
97.332985,53.760207,1.810502,0.829594
97.6062,53.760207,1.815585,0.8302
97.872356,53.790074,1.819524,0.830807
97.933147,53.790074,1.820655,0.831413
98.044878,53.81994,1.82172,0.832019
98.073215,53.81994,1.822247,0.832626
98.409059,53.81994,1.828487,0.833232
98.647488,53.81994,1.832917,0.833839
98.74402,53.909541,1.831661,0.834445
98.856054,53.909541,1.833739,0.835052
99.057389,53.999141,1.834425,0.835658
99.137103,53.999141,1.835901,0.836264
99.503711,54.058875,1.840654,0.836871
99.688293,54.058875,1.844069,0.837477
100.022123,54.058875,1.850244,0.838084
100.344408,54.058875,1.856206,0.83869
100.440825,54.148475,1.854915,0.839297
100.540836,54.148475,1.856762,0.839903
100.902005,54.297809,1.858307,0.840509
101.170803,54.297809,1.863258,0.841116
101.259087,54.506876,1.857731,0.841722
101.380654,54.506876,1.859961,0.842329
101.551347,54.506876,1.863092,0.842935
101.60368,54.506876,1.864053,0.843542
101.750791,54.506876,1.866751,0.844148
101.766469,54.506876,1.867039,0.844754
101.875428,54.596477,1.865971,0.845361
102.115522,54.596477,1.870368,0.845967
102.241694,54.715944,1.868591,0.846574
102.333367,54.715944,1.870266,0.84718
102.578897,55.074345,1.862553,0.847787
102.588996,55.074345,1.862737,0.848393
102.802163,55.104212,1.865595,0.848999
102.812977,55.104212,1.865792,0.849606
103.246181,55.104212,1.873653,0.850212
103.382856,55.104212,1.876133,0.850819
104.193672,55.253546,1.885737,0.851425
104.3499,55.253546,1.888565,0.852032
104.537975,55.253546,1.891969,0.852638
104.780059,55.253546,1.89635,0.853244
104.961532,55.253546,1.899634,0.853851
104.976439,55.253546,1.899904,0.854457
105.795446,55.343146,1.911627,0.855064
106.005474,55.343146,1.915422,0.85567
106.271691,55.343146,1.920232,0.856277
106.321714,55.343146,1.921136,0.856883
106.706705,55.432747,1.924976,0.857489
106.797763,55.432747,1.926619,0.858096
106.825348,55.49248,1.925042,0.858702
106.999486,55.49248,1.92818,0.859309
107.798458,55.582081,1.939446,0.859915
108.366349,55.582081,1.949663,0.860522
108.728713,55.671681,1.953034,0.861128
109.125882,55.671681,1.960169,0.861734
109.428268,55.701548,1.964546,0.862341
109.459468,55.701548,1.965106,0.862947
109.504784,55.701548,1.96592,0.863554
109.634493,55.701548,1.968249,0.86416
110.498761,55.910615,1.976347,0.864767
110.656553,55.910615,1.979169,0.865373
111.07973,55.940482,1.985677,0.865979
111.377826,55.940482,1.991006,0.866586
111.530299,55.970349,1.992668,0.867192
111.671562,55.970349,1.995191,0.867799
111.872941,56.059949,1.995595,0.868405
112.074175,56.059949,1.999184,0.869012
113.773111,56.209283,2.024098,0.869618
113.781649,56.209283,2.02425,0.870224
113.951792,56.298883,2.024051,0.870831
114.33799,56.298883,2.03091,0.871437
115.015925,56.298883,2.042952,0.872044
115.039279,56.298883,2.043367,0.87265
115.142064,56.298883,2.045193,0.873257
115.20985,56.298883,2.046397,0.873863
116.062586,56.298883,2.061543,0.874469
116.608074,56.298883,2.071232,0.875076
117.110064,56.41835,2.075744,0.875682
117.588066,56.41835,2.084217,0.876289
118.569919,56.687151,2.091654,0.876895
118.622307,56.687151,2.092578,0.877502
118.999013,56.687151,2.099224,0.878108
119.422213,56.687151,2.106689,0.878714
119.961907,56.776752,2.11287,0.879321
121.119718,56.776752,2.133263,0.879927
121.717802,56.926086,2.138173,0.880534
121.92549,56.926086,2.141821,0.88114
121.932973,56.985819,2.139707,0.881747
122.161456,56.985819,2.143717,0.882353
122.439532,57.135153,2.142981,0.882959
122.567543,57.135153,2.145221,0.883566
123.920557,57.374087,2.15987,0.884172
125.125727,57.374087,2.180875,0.884779
125.131513,57.374087,2.180976,0.885385
125.611462,57.374087,2.189341,0.885992
126.351846,57.403954,2.2011,0.886598
127.336681,57.463688,2.21595,0.887204
127.426171,57.463688,2.217508,0.887811
128.57883,57.463688,2.237567,0.888417
129.501674,57.463688,2.253626,0.889024
130.433756,57.583155,2.265137,0.88963
130.458153,57.583155,2.265561,0.890237
130.856138,57.642888,2.270118,0.890843
132.495302,57.642888,2.298554,0.891449
132.760494,57.642888,2.303155,0.892056
132.883043,57.642888,2.305281,0.892662
133.740302,57.732489,2.316552,0.893269
135.701281,57.732489,2.350518,0.893875
136.533395,57.851956,2.360048,0.894482
137.49979,57.851956,2.376753,0.895088
137.921199,57.851956,2.384037,0.895694
139.027066,57.851956,2.403152,0.896301
139.367859,57.941556,2.405318,0.896907
140.657055,57.941556,2.427568,0.897514
140.674916,57.941556,2.427876,0.89812
143.40616,57.941556,2.475014,0.898727
143.692773,58.09089,2.473585,0.899333
145.128054,58.09089,2.498293,0.899939
146.23603,58.09089,2.517366,0.900546
146.815633,58.09089,2.527343,0.901152
150.051109,58.210357,2.577739,0.901759
151.426181,58.210357,2.601361,0.902365
151.435449,58.299958,2.597522,0.902971
152.371276,58.299958,2.613574,0.903578
153.002661,58.359691,2.621718,0.904184
154.796311,58.359691,2.652453,0.904791
159.103261,58.538892,2.717907,0.905397
159.301404,58.538892,2.721292,0.906004
159.358641,58.568759,2.720881,0.90661
166.375084,58.568759,2.84068,0.907216
169.875711,58.568759,2.900449,0.907823
188.968778,58.568759,3.226443,0.908429
970.433291,58.598625,16.560684,0.909036
970.858469,58.598625,16.567939,0.909642
1897.511052,58.83756,32.249996,0.910249
1905.812075,58.83756,32.391079,0.910855
1926.224374,58.83756,32.738006,0.911461
1926.880223,58.83756,32.749153,0.912068
3173.946604,58.897293,53.889516,0.912674
3216.547993,58.897293,54.612832,0.913281
3749.209137,58.897293,63.656731,0.913887
3761.194932,58.897293,63.860234,0.914494
5190.716472,58.92716,88.086995,0.9151
5323.828708,58.92716,90.345924,0.915706
6248.739877,59.285561,105.400703,0.916313
6301.769677,59.285561,106.295184,0.916919
7371.840853,59.285561,124.344624,0.917526
8638.20984,59.285561,145.70512,0.918132
8710.5872,59.405029,146.630469,0.918739
10266.785,59.405029,172.826867,0.919345
10383.050682,59.405029,174.784036,0.919951
11577.151342,59.405029,194.885039,0.920558
13897.616067,59.524496,233.477258,0.921164
14351.512408,59.524496,241.102629,0.921771
16867.977779,59.554363,283.236644,0.922377
17021.918344,59.554363,285.821519,0.922984
18521.540434,59.643963,310.535041,0.92359
20102.04825,59.643963,337.034082,0.924196
24227.662726,59.733563,405.595471,0.924803
27858.072459,59.733563,466.372186,0.925409
27897.552499,59.733563,467.033122,0.926016
28489.795038,59.733563,476.947858,0.926622
29287.430194,59.882897,489.078378,0.927229
40840.324413,59.882897,682.003149,0.927835
46618.288624,59.882897,778.490869,0.928441
47233.169789,59.882897,788.758929,0.929048
57109.02537,60.002364,951.779586,0.929654
77935.733018,60.002364,1298.877703,0.930261
103441.025636,60.241298,1717.111487,0.930867
210635.186206,60.241298,3496.524668,0.931474
267099.345969,60.271165,4431.627376,0.93208
267099.345972,60.271165,4431.627376,0.932686
267099.372485,60.330899,4427.240066,0.933293
267099.372497,60.330899,4427.240066,0.933899
267099.416693,60.330899,4427.240798,0.934506
267099.41672,60.330899,4427.240799,0.935112
267099.478666,60.480233,4416.310364,0.935719
267099.478712,60.480233,4416.310365,0.936325
267099.55858,60.5101,4414.131867,0.936931
267099.558651,60.5101,4414.131868,0.937538
267099.656765,60.5997,4407.606925,0.938144
267099.656866,60.5997,4407.606927,0.938751
267099.773711,60.749034,4396.774025,0.939357
267099.773847,60.749034,4396.774027,0.939964
267099.914452,60.808767,4392.457308,0.94057
267099.914629,60.808767,4392.457311,0.941176
267100.071318,60.958101,4381.699329,0.941783
267100.071556,60.958101,4381.699333,0.942389
267100.256341,60.958101,4381.702364,0.942996
267100.256643,60.958101,4381.702369,0.943602
267100.473889,60.987968,4379.560142,0.944209
267100.474275,60.987968,4379.560148,0.944815
267100.734194,61.077568,4373.139621,0.945421
267100.73468,61.077568,4373.139629,0.946028
267101.046273,61.077568,4373.144731,0.946634
267101.046831,61.077568,4373.14474,0.947241
267101.389357,61.167169,4366.744366,0.947847
267101.389797,61.226902,4362.484135,0.948454
267101.649702,61.226902,4362.48838,0.94906
267101.649784,61.226902,4362.488381,0.949666
267237.687942,61.226902,4364.71025,0.950273
272967.379551,61.226902,4458.291525,0.950879
292968.45242,61.226902,4784.962844,0.951486
307488.269137,61.316503,5014.771815,0.952092
315955.066957,61.316503,5152.855324,0.952699
331417.535058,61.406103,5397.143265,0.953305
349249.93039,61.406103,5687.544291,0.953911
368498.163191,61.43597,5998.084912,0.954518
389271.463139,61.43597,6336.214187,0.955124
389335.744538,61.555437,6324.961113,0.955731
405883.072647,61.555437,6593.781041,0.956337
405883.142401,61.704771,6577.824328,0.956944
405906.535692,61.704771,6578.203444,0.95755
405906.889781,61.794371,6568.670938,0.958156
405954.687638,61.794371,6569.444437,0.958763
405955.746707,61.943705,6553.623915,0.959369
406038.437462,61.943705,6554.958849,0.959976
406040.952203,61.943705,6554.999446,0.960582
406169.843558,61.943705,6557.080228,0.961189
406174.910084,62.122906,6538.24713,0.961795
406365.911857,62.122906,6541.321709,0.962401
406375.592918,62.122906,6541.477546,0.963008
406651.850113,62.122906,6545.924492,0.963614
406668.976506,62.152773,6543.054479,0.964221
407051.563625,62.152773,6549.210071,0.964827
407080.323944,62.242373,6540.244295,0.965434
407597.034778,62.242373,6548.545888,0.96604
407643.937436,62.36184,6536.752886,0.966646
408354.696741,62.36184,6548.150229,0.967253
408430.625674,62.391707,6546.232615,0.967859
409361.345137,62.391707,6561.149973,0.968466
409480.62258,62.630641,6538.023816,0.969072
410774.837413,62.630641,6558.68806,0.969679
410966.637255,62.660508,6558.622835,0.970285
412390.939962,62.660508,6581.353303,0.970891
412708.963656,62.869575,6564.526035,0.971498
413015.539587,62.869575,6569.402415,0.972104
414709.015038,62.869575,6596.338742,0.972711
414709.016333,62.869575,6596.338763,0.973317
414714.859521,62.899442,6593.299496,0.973924
414714.86653,62.899442,6593.299607,0.97453
414726.869517,63.10851,6571.647353,0.975136
414726.888285,63.10851,6571.64765,0.975743
414747.775415,63.227977,6559.56109,0.976349
414747.823305,63.227977,6559.561848,0.976956
414780.63175,63.227977,6560.080739,0.977562
414780.71496,63.227977,6560.082055,0.978169
414829.702838,63.317577,6551.572605,0.978775
414829.880979,63.317577,6551.575419,0.979381
414901.476215,63.317577,6552.706151,0.979988
414901.730893,63.317577,6552.710173,0.980594
415001.777349,63.377311,6548.112782,0.981201
415002.300504,63.377311,6548.121037,0.981807
415139.482685,63.466911,6541.038107,0.982414
415140.064154,63.466911,6541.047268,0.98302
415330.386848,63.466911,6544.046039,0.983626
415331.805542,63.466911,6544.068392,0.984233
415587.303925,63.466911,6548.094086,0.984839
415588.088664,63.466911,6548.106451,0.985446
415623.667139,63.466911,6548.667034,0.986052
415944.876677,63.466911,6553.728089,0.986659
415948.951722,63.586378,6541.478924,0.987265
416218.791732,63.586378,6545.722601,0.987871
416447.760207,63.675978,6540.107759,0.988478
416451.886637,63.675978,6540.172563,0.989084
417192.743673,63.675978,6551.807359,0.989691
417212.51991,63.675978,6552.117935,0.990297
418272.037415,63.825312,6553.388029,0.990904
418413.473666,63.825312,6555.604019,0.99151
419634.754405,63.855179,6571.663577,0.992116
421020.543689,63.855179,6593.365642,0.992723
422126.409147,63.944779,6601.420993,0.993329
429128.355368,63.944779,6710.920882,0.993936
438067.682852,64.094113,6834.756895,0.994542
443426.877832,64.094113,6918.371359,0.995149
449389.661882,64.094113,7011.403055,0.995755
466806.841499,64.094113,7283.146882,0.996361
499021.687045,64.273314,7764.057211,0.996968
535632.339217,64.273314,8333.666119,0.997574
577376.798537,64.303181,8978.977269,0.998181
625146.513123,64.303181,9721.859876,0.998787
690174.046602,64.542115,10693.390606,0.999394
1055015.861707,64.542115,16346.1619,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e6_p3_s2.csv <==
Num,An,Eff,n/N
0.059859,0.059734,1.002105,0
0.150809,0.149334,1.009879,0.000539
0.151178,0.149334,1.01235,0.001079
0.243384,0.238934,1.018623,0.001618
0.306786,0.298668,1.027182,0.002157
0.308101,0.298668,1.031586,0.002697
0.394967,0.388268,1.017254,0.003236
0.39599,0.388268,1.019888,0.003776
0.538972,0.507735,1.061521,0.004315
0.541151,0.507735,1.065814,0.004854
0.565518,0.537602,1.051927,0.005394
0.65057,0.597336,1.08912,0.005933
0.665131,0.597336,1.113497,0.006472
0.751383,0.74667,1.006312,0.007012
0.767168,0.74667,1.027453,0.007551
0.813485,0.776536,1.047581,0.008091
0.841375,0.776536,1.083497,0.00863
0.939842,0.866137,1.085096,0.009169
0.958596,0.866137,1.106749,0.009709
1.018071,0.955737,1.065221,0.010248
1.046876,1.015471,1.030927,0.010787
1.090931,1.015471,1.074311,0.011327
1.1602,1.105071,1.049887,0.011866
1.20498,1.105071,1.090409,0.012406
1.267758,1.194671,1.061177,0.012945
1.321948,1.194671,1.106537,0.013484
1.344109,1.224538,1.097645,0.014024
1.380511,1.224538,1.127373,0.014563
1.395482,1.344005,1.038301,0.015102
1.427359,1.344005,1.062019,0.015642
1.572973,1.493339,1.053326,0.016181
1.583798,1.493339,1.060575,0.016721
1.670379,1.493339,1.118553,0.01726
1.676254,1.553073,1.079314,0.017799
1.735661,1.553073,1.117566,0.018339
1.737491,1.582939,1.097636,0.018878
1.739291,1.582939,1.098773,0.019417
1.784438,1.732273,1.030113,0.019957
1.951771,1.732273,1.126711,0.020496
1.962812,1.821874,1.077359,0.021036
2.029668,1.821874,1.114055,0.021575
2.040619,1.941341,1.051139,0.022114
2.145523,1.941341,1.105176,0.022654
2.16178,1.941341,1.11355,0.023193
2.162563,1.941341,1.113953,0.023732
2.186596,2.030941,1.076642,0.024272
2.190838,2.030941,1.07873,0.024811
2.2356,2.150408,1.039617,0.025351
2.248304,2.180275,1.031202,0.02589
2.435351,2.180275,1.116993,0.026429
2.446836,2.210142,1.107094,0.026969
2.521776,2.210142,1.141002,0.027508
2.535727,2.389343,1.061266,0.028047
2.613292,2.389343,1.093729,0.028587
2.646161,2.449076,1.080473,0.029126
2.68209,2.449076,1.095144,0.029666
2.689332,2.538676,1.059344,0.030205
2.692901,2.538676,1.06075,0.030744
2.72683,2.538676,1.074115,0.031284
2.824542,2.538676,1.112604,0.031823
2.893233,2.658144,1.088441,0.032362
2.978801,2.658144,1.120632,0.032902
2.986996,2.68801,1.111229,0.033441
3.067056,2.68801,1.141013,0.033981
3.101095,2.897078,1.070422,0.03452
3.165697,2.897078,1.092721,0.035059
3.168087,2.926945,1.082387,0.035599
3.230651,2.986678,1.081687,0.036138
3.240164,2.986678,1.084872,0.036677
3.257073,3.016545,1.079736,0.037217
3.262838,3.016545,1.081647,0.037756
3.330113,3.106145,1.072105,0.038296
3.337983,3.106145,1.074638,0.038835
3.494258,3.165879,1.103725,0.039374
3.495857,3.165879,1.10423,0.039914
3.520111,3.255479,1.081288,0.040453
3.614293,3.255479,1.110218,0.040992
3.646458,3.374946,1.080449,0.041532
3.686719,3.374946,1.092379,0.042071
3.724727,3.464547,1.075098,0.042611
3.819653,3.464547,1.102497,0.04315
3.821609,3.494413,1.093634,0.043689
3.860413,3.494413,1.104739,0.044229
3.876041,3.643747,1.063751,0.044768
3.891266,3.643747,1.06793,0.045307
3.961898,3.733348,1.061219,0.045847
3.967027,3.733348,1.062593,0.046386
3.997125,3.733348,1.070654,0.046926
4.11095,3.733348,1.101143,0.047465
4.133051,3.822948,1.081116,0.048004
4.203056,3.882682,1.082514,0.048544
4.225801,3.882682,1.088372,0.049083
4.337052,3.882682,1.117025,0.049622
4.365662,3.882682,1.124393,0.050162
4.377739,4.061882,1.077761,0.050701
4.40455,4.061882,1.084362,0.051241
4.520438,4.091749,1.104769,0.05178
4.530715,4.091749,1.107281,0.052319
4.570268,4.330683,1.055323,0.052859
4.577983,4.330683,1.057104,0.053398
4.600487,4.330683,1.0623,0.053937
4.637578,4.330683,1.070865,0.054477
4.654972,4.36055,1.06752,0.055016
4.739715,4.36055,1.086954,0.055556
4.767193,4.420284,1.078481,0.056095
4.839974,4.420284,1.094946,0.056634
4.851769,4.45015,1.090248,0.057174
5.0272,4.45015,1.12967,0.057713
5.043869,4.569618,1.103784,0.058252
5.050417,4.569618,1.105217,0.058792
5.078411,4.689085,1.083028,0.059331
5.13967,4.689085,1.096092,0.059871
5.253739,4.778685,1.099411,0.06041
5.280907,4.778685,1.105096,0.060949
5.306951,4.838419,1.096836,0.061489
5.331726,4.898152,1.088518,0.062028
5.335597,4.898152,1.089308,0.062567
5.353701,5.047486,1.060667,0.063107
5.386656,5.047486,1.067196,0.063646
5.401781,5.077353,1.063897,0.064186
5.436734,5.077353,1.070781,0.064725
5.469983,5.077353,1.07733,0.065264
5.535775,5.077353,1.090288,0.065804
5.536806,5.166953,1.071581,0.066343
5.553808,5.166953,1.074871,0.066882
5.69154,5.316287,1.070586,0.067422
5.774575,5.316287,1.086205,0.067961
5.778874,5.376021,1.074935,0.068501
5.849757,5.376021,1.08812,0.06904
5.893994,5.405887,1.090292,0.069579
6.035081,5.405887,1.11639,0.070119
6.080355,5.525355,1.100446,0.070658
6.089758,5.525355,1.102148,0.071197
6.101816,5.525355,1.10433,0.071737
6.124288,5.525355,1.108397,0.072276
6.144939,5.764289,1.066036,0.072816
6.177601,5.764289,1.071702,0.073355
6.179802,5.794156,1.066558,0.073894
6.19339,5.794156,1.068903,0.074434
6.20384,5.883756,1.054401,0.074973
6.312619,5.883756,1.072889,0.075512
6.343064,5.973356,1.061893,0.076052
6.378608,5.973356,1.067843,0.076591
6.459269,5.973356,1.081347,0.077131
6.506945,6.03309,1.078543,0.07767
6.542107,6.03309,1.084371,0.078209
6.563394,6.12269,1.071979,0.078749
6.678235,6.12269,1.090735,0.079288
6.730677,6.12269,1.099301,0.079827
6.797711,6.12269,1.110249,0.080367
6.825821,6.212291,1.098761,0.080906
6.881247,6.212291,1.107683,0.081446
6.930329,6.331758,1.094535,0.081985
6.961226,6.331758,1.099415,0.082524
6.979673,6.510958,1.071989,0.083064
7.01698,6.510958,1.077718,0.083603
7.027751,6.600559,1.064721,0.084142
7.055004,6.600559,1.06885,0.084682
7.077595,6.600559,1.072272,0.085221
7.081331,6.600559,1.072838,0.085761
7.116213,6.720026,1.058956,0.0863
7.199554,6.720026,1.071358,0.086839
7.205575,6.749893,1.06751,0.087379
7.308028,6.749893,1.082688,0.087918
7.373988,6.839493,1.078148,0.088457
7.449433,6.839493,1.089179,0.088997
7.53612,6.929093,1.087605,0.089536
7.570332,6.929093,1.092543,0.090076
7.615771,6.95896,1.094384,0.090615
7.637399,6.95896,1.097491,0.091154
7.709457,6.988827,1.103112,0.091694
7.765878,6.988827,1.111185,0.092233
7.767513,7.197894,1.079137,0.092772
7.800916,7.197894,1.083778,0.093312
7.851475,7.227761,1.086294,0.093851
7.885179,7.287495,1.082015,0.094391
7.958887,7.287495,1.092129,0.09493
7.97709,7.317361,1.090159,0.095469
7.98925,7.317361,1.091821,0.096009
7.995968,7.466695,1.070884,0.096548
8.059452,7.466695,1.079387,0.097087
8.061127,7.466695,1.079611,0.097627
8.084554,7.466695,1.082749,0.098166
8.107783,7.675763,1.056284,0.098706
8.158394,7.675763,1.062877,0.099245
8.235699,7.765363,1.060568,0.099784
8.27138,7.765363,1.065163,0.100324
8.386831,7.765363,1.080031,0.100863
8.461255,7.765363,1.089615,0.101402
8.491011,7.79523,1.089257,0.101942
8.492049,7.79523,1.08939,0.102481
8.561782,7.914697,1.081757,0.10302
8.573667,7.914697,1.083259,0.10356
8.632972,7.914697,1.090752,0.104099
8.685378,7.914697,1.097373,0.104639
8.785688,8.034164,1.093541,0.105178
8.798404,8.034164,1.095124,0.105717
8.865388,8.123765,1.091291,0.106257
8.878325,8.123765,1.092883,0.106796
8.889738,8.183498,1.086301,0.107335
8.916751,8.183498,1.089601,0.107875
8.983544,8.273099,1.085874,0.108414
8.986324,8.273099,1.08621,0.108954
9.048187,8.392566,1.078119,0.109493
9.068472,8.392566,1.080536,0.110032
9.109042,8.601633,1.05899,0.110572
9.118533,8.6315,1.056425,0.111111
9.186785,8.6315,1.064332,0.11165
9.199464,8.661367,1.062126,0.11219
9.206405,8.661367,1.062928,0.112729
9.24767,8.661367,1.067692,0.113269
9.316163,8.661367,1.0756,0.113808
9.339286,8.7211,1.070884,0.114347
9.500166,8.7211,1.089331,0.114887
9.502624,8.750967,1.085894,0.115426
9.603152,8.750967,1.097382,0.115965
9.668856,8.840567,1.093692,0.116505
9.704821,8.840567,1.09776,0.117044
9.706958,8.900301,1.090633,0.117584
9.740129,8.900301,1.094359,0.118123
9.80733,9.109368,1.07662,0.118662
9.889552,9.109368,1.085646,0.119202
9.916562,9.109368,1.088611,0.119741
9.944842,9.109368,1.091716,0.12028
9.998998,9.139235,1.094074,0.12082
10.00107,9.139235,1.094301,0.121359
10.035744,9.348303,1.073536,0.121899
10.072249,9.348303,1.077442,0.122438
10.199463,9.378169,1.087575,0.122977
10.21207,9.378169,1.088919,0.123517
10.239728,9.46777,1.081535,0.124056
10.263806,9.46777,1.084079,0.124595
10.276169,9.55737,1.075209,0.125135
10.291554,9.55737,1.076819,0.125674
10.315406,9.706704,1.062709,0.126214
10.409904,9.706704,1.072445,0.126753
10.468409,9.706704,1.078472,0.127292
10.524275,9.706704,1.084227,0.127832
10.558151,9.706704,1.087717,0.128371
10.618231,9.706704,1.093907,0.12891
10.72824,9.796304,1.095131,0.12945
10.730807,9.796304,1.095393,0.129989
10.761421,9.945638,1.082024,0.130529
10.846964,9.945638,1.090625,0.131068
10.868824,10.065105,1.079852,0.131607
10.954798,10.065105,1.088394,0.132147
10.996053,10.094972,1.08926,0.132686
11.000894,10.094972,1.08974,0.133225
11.031255,10.094972,1.092747,0.133765
11.036244,10.154706,1.086811,0.134304
11.073076,10.154706,1.090438,0.134844
11.12872,10.154706,1.095918,0.135383
11.158345,10.154706,1.098835,0.135922
11.192749,10.333906,1.083109,0.136462
11.206037,10.333906,1.084395,0.137001
11.230664,10.423507,1.077436,0.13754
11.308026,10.423507,1.084858,0.13808
11.371688,10.542974,1.078603,0.138619
11.413291,10.542974,1.08255,0.139159
11.444434,10.632574,1.076356,0.139698
11.497034,10.632574,1.081303,0.140237
11.532731,10.752041,1.072608,0.140777
11.539744,10.752041,1.073261,0.141316
11.557608,10.811775,1.068983,0.141855
11.570658,10.811775,1.07019,0.142395
11.679205,10.901375,1.071352,0.142934
11.734128,10.901375,1.07639,0.143474
11.742898,10.901375,1.077194,0.144013
11.787256,10.901375,1.081263,0.144552
11.880641,11.020842,1.078016,0.145092
11.948261,11.020842,1.084151,0.145631
11.998333,11.050709,1.085752,0.14617
12.069637,11.050709,1.092205,0.14671
12.168458,11.050709,1.101147,0.147249
12.183263,11.050709,1.102487,0.147789
12.221783,11.14031,1.097078,0.148328
12.229236,11.14031,1.097746,0.148867
12.252889,11.259777,1.0882,0.149407
12.280202,11.259777,1.090626,0.149946
12.324108,11.259777,1.094525,0.150485
12.332261,11.259777,1.095249,0.151025
12.396555,11.528578,1.075289,0.151564
12.409117,11.528578,1.076379,0.152104
12.483049,11.588311,1.07721,0.152643
12.507304,11.588311,1.079303,0.153182
12.561634,11.618178,1.081205,0.153722
12.605165,11.618178,1.084952,0.154261
12.722663,11.707778,1.086685,0.1548
12.78146,11.767512,1.086165,0.15534
12.78882,11.767512,1.08679,0.155879
12.804188,11.857112,1.079874,0.156419
12.832533,11.857112,1.082265,0.156958
12.892757,11.946713,1.079189,0.157497
12.900901,11.946713,1.07987,0.158037
13.021474,11.976579,1.087245,0.158576
13.038075,11.976579,1.088631,0.159115
13.051427,12.06618,1.081654,0.159655
13.097665,12.06618,1.085486,0.160194
13.179986,12.096047,1.089611,0.160734
13.224627,12.096047,1.093302,0.161273
13.22591,12.215514,1.082714,0.161812
13.340401,12.215514,1.092087,0.162352
13.423557,12.24538,1.096214,0.162891
13.456858,12.24538,1.098933,0.16343
13.459485,12.24538,1.099148,0.16397
13.490241,12.24538,1.10166,0.164509
13.543914,12.424581,1.09009,0.165049
13.604697,12.424581,1.094982,0.165588
13.618416,12.573915,1.083069,0.166127
13.618934,12.573915,1.08311,0.166667
13.650371,12.663515,1.077929,0.167206
13.726565,12.663515,1.083946,0.167745
13.759132,12.693382,1.083961,0.168285
13.774236,12.693382,1.085151,0.168824
13.849506,12.693382,1.091081,0.169364
13.939799,12.693382,1.098194,0.169903
13.975743,12.693382,1.101026,0.170442
14.000931,12.693382,1.10301,0.170982
14.036527,12.932316,1.085384,0.171521
14.08337,12.932316,1.089006,0.17206
14.150822,13.021917,1.086693,0.1726
14.16331,13.021917,1.087652,0.173139
14.177007,13.201117,1.073925,0.173679
14.244438,13.201117,1.079033,0.174218
14.282747,13.201117,1.081935,0.174757
14.294656,13.201117,1.082837,0.175297
14.314431,13.290718,1.077025,0.175836
14.326902,13.290718,1.077963,0.176375
14.421249,13.290718,1.085062,0.176915
14.465093,13.290718,1.088361,0.177454
14.529021,13.410185,1.083432,0.177994
14.645548,13.410185,1.092121,0.178533
14.656752,13.440052,1.090528,0.179072
14.695831,13.440052,1.093436,0.179612
14.757894,13.440052,1.098053,0.180151
14.810292,13.499785,1.097076,0.18069
14.825809,13.499785,1.098226,0.18123
14.880575,13.649119,1.090222,0.181769
14.895493,13.649119,1.091315,0.182309
14.914942,13.678986,1.090354,0.182848
15.025012,13.678986,1.098401,0.183387
15.043215,13.768586,1.092575,0.183927
15.056391,13.768586,1.093532,0.184466
15.098108,13.858187,1.089472,0.185005
15.127415,13.858187,1.091587,0.185545
15.15548,13.91792,1.088918,0.186084
15.229693,13.91792,1.094251,0.186624
15.307473,13.977654,1.095139,0.187163
15.427119,13.977654,1.103699,0.187702
15.430228,14.246455,1.083092,0.188242
15.480685,14.246455,1.086634,0.188781
15.492803,14.365922,1.078441,0.18932
15.569069,14.365922,1.08375,0.18986
15.605079,14.365922,1.086257,0.190399
15.621779,14.365922,1.087419,0.190939
15.626059,14.395789,1.08546,0.191478
15.650616,14.395789,1.087166,0.192017
15.757483,14.485389,1.087819,0.192557
15.808754,14.485389,1.091359,0.193096
15.821127,14.485389,1.092213,0.193635
15.881723,14.485389,1.096396,0.194175
15.923136,14.574989,1.092497,0.194714
15.933587,14.574989,1.093214,0.195254
15.996492,14.634723,1.093051,0.195793
16.069742,14.634723,1.098056,0.196332
16.105857,14.724323,1.093827,0.196872
16.13072,14.724323,1.095515,0.197411
16.19118,14.724323,1.099621,0.19795
16.193576,14.724323,1.099784,0.19849
16.350708,14.933391,1.094909,0.199029
16.351229,14.933391,1.094944,0.199569
16.409831,14.933391,1.098868,0.200108
16.418464,14.933391,1.099447,0.200647
16.476438,15.082725,1.092405,0.201187
16.478799,15.082725,1.092561,0.201726
16.572804,15.082725,1.098794,0.202265
16.618767,15.082725,1.101841,0.202805
16.644975,15.202192,1.094906,0.203344
16.649009,15.202192,1.095172,0.203883
16.679301,15.291792,1.090736,0.204423
16.752189,15.351526,1.091239,0.204962
16.797784,15.351526,1.094209,0.205502
16.804549,15.530726,1.08202,0.206041
16.805946,15.530726,1.082109,0.20658
16.845407,15.530726,1.08465,0.20712
16.859496,15.530726,1.085557,0.207659
16.891053,15.560593,1.085502,0.208198
16.928963,15.560593,1.087938,0.208738
16.953083,15.59046,1.087401,0.209277
17.024439,15.59046,1.091978,0.209817
17.158486,15.829394,1.083964,0.210356
17.181769,15.829394,1.085434,0.210895
17.279047,15.829394,1.09158,0.211435
17.33804,15.829394,1.095307,0.211974
17.359481,15.918995,1.090489,0.212513
17.362708,15.918995,1.090691,0.213053
17.454535,15.918995,1.09646,0.213592
17.470221,15.918995,1.097445,0.214132
17.566964,16.068329,1.093266,0.214671
17.569418,16.068329,1.093419,0.21521
17.573535,16.157929,1.087611,0.21575
17.593588,16.157929,1.088852,0.216289
17.612642,16.247529,1.08402,0.216828
17.641852,16.247529,1.085818,0.217368
17.652293,16.277396,1.084467,0.217907
17.739227,16.277396,1.089807,0.218447
17.799066,16.277396,1.093484,0.218986
17.82069,16.277396,1.094812,0.219525
17.92496,16.366996,1.095189,0.220065
17.985932,16.366996,1.098915,0.220604
18.045188,16.396863,1.100527,0.221143
18.090874,16.396863,1.103313,0.221683
18.12835,16.546197,1.09562,0.222222
18.205466,16.546197,1.100281,0.222762
18.208062,16.635797,1.094511,0.223301
18.254303,16.635797,1.097291,0.22384
18.268351,16.785131,1.088365,0.22438
18.363402,16.785131,1.094028,0.224919
18.377416,16.874732,1.089049,0.225458
18.420503,16.874732,1.091603,0.225998
18.541513,16.874732,1.098774,0.226537
18.637167,16.874732,1.104442,0.227077
18.643245,16.994199,1.097036,0.227616
18.663223,16.994199,1.098211,0.228155
18.722124,17.233133,1.086403,0.228695
18.830369,17.233133,1.092684,0.229234
18.927592,17.263,1.096425,0.229773
18.933233,17.263,1.096752,0.230313
18.994216,17.263,1.100285,0.230852
19.024056,17.322733,1.098213,0.231392
19.034471,17.322733,1.098815,0.231931
19.038644,17.322733,1.099055,0.23247
19.044462,17.322733,1.099391,0.23301
19.059307,17.4422,1.092712,0.233549
19.09576,17.4422,1.094802,0.234088
19.1734,17.472067,1.097374,0.234628
19.241756,17.472067,1.101287,0.235167
19.330035,17.472067,1.106339,0.235707
19.364107,17.472067,1.108289,0.236246
19.398799,17.501934,1.10838,0.236785
19.457044,17.501934,1.111708,0.237325
19.505223,17.681135,1.103166,0.237864
19.56661,17.681135,1.106638,0.238403
19.616213,17.711001,1.107572,0.238943
19.640824,17.711001,1.108962,0.239482
19.695283,17.800602,1.106439,0.240022
19.745147,17.800602,1.10924,0.240561
19.752391,17.949936,1.100416,0.2411
19.768585,17.949936,1.101318,0.24164
19.803336,18.069403,1.09596,0.242179
19.865437,18.069403,1.099396,0.242718
19.870497,18.218737,1.090663,0.243258
19.942819,18.218737,1.094632,0.243797
19.97978,18.218737,1.096661,0.244337
20.012694,18.218737,1.098468,0.244876
20.045487,18.27847,1.096672,0.245415
20.090241,18.27847,1.09912,0.245955
20.130506,18.308337,1.099527,0.246494
20.205427,18.308337,1.103619,0.247033
20.267286,18.427804,1.099821,0.247573
20.349073,18.427804,1.104259,0.248112
20.406451,18.666738,1.093199,0.248652
20.423982,18.666738,1.094138,0.249191
20.465727,18.666738,1.096374,0.24973
20.530364,18.666738,1.099837,0.25027
20.556729,18.696605,1.09949,0.250809
20.616991,18.696605,1.102713,0.251348
20.658518,18.756339,1.101415,0.251888
20.678122,18.756339,1.10246,0.252427
20.683627,18.786206,1.101001,0.252967
20.771923,18.786206,1.105701,0.253506
20.848677,18.786206,1.109786,0.254045
20.916375,18.786206,1.11339,0.254585
20.973027,18.93554,1.107601,0.255124
21.078946,18.93554,1.113195,0.255663
21.081694,19.02514,1.108097,0.256203
21.110303,19.02514,1.1096,0.256742
21.149239,19.11474,1.106436,0.257282
21.247229,19.11474,1.111563,0.257821
21.250314,19.144607,1.10999,0.25836
21.261858,19.144607,1.110593,0.2589
21.3115,19.353674,1.10116,0.259439
21.408944,19.413408,1.102792,0.259978
21.421673,19.413408,1.103447,0.260518
21.425533,19.413408,1.103646,0.261057
21.567221,19.413408,1.110945,0.261597
21.623546,19.413408,1.113846,0.262136
21.623645,19.413408,1.113851,0.262675
21.724517,19.503008,1.113906,0.263215
21.798992,19.503008,1.117725,0.263754
21.853721,19.592609,1.115406,0.264293
21.912258,19.592609,1.118394,0.264833
21.935351,19.622476,1.117869,0.265372
21.974501,19.622476,1.119864,0.265912
22.091008,19.741943,1.118989,0.266451
22.118666,19.741943,1.12039,0.26699
22.191821,19.891277,1.115656,0.26753
22.260252,19.891277,1.119096,0.268069
22.295905,20.100344,1.10923,0.268608
22.31607,20.100344,1.110233,0.269148
22.343403,20.130211,1.109944,0.269687
22.362331,20.130211,1.110884,0.270227
22.460201,20.189944,1.112445,0.270766
22.560533,20.189944,1.117414,0.271305
22.603449,20.219811,1.117886,0.271845
22.758836,20.219811,1.125571,0.272384
22.775098,20.309411,1.121406,0.272923
22.80365,20.309411,1.122812,0.273463
22.854184,20.309411,1.1253,0.274002
22.905054,20.309411,1.127805,0.274542
22.970831,20.458745,1.122788,0.275081
23.030346,20.458745,1.125697,0.27562
23.054943,20.458745,1.126899,0.27616
23.09288,20.458745,1.128753,0.276699
23.093169,20.578213,1.122215,0.277238
23.174503,20.578213,1.126167,0.277778
23.196654,20.578213,1.127243,0.278317
23.281236,20.578213,1.131354,0.278857
23.293523,20.667813,1.127043,0.279396
23.32623,20.667813,1.128626,0.279935
23.372291,20.817147,1.122742,0.280475
23.414941,20.817147,1.124791,0.281014
23.419255,20.817147,1.124998,0.281553
23.537167,20.817147,1.130663,0.282093
23.579375,20.847014,1.131067,0.282632
23.622048,20.847014,1.133114,0.283172
23.715675,20.936614,1.132737,0.283711
23.764311,20.936614,1.13506,0.28425
23.785208,21.085948,1.128012,0.28479
23.799235,21.085948,1.128678,0.285329
23.813725,21.175548,1.124586,0.285868
23.90676,21.175548,1.128979,0.286408
23.959714,21.265148,1.126713,0.286947
24.018452,21.265148,1.129475,0.287487
24.048074,21.504083,1.118303,0.288026
24.062814,21.504083,1.118988,0.288565
24.138615,21.563816,1.119404,0.289105
24.218403,21.62355,1.120001,0.289644
24.221215,21.62355,1.120131,0.290183
24.312351,21.653417,1.122795,0.290723
24.378189,21.653417,1.125836,0.291262
24.400431,21.653417,1.126863,0.291802
24.409561,21.653417,1.127285,0.292341
24.433791,21.653417,1.128404,0.29288
24.472748,21.653417,1.130203,0.29342
24.524432,21.802751,1.124832,0.293959
24.615667,21.802751,1.129017,0.294498
24.653079,21.802751,1.130733,0.295038
24.753537,21.802751,1.13534,0.295577
24.790982,21.892351,1.132404,0.296117
24.843601,21.892351,1.134807,0.296656
24.875068,22.041685,1.128547,0.297195
24.963302,22.041685,1.13255,0.297735
24.969854,22.101418,1.129785,0.298274
25.012032,22.101418,1.131694,0.298813
25.10906,22.101418,1.136084,0.299353
25.238405,22.101418,1.141936,0.299892
25.239288,22.250752,1.134312,0.300431
25.401611,22.250752,1.141607,0.300971
25.427614,22.250752,1.142775,0.30151
25.459305,22.250752,1.1442,0.30205
25.462745,22.280619,1.14282,0.302589
25.550141,22.280619,1.146743,0.303128
25.627968,22.519553,1.138032,0.303668
25.6401,22.519553,1.138571,0.304207
25.75009,22.519553,1.143455,0.304746
25.78635,22.519553,1.145065,0.305286
25.814312,22.609154,1.141764,0.305825
25.836587,22.609154,1.142749,0.306365
25.85903,22.728621,1.13773,0.306904
26.006666,22.728621,1.144225,0.307443
26.016413,22.848088,1.138669,0.307983
26.081943,22.848088,1.141537,0.308522
26.142689,22.848088,1.144196,0.309061
26.253509,22.848088,1.149046,0.309601
26.295847,22.967555,1.144913,0.31014
26.322985,22.967555,1.146094,0.31068
26.4496,23.057155,1.147132,0.311219
26.484373,23.057155,1.14864,0.311758
26.50367,23.087022,1.14799,0.312298
26.512114,23.087022,1.148356,0.312837
26.598875,23.176623,1.14766,0.313376
26.677422,23.176623,1.151049,0.313916
26.726944,23.236356,1.150221,0.314455
26.746787,23.236356,1.151075,0.314995
26.820651,23.445424,1.143961,0.315534
26.874217,23.445424,1.146246,0.316073
26.877501,23.445424,1.146386,0.316613
26.931458,23.445424,1.148687,0.317152
26.979854,23.535024,1.14637,0.317691
26.984336,23.535024,1.146561,0.318231
27.116595,23.684358,1.144916,0.31877
27.344147,23.684358,1.154523,0.31931
27.347194,23.684358,1.154652,0.319849
27.416788,23.684358,1.157591,0.320388
27.544567,23.714225,1.161521,0.320928
27.549416,23.714225,1.161725,0.321467
27.574215,23.803825,1.158394,0.322006
27.596319,23.803825,1.159323,0.322546
27.644946,23.893425,1.157011,0.323085
27.703589,23.893425,1.159465,0.323625
27.72751,23.893425,1.160466,0.324164
27.742817,23.923292,1.159657,0.324703
27.815649,23.923292,1.162702,0.325243
27.908775,23.953159,1.16514,0.325782
27.956599,23.953159,1.167136,0.326321
27.965661,24.13236,1.158845,0.326861
27.975689,24.13236,1.15926,0.3274
28.009958,24.162226,1.159246,0.32794
28.068401,24.162226,1.161665,0.328479
28.159527,24.192093,1.163997,0.329018
28.164918,24.192093,1.16422,0.329558
28.233421,24.431027,1.155638,0.330097
28.393293,24.431027,1.162182,0.330636
28.439009,24.490761,1.161214,0.331176
28.498237,24.490761,1.163632,0.331715
28.514108,24.490761,1.16428,0.332255
28.599564,24.490761,1.16777,0.332794
28.717515,24.520628,1.171157,0.333333
28.724387,24.520628,1.171438,0.333873
28.738617,24.759562,1.160708,0.334412
28.792313,24.759562,1.162876,0.334951
28.934915,24.849162,1.164422,0.335491
29.002309,24.849162,1.167134,0.33603
29.03767,24.879029,1.167154,0.33657
29.082232,24.879029,1.168946,0.337109
29.175794,25.117963,1.161551,0.337648
29.176765,25.117963,1.16159,0.338188
29.221314,25.14783,1.161982,0.338727
29.332247,25.14783,1.166393,0.339266
29.333101,25.23743,1.162286,0.339806
29.391794,25.23743,1.164611,0.340345
29.472778,25.23743,1.16782,0.340885
29.569597,25.23743,1.171656,0.341424
29.59887,25.23743,1.172816,0.341963
29.63271,25.23743,1.174157,0.342503
29.661452,25.327031,1.171138,0.343042
29.706551,25.327031,1.172919,0.343581
29.7131,25.386764,1.170417,0.344121
29.755163,25.386764,1.172074,0.34466
29.836154,25.386764,1.175264,0.3452
29.845819,25.386764,1.175645,0.345739
29.90987,25.386764,1.178168,0.346278
29.920886,25.386764,1.178602,0.346818
29.933854,25.476365,1.174966,0.347357
30.007928,25.476365,1.177873,0.347896
30.024896,25.595832,1.173038,0.348436
30.106517,25.595832,1.176227,0.348975
30.226526,25.834766,1.169994,0.349515
30.244471,25.834766,1.170689,0.350054
30.301252,25.834766,1.172887,0.350593
30.435203,25.834766,1.178072,0.351133
30.548277,25.864633,1.181083,0.351672
30.572635,25.864633,1.182025,0.352211
30.64978,26.043834,1.176854,0.352751
30.684116,26.043834,1.178172,0.35329
30.792203,26.0737,1.180968,0.35383
30.826746,26.0737,1.182293,0.354369
30.910388,26.193167,1.180094,0.354908
30.927717,26.193167,1.180755,0.355448
31.018808,26.312635,1.178856,0.355987
31.018977,26.312635,1.178862,0.356526
31.040543,26.342501,1.178345,0.357066
31.074259,26.402235,1.176956,0.357605
31.116285,26.402235,1.178547,0.358145
31.17631,26.402235,1.180821,0.358684
31.195565,26.402235,1.18155,0.359223
31.438647,26.581436,1.182729,0.359763
31.461893,26.581436,1.183604,0.360302
31.516388,26.581436,1.185654,0.360841
31.616127,26.581436,1.189406,0.361381
31.636454,26.82037,1.179568,0.36192
31.704168,26.82037,1.182093,0.36246
31.704374,26.880103,1.179474,0.362999
31.720595,26.880103,1.180077,0.363538
31.750515,26.90997,1.179879,0.364078
31.774272,26.90997,1.180762,0.364617
31.831368,26.90997,1.182884,0.365156
31.84492,26.90997,1.183387,0.365696
31.93075,26.999571,1.182639,0.366235
32.009367,26.999571,1.185551,0.366775
32.051907,27.029437,1.185815,0.367314
32.119567,27.029437,1.188318,0.367853
32.203694,27.029437,1.19143,0.368393
32.30212,27.029437,1.195072,0.368932
32.336864,27.148904,1.191093,0.369471
32.419464,27.148904,1.194135,0.370011
32.443045,27.298238,1.188467,0.37055
32.463167,27.298238,1.189204,0.37109
32.467741,27.357972,1.186774,0.371629
32.53721,27.357972,1.189314,0.372168
32.541527,27.537173,1.181731,0.372708
32.731206,27.537173,1.188619,0.373247
32.810633,27.626773,1.187639,0.373786
32.848758,27.626773,1.189019,0.374326
32.858615,27.626773,1.189376,0.374865
32.859915,27.626773,1.189423,0.375405
32.932998,27.626773,1.192068,0.375944
32.940924,27.626773,1.192355,0.376483
33.008731,27.716373,1.190947,0.377023
33.166542,27.716373,1.196641,0.377562
33.174516,27.74624,1.19564,0.378101
33.245107,27.74624,1.198184,0.378641
33.280004,27.83584,1.195581,0.37918
33.477407,27.83584,1.202673,0.37972
33.575402,27.955308,1.201039,0.380259
33.643106,27.955308,1.20346,0.380798
33.660474,27.985174,1.202797,0.381338
33.661818,27.985174,1.202845,0.381877
33.716847,28.104641,1.19969,0.382416
33.74507,28.104641,1.200694,0.382956
33.787717,28.343576,1.192077,0.383495
33.850644,28.343576,1.194297,0.384035
33.857885,28.343576,1.194552,0.384574
33.859804,28.343576,1.19462,0.385113
34.005007,28.463043,1.194707,0.385653
34.023192,28.463043,1.195346,0.386192
34.099601,28.49291,1.196775,0.386731
34.264446,28.49291,1.20256,0.387271
34.280142,28.731844,1.193106,0.38781
34.37264,28.731844,1.196326,0.38835
34.395737,28.731844,1.197129,0.388889
34.439272,28.731844,1.198645,0.389428
34.494035,28.791577,1.19806,0.389968
34.497378,28.791577,1.198176,0.390507
34.523061,28.821444,1.197826,0.391046
34.549306,28.821444,1.198736,0.391586
34.569576,28.821444,1.199439,0.392125
34.596177,28.821444,1.200362,0.392665
34.666154,28.911045,1.199063,0.393204
34.786492,28.970778,1.200744,0.393743
34.808766,28.970778,1.201513,0.394283
34.891861,28.970778,1.204381,0.394822
34.895605,28.970778,1.20451,0.395361
34.970067,29.149979,1.19966,0.395901
35.05974,29.149979,1.202736,0.39644
35.163295,29.179846,1.205054,0.39698
35.18734,29.179846,1.205878,0.397519
35.278277,29.269446,1.205294,0.398058
35.282475,29.269446,1.205437,0.398598
35.41934,29.299313,1.20888,0.399137
35.48794,29.299313,1.211221,0.399676
35.547808,29.41878,1.208337,0.400216
35.598692,29.41878,1.210067,0.400755
35.601969,29.41878,1.210178,0.401294
35.659178,29.41878,1.212123,0.401834
35.687195,29.448647,1.211845,0.402373
35.82048,29.448647,1.216371,0.402913
35.820694,29.448647,1.216378,0.403452
35.920963,29.448647,1.219783,0.403991
35.981867,29.777181,1.20837,0.404531
36.043272,29.777181,1.210433,0.40507
36.058641,29.866782,1.207316,0.405609
36.180069,29.866782,1.211382,0.406149
36.194258,29.866782,1.211857,0.406688
36.271181,29.866782,1.214432,0.407228
36.353343,30.135583,1.206326,0.407767
36.413368,30.135583,1.208318,0.408306
36.417137,30.165449,1.207247,0.408846
36.454363,30.165449,1.208481,0.409385
36.602342,30.165449,1.213386,0.409924
36.623394,30.165449,1.214084,0.410464
36.630022,30.25505,1.210708,0.411003
36.644733,30.25505,1.211194,0.411543
36.756286,30.374517,1.210103,0.412082
36.766816,30.374517,1.210449,0.412621
36.842629,30.404384,1.211754,0.413161
36.930884,30.404384,1.214657,0.4137
36.980778,30.493984,1.212724,0.414239
37.046448,30.493984,1.214877,0.414779
37.212251,30.613451,1.215552,0.415318
37.340274,30.613451,1.219734,0.415858
37.36985,30.613451,1.2207,0.416397
37.462456,30.613451,1.223725,0.416936
37.490336,30.613451,1.224636,0.417476
37.551424,30.613451,1.226632,0.418015
37.64444,30.703051,1.226081,0.418554
37.698397,30.703051,1.227839,0.419094
37.749341,30.852385,1.223547,0.419633
37.864129,30.852385,1.227267,0.420173
37.882675,30.971853,1.223132,0.420712
37.918078,30.971853,1.224275,0.421251
38.00367,30.971853,1.227039,0.421791
38.007168,30.971853,1.227152,0.42233
38.157806,31.061453,1.228462,0.422869
38.203971,31.061453,1.229948,0.423409
38.231769,31.061453,1.230843,0.423948
38.293481,31.061453,1.23283,0.424488
38.385294,31.121186,1.233414,0.425027
38.397482,31.121186,1.233805,0.425566
38.533458,31.18092,1.235802,0.426106
38.556956,31.18092,1.236556,0.426645
38.566066,31.330254,1.230953,0.427184
38.655228,31.330254,1.233799,0.427724
38.731216,31.449721,1.231528,0.428263
38.759279,31.449721,1.23242,0.428803
38.81842,31.599055,1.228468,0.429342
38.820613,31.658788,1.226219,0.429881
38.872811,31.658788,1.227868,0.430421
38.930872,31.658788,1.229702,0.43096
38.988905,31.658788,1.231535,0.431499
39.10217,31.688655,1.233949,0.432039
39.172465,31.688655,1.236167,0.432578
39.194372,31.837989,1.231057,0.433118
39.292504,31.837989,1.234139,0.433657
39.301538,31.837989,1.234423,0.434196
39.374939,31.837989,1.236728,0.434736
39.395438,31.92759,1.2339,0.435275
39.416436,31.92759,1.234557,0.435814
39.435958,32.047057,1.230564,0.436354
39.511761,32.047057,1.232929,0.436893
39.763313,32.047057,1.240779,0.437433
39.77684,32.047057,1.241201,0.437972
39.870582,32.136657,1.240657,0.438511
39.921733,32.136657,1.242249,0.439051
39.99435,32.315858,1.237608,0.43959
40.129498,32.315858,1.24179,0.440129
40.199574,32.495058,1.237098,0.440669
40.21315,32.495058,1.237516,0.441208
40.25037,32.554792,1.236388,0.441748
40.278129,32.554792,1.237241,0.442287
40.358256,32.554792,1.239702,0.442826
40.465191,32.554792,1.242987,0.443366
40.51036,32.644392,1.240959,0.443905
40.596587,32.644392,1.243601,0.444444
40.66383,32.733993,1.242251,0.444984
40.689292,32.733993,1.243029,0.445523
40.763149,32.763859,1.24415,0.446063
40.871349,32.763859,1.247452,0.446602
40.881022,32.793726,1.246611,0.447141
40.932496,32.793726,1.248181,0.447681
40.955006,33.002794,1.240956,0.44822
40.974639,33.002794,1.241551,0.448759
41.029998,33.002794,1.243228,0.449299
41.085635,33.002794,1.244914,0.449838
41.154736,33.002794,1.247008,0.450378
41.166044,33.002794,1.24735,0.450917
41.330903,33.002794,1.252346,0.451456
41.382307,33.002794,1.253903,0.451996
41.428017,33.092394,1.251889,0.452535
41.478486,33.092394,1.253414,0.453074
41.500977,33.122261,1.252963,0.453614
41.554241,33.122261,1.254571,0.454153
41.585784,33.271595,1.249889,0.454693
41.674831,33.271595,1.252565,0.455232
41.695166,33.361195,1.24981,0.455771
41.734192,33.361195,1.25098,0.456311
41.920814,33.570263,1.248748,0.45685
41.973824,33.570263,1.250328,0.457389
41.983643,33.600129,1.249508,0.457929
42.109103,33.600129,1.253242,0.458468
42.156844,33.600129,1.254663,0.459008
42.179314,33.600129,1.255332,0.459547
42.223534,33.719596,1.252196,0.460086
42.362543,33.719596,1.256318,0.460626
42.466888,33.749463,1.258298,0.461165
42.521814,33.749463,1.259926,0.461704
42.524614,33.749463,1.260009,0.462244
42.602572,33.749463,1.262318,0.462783
42.628508,33.988397,1.254208,0.463323
42.681016,33.988397,1.255753,0.463862
42.720503,34.197465,1.24923,0.464401
42.910878,34.197465,1.254797,0.464941
42.984569,34.197465,1.256952,0.46548
43.122562,34.197465,1.260987,0.466019
43.137692,34.406532,1.253765,0.466559
43.310877,34.436399,1.257706,0.467098
43.390941,34.436399,1.260031,0.467638
43.445967,34.466266,1.260536,0.468177
43.495225,34.466266,1.261965,0.468716
43.620606,34.526,1.263413,0.469256
43.644923,34.526,1.264118,0.469795
43.671244,34.555866,1.263787,0.470334
43.698471,34.555866,1.264575,0.470874
43.848095,34.555866,1.268905,0.471413
43.855568,34.555866,1.269121,0.471953
43.942477,34.645467,1.268347,0.472492
43.978273,34.645467,1.26938,0.473031
44.073936,34.645467,1.272142,0.473571
44.098553,34.645467,1.272852,0.47411
44.250191,34.794801,1.271747,0.474649
44.302124,34.794801,1.27324,0.475189
44.376069,34.794801,1.275365,0.475728
44.444751,34.794801,1.277339,0.476268
44.512796,34.884401,1.276009,0.476807
44.516009,34.884401,1.276101,0.477346
44.623453,34.944134,1.276994,0.477886
44.677766,34.944134,1.278548,0.478425
44.697384,34.944134,1.27911,0.478964
44.763877,34.944134,1.281013,0.479504
44.828404,35.003868,1.28067,0.480043
44.944109,35.003868,1.283975,0.480583
45.019964,35.272669,1.276341,0.481122
45.022952,35.272669,1.276426,0.481661
45.046621,35.362269,1.273861,0.482201
45.061611,35.362269,1.274285,0.48274
45.16747,35.422003,1.275125,0.483279
45.222716,35.422003,1.276684,0.483819
45.284001,35.511603,1.275189,0.484358
45.320171,35.511603,1.276207,0.484898
45.332217,35.511603,1.276547,0.485437
45.580175,35.511603,1.283529,0.485976
45.662818,35.601204,1.28262,0.486516
45.708362,35.601204,1.283899,0.487055
45.80453,35.63107,1.285522,0.487594
45.813134,35.63107,1.285764,0.488134
45.903168,35.870005,1.279709,0.488673
46.068859,35.870005,1.284328,0.489213
46.152573,35.899871,1.285592,0.489752
46.252931,35.899871,1.288387,0.490291
46.25788,35.989472,1.285317,0.490831
46.370867,35.989472,1.288456,0.49137
46.372036,35.989472,1.288489,0.491909
46.394522,35.989472,1.289114,0.492449
46.399145,36.138806,1.283915,0.492988
46.416813,36.138806,1.284404,0.493528
46.417435,36.228406,1.281244,0.494067
46.570116,36.228406,1.285459,0.494606
46.612413,36.347873,1.282397,0.495146
46.690812,36.347873,1.284554,0.495685
46.792993,36.437474,1.2842,0.496224
46.8465,36.437474,1.285668,0.496764
46.942079,36.437474,1.288291,0.497303
47.027683,36.437474,1.290641,0.497843
47.145328,36.556941,1.289641,0.498382
47.270927,36.556941,1.293077,0.498921
47.276154,36.586807,1.292164,0.499461
47.287217,36.586807,1.292466,0.5
47.436795,36.616674,1.295497,0.500539
47.488912,36.616674,1.29692,0.501079
47.693582,36.706275,1.29933,0.501618
47.75495,36.706275,1.301002,0.502157
47.769695,36.825742,1.297182,0.502697
47.846025,36.825742,1.299255,0.503236
47.848585,36.855608,1.298271,0.503776
47.923141,36.855608,1.300294,0.504315
47.965037,36.945209,1.298275,0.504854
48.062148,36.945209,1.300903,0.505394
48.168299,37.064676,1.299574,0.505933
48.176194,37.064676,1.299787,0.506472
48.257563,37.064676,1.301983,0.507012
48.323409,37.064676,1.303759,0.507551
48.420294,37.30361,1.298006,0.508091
48.48459,37.30361,1.299729,0.50863
48.578301,37.333477,1.301199,0.509169
48.650401,37.333477,1.303131,0.509709
48.654059,37.333477,1.303229,0.510248
48.741749,37.333477,1.305578,0.510787
48.782734,37.333477,1.306675,0.511327
48.900383,37.393211,1.307734,0.511866
48.989616,37.393211,1.310121,0.512406
49.00377,37.512678,1.306326,0.512945
49.071858,37.512678,1.308141,0.513484
49.106367,37.572411,1.306979,0.514024
49.301786,37.572411,1.312181,0.514563
49.458739,37.572411,1.316358,0.515102
49.527567,37.572411,1.31819,0.515642
49.588296,37.662012,1.316666,0.516181
49.592297,37.662012,1.316772,0.516721
49.633765,37.662012,1.317873,0.51726
49.697383,37.662012,1.319563,0.517799
49.811449,37.871079,1.31529,0.518339
49.847817,37.871079,1.31625,0.518878
49.852767,38.05028,1.310181,0.519417
50.019015,38.05028,1.314551,0.519957
50.070295,38.13988,1.312807,0.520496
50.124896,38.13988,1.314238,0.521036
50.155468,38.22948,1.311958,0.521575
50.187186,38.22948,1.312788,0.522114
50.187829,38.289214,1.310756,0.522654
50.295507,38.289214,1.313569,0.523193
50.325208,38.378814,1.311276,0.523732
50.325729,38.378814,1.311289,0.524272
50.385868,38.378814,1.312856,0.524811
50.535126,38.378814,1.316745,0.525351
50.663062,38.498281,1.315982,0.52589
50.674094,38.498281,1.316269,0.526429
50.773907,38.737216,1.310727,0.526969
50.817126,38.737216,1.311842,0.527508
50.906776,38.826816,1.311124,0.528047
50.924305,38.826816,1.311576,0.528587
51.009057,38.826816,1.313758,0.529126
51.091736,38.826816,1.315888,0.529666
51.129353,38.826816,1.316857,0.530205
51.188194,38.826816,1.318372,0.530744
51.301635,38.856683,1.320278,0.531284
51.463967,38.856683,1.324456,0.531823
51.579921,38.97615,1.323371,0.532362
51.617948,38.97615,1.324347,0.532902
51.685996,38.97615,1.326093,0.533441
51.705046,38.97615,1.326582,0.533981
51.762372,39.006017,1.327036,0.53452
51.851896,39.006017,1.329331,0.535059
51.874113,39.185217,1.323818,0.535599
52.10049,39.185217,1.329596,0.536138
52.112479,39.215084,1.328889,0.536677
52.156431,39.215084,1.330009,0.537217
52.168588,39.215084,1.330319,0.537756
52.358449,39.215084,1.335161,0.538296
52.365053,39.244951,1.334313,0.538835
52.414955,39.244951,1.335585,0.539374
52.425382,39.454018,1.328772,0.539914
52.666049,39.454018,1.334872,0.540453
52.7831,39.483885,1.336826,0.540992
52.827571,39.483885,1.337953,0.541532
52.852286,39.573486,1.335548,0.542071
52.881008,39.573486,1.336274,0.542611
52.973407,39.573486,1.338609,0.54315
53.033885,39.573486,1.340137,0.543689
53.205706,39.573486,1.344479,0.544229
53.264466,39.573486,1.345963,0.544768
53.326109,39.782553,1.34044,0.545307
53.40515,39.782553,1.342426,0.545847
53.502039,40.051354,1.335836,0.546386
53.547844,40.051354,1.33698,0.546926
53.59016,40.170821,1.334057,0.547465
53.818835,40.170821,1.339749,0.548004
53.895183,40.170821,1.34165,0.548544
53.968149,40.170821,1.343466,0.549083
54.104735,40.200688,1.345866,0.549622
54.283703,40.200688,1.350318,0.550162
54.332871,40.260422,1.349536,0.550701
54.390899,40.260422,1.350977,0.551241
54.527231,40.379889,1.350356,0.55178
54.589096,40.379889,1.351888,0.552319
54.697007,40.379889,1.354561,0.552859
54.713812,40.439622,1.352975,0.553398
54.928335,40.439622,1.35828,0.553937
54.99224,40.618823,1.353861,0.554477
55.078509,40.618823,1.355985,0.555016
55.085466,40.618823,1.356156,0.555556
55.145419,40.618823,1.357632,0.556095
55.147745,40.64869,1.356692,0.556634
55.229042,40.64869,1.358692,0.557174
55.230311,40.887624,1.350783,0.557713
55.431763,40.887624,1.35571,0.558252
55.491639,40.917491,1.356184,0.558792
55.496006,40.917491,1.356291,0.559331
55.530711,40.917491,1.357139,0.559871
55.554781,40.917491,1.357727,0.56041
55.607335,41.007091,1.356042,0.560949
55.731752,41.007091,1.359076,0.561489
55.776948,41.126558,1.356227,0.562028
55.887139,41.126558,1.358906,0.562567
55.933569,41.156425,1.359048,0.563107
55.943073,41.156425,1.359279,0.563646
55.995192,41.156425,1.360546,0.564186
56.006364,41.156425,1.360817,0.564725
56.065662,41.246025,1.359299,0.565264
56.120984,41.246025,1.36064,0.565804
56.178729,41.335626,1.359087,0.566343
56.41004,41.335626,1.364683,0.566882
56.417689,41.365493,1.363883,0.567422
56.431794,41.365493,1.364224,0.567961
56.449533,41.365493,1.364653,0.568501
56.454522,41.365493,1.364773,0.56904
56.515062,41.634294,1.357416,0.569579
56.548516,41.634294,1.35822,0.570119
56.588169,41.634294,1.359172,0.570658
56.65658,41.634294,1.360815,0.571197
56.820624,41.694027,1.3628,0.571737
56.845064,41.694027,1.363386,0.572276
57.019293,41.873228,1.361712,0.572816
57.08615,41.873228,1.363309,0.573355
57.207673,41.962828,1.363294,0.573894
57.21863,41.962828,1.363555,0.574434
57.32286,41.962828,1.366039,0.574973
57.513164,41.962828,1.370574,0.575512
57.543843,42.082295,1.367412,0.576052
57.707908,42.082295,1.371311,0.576591
57.720165,42.171896,1.368688,0.577131
57.747521,42.171896,1.369337,0.57767
57.789748,42.201762,1.369368,0.578209
57.855005,42.201762,1.370914,0.578749
57.899574,42.32123,1.368098,0.579288
58.131244,42.32123,1.373572,0.579827
58.156151,42.32123,1.37416,0.580367
58.19881,42.32123,1.375168,0.580906
58.286884,42.351096,1.376278,0.581446
58.337158,42.351096,1.377465,0.581985
58.376995,42.440697,1.375496,0.582524
58.425948,42.440697,1.376649,0.583064
58.516657,42.530297,1.375882,0.583603
58.581647,42.530297,1.37741,0.584142
58.720591,42.679631,1.375846,0.584682
58.762045,42.679631,1.376817,0.585221
58.898062,42.799098,1.376152,0.585761
58.938036,42.799098,1.377086,0.5863
59.022184,43.008166,1.372348,0.586839
59.175615,43.008166,1.375916,0.587379
59.265671,43.157499,1.373242,0.587918
59.31012,43.157499,1.374271,0.588457
59.408541,43.157499,1.376552,0.588997
59.467233,43.157499,1.377912,0.589536
59.511541,43.157499,1.378939,0.590076
59.682145,43.157499,1.382892,0.590615
59.818074,43.2471,1.38317,0.591154
59.885803,43.2471,1.384736,0.591694
59.947186,43.306833,1.384243,0.592233
60.056622,43.306833,1.38677,0.592772
60.216716,43.306833,1.390467,0.593312
60.299433,43.306833,1.392377,0.593851
60.317934,43.306833,1.392804,0.594391
60.395397,43.306833,1.394593,0.59493
60.436641,43.396434,1.392664,0.595469
60.53971,43.396434,1.395039,0.596009
60.615373,43.545768,1.391992,0.596548
60.715685,43.605501,1.392386,0.597087
60.879879,43.605501,1.396151,0.597627
60.971362,43.605501,1.398249,0.598166
60.986773,43.605501,1.398603,0.598706
61.020563,43.754835,1.394602,0.599245
61.172547,43.754835,1.398075,0.599784
61.199081,43.754835,1.398682,0.600324
61.212215,43.754835,1.398982,0.600863
61.232896,43.784702,1.3985,0.601402
61.277458,43.784702,1.399518,0.601942
61.321514,43.874302,1.397664,0.602481
61.367454,43.874302,1.398711,0.60302
61.557534,43.874302,1.403043,0.60356
61.661471,43.874302,1.405412,0.604099
61.708099,44.08337,1.399804,0.604639
61.717806,44.08337,1.400025,0.605178
61.809367,44.202837,1.398312,0.605717
61.82789,44.202837,1.398731,0.606257
62.040458,44.202837,1.40354,0.606796
62.04815,44.202837,1.403714,0.607335
62.100438,44.232704,1.403949,0.607875
62.12186,44.232704,1.404433,0.608414
62.184069,44.471638,1.398286,0.608954
62.189054,44.471638,1.398398,0.609493
62.313082,44.501505,1.400247,0.610032
62.40654,44.501505,1.402347,0.610572
62.488706,44.501505,1.404193,0.611111
62.560168,44.501505,1.405799,0.61165
62.591533,44.561238,1.404618,0.61219
62.649232,44.561238,1.405913,0.612729
62.732557,44.591105,1.40684,0.613269
62.79515,44.591105,1.408244,0.613808
62.847336,45.039107,1.395395,0.614347
63.053959,45.039107,1.399982,0.614887
63.092944,45.039107,1.400848,0.615426
63.321487,45.039107,1.405922,0.615965
63.379504,45.188441,1.40256,0.616505
63.493453,45.188441,1.405082,0.617044
63.604256,45.188441,1.407534,0.617584
63.643507,45.188441,1.408402,0.618123
63.688279,45.218307,1.408462,0.618662
63.703549,45.218307,1.4088,0.619202
63.797743,45.307908,1.408093,0.619741
63.79901,45.307908,1.408121,0.62028
63.879191,45.307908,1.409891,0.62082
63.887263,45.307908,1.410069,0.621359
64.09519,45.427375,1.410938,0.621899
64.131454,45.427375,1.411736,0.622438
64.309079,45.457242,1.414716,0.622977
64.486002,45.457242,1.418608,0.623517
64.495304,45.546842,1.416021,0.624056
64.560619,45.546842,1.417455,0.624595
64.572593,45.546842,1.417718,0.625135
64.584805,45.546842,1.417986,0.625674
64.759263,45.546842,1.421817,0.626214
64.778774,45.546842,1.422245,0.626753
64.979832,45.696176,1.421997,0.627292
65.003252,45.696176,1.42251,0.627832
65.029655,45.696176,1.423087,0.628371
65.067937,45.696176,1.423925,0.62891
65.218615,45.905243,1.420723,0.62945
65.220651,45.905243,1.420767,0.629989
65.350136,45.905243,1.423588,0.630529
65.415248,45.905243,1.425006,0.631068
65.459313,45.93511,1.425039,0.631607
65.67338,45.93511,1.429699,0.632147
65.700232,46.114311,1.424725,0.632686
65.83405,46.114311,1.427627,0.633225
65.842064,46.174044,1.425954,0.633765
65.855289,46.174044,1.42624,0.634304
65.886009,46.263645,1.424142,0.634844
65.917612,46.263645,1.424825,0.635383
65.965325,46.353245,1.4231,0.635922
66.190938,46.353245,1.427968,0.636462
66.289357,46.383112,1.42917,0.637001
66.360295,46.383112,1.4307,0.63754
66.381914,46.472712,1.428406,0.63808
66.397504,46.472712,1.428742,0.638619
66.48996,46.502579,1.429812,0.639159
66.490758,46.502579,1.429829,0.639698
66.523134,46.741513,1.423213,0.640237
66.628792,46.741513,1.425474,0.640777
66.655444,46.741513,1.426044,0.641316
66.780073,46.741513,1.42871,0.641855
66.867487,46.831114,1.427843,0.642395
66.95497,46.890847,1.42789,0.642934
66.959429,46.890847,1.427985,0.643474
67.097967,46.890847,1.43094,0.644013
67.119973,46.890847,1.431409,0.644552
67.215081,46.980447,1.430703,0.645092
67.230283,46.980447,1.431027,0.645631
67.27369,47.070048,1.429225,0.64617
67.29897,47.070048,1.429762,0.64671
67.359346,47.338849,1.422919,0.647249
67.494897,47.338849,1.425782,0.647789
67.542995,47.338849,1.426798,0.648328
67.594244,47.338849,1.427881,0.648867
67.637617,47.368716,1.427896,0.649407
67.714161,47.368716,1.429512,0.649946
67.783948,47.368716,1.430986,0.650485
67.852533,47.368716,1.432433,0.651025
67.900611,47.428449,1.431643,0.651564
67.954291,47.428449,1.432775,0.652104
68.002015,47.60765,1.428384,0.652643
68.072515,47.60765,1.429865,0.653182
68.18842,47.69725,1.429609,0.653722
68.296382,47.69725,1.431873,0.654261
68.368887,47.786851,1.430705,0.6548
68.452768,47.786851,1.43246,0.65534
68.484512,47.816717,1.432229,0.655879
68.527906,47.816717,1.433137,0.656419
68.657147,47.846584,1.434944,0.656958
68.673111,47.846584,1.435277,0.657497
68.698868,47.906318,1.434025,0.658037
68.83467,47.906318,1.43686,0.658576
68.842312,48.055652,1.432554,0.659115
68.879481,48.055652,1.433327,0.659655
68.91374,48.175119,1.430484,0.660194
68.9996,48.175119,1.432266,0.660734
69.088485,48.264719,1.431449,0.661273
69.126549,48.264719,1.432238,0.661812
69.136567,48.324453,1.430675,0.662352
69.239229,48.324453,1.432799,0.662891
69.367218,48.384186,1.433675,0.66343
69.47646,48.384186,1.435933,0.66397
69.500395,48.414053,1.435542,0.664509
69.614894,48.414053,1.437907,0.665049
69.630564,48.53352,1.43469,0.665588
69.640527,48.53352,1.434895,0.666127
69.727245,48.53352,1.436682,0.666667
69.748088,48.53352,1.437112,0.667206
69.760166,48.53352,1.437361,0.667745
69.851256,48.53352,1.439237,0.668285
69.879177,48.53352,1.439813,0.668824
69.925028,48.53352,1.440757,0.669364
69.936037,48.652987,1.437446,0.669903
70.256098,48.652987,1.444024,0.670442
70.331795,48.862055,1.439395,0.670982
70.372834,48.862055,1.440235,0.671521
70.540675,48.891921,1.442788,0.67206
70.558123,48.891921,1.443145,0.6726
70.681209,48.981522,1.443018,0.673139
70.712225,48.981522,1.443651,0.673679
70.908497,48.981522,1.447658,0.674218
71.045474,48.981522,1.450455,0.674757
71.117941,49.041255,1.450166,0.675297
71.26221,49.041255,1.453107,0.675836
71.262212,49.250323,1.446939,0.676375
71.369397,49.250323,1.449115,0.676915
71.442335,49.250323,1.450596,0.677454
71.486691,49.250323,1.451497,0.677994
71.496925,49.489257,1.444696,0.678533
71.662922,49.489257,1.44805,0.679072
71.735558,49.519124,1.448644,0.679612
72.015148,49.519124,1.45429,0.680151
72.035816,49.698325,1.449462,0.68069
72.091699,49.698325,1.450586,0.68123
72.138934,49.728191,1.450665,0.681769
72.262623,49.728191,1.453152,0.682309
72.294156,49.728191,1.453786,0.682848
72.307021,49.728191,1.454045,0.683387
72.516151,49.758058,1.457375,0.683927
72.546063,49.758058,1.457976,0.684466
72.620172,49.847658,1.456842,0.685005
72.631903,49.847658,1.457078,0.685545
72.661633,50.20606,1.447268,0.686084
72.913433,50.20606,1.452284,0.686624
72.991719,50.235927,1.452978,0.687163
73.110601,50.235927,1.455345,0.687702
73.23769,50.235927,1.457875,0.688242
73.265773,50.29566,1.456702,0.688781
73.313026,50.29566,1.457641,0.68932
73.442245,50.325527,1.459344,0.68986
73.57319,50.325527,1.461946,0.690399
73.785912,50.325527,1.466173,0.690939
73.846571,50.325527,1.467378,0.691478
73.956126,50.474861,1.465207,0.692017
74.036672,50.474861,1.466803,0.692557
74.096308,50.474861,1.467984,0.693096
74.142934,50.474861,1.468908,0.693635
74.383037,50.474861,1.473665,0.694175
74.402485,50.474861,1.47405,0.694714
74.46091,50.564461,1.472594,0.695254
74.594389,50.564461,1.475234,0.695793
74.605467,50.654062,1.472843,0.696332
74.72874,50.654062,1.475276,0.696872
75.042245,50.683928,1.480593,0.697411
75.20739,50.683928,1.483851,0.69795
75.211107,50.773529,1.481306,0.69849
75.258574,50.773529,1.48224,0.699029
75.31112,50.773529,1.483275,0.699569
75.537721,50.773529,1.487738,0.700108
75.562885,50.773529,1.488234,0.700647
75.679961,50.773529,1.49054,0.701187
75.836192,50.952729,1.488364,0.701726
75.955451,50.952729,1.490704,0.702265
75.980858,51.04233,1.488585,0.702805
76.276384,51.04233,1.494375,0.703344
76.321659,51.191664,1.4909,0.703883
76.420245,51.191664,1.492826,0.704423
76.428063,51.281264,1.49037,0.704962
76.493169,51.281264,1.49164,0.705502
76.499567,51.281264,1.491764,0.706041
76.720324,51.281264,1.496069,0.70658
76.920473,51.400731,1.496486,0.70712
77.287113,51.400731,1.503619,0.707659
77.444782,51.669532,1.498848,0.708198
77.582067,51.669532,1.501505,0.708738
77.617472,51.669532,1.50219,0.709277
77.671319,51.669532,1.503232,0.709817
77.690833,51.729266,1.501874,0.710356
77.717835,51.729266,1.502396,0.710895
77.755451,51.759133,1.502256,0.711435
78.193983,51.759133,1.510728,0.711974
78.202556,51.8786,1.507415,0.712513
78.455108,51.8786,1.512283,0.713053
78.457493,51.998067,1.508854,0.713592
78.471097,51.998067,1.509116,0.714132
78.646108,52.087667,1.50988,0.714671
78.656108,52.087667,1.510072,0.71521
78.760898,52.117534,1.511217,0.71575
78.987962,52.117534,1.515574,0.716289
79.055223,52.117534,1.516864,0.716828
79.113668,52.117534,1.517986,0.717368
79.353201,52.147401,1.52171,0.717907
79.389344,52.147401,1.522403,0.718447
79.420732,52.356468,1.516923,0.718986
79.457962,52.356468,1.517634,0.719525
79.48185,52.386335,1.517225,0.720065
79.532971,52.386335,1.518201,0.720604
79.679839,52.625269,1.514098,0.721143
79.713592,52.625269,1.51474,0.721683
80.099418,52.71487,1.519484,0.722222
80.213415,52.71487,1.521647,0.722762
80.213417,52.71487,1.521647,0.723301
80.276268,52.71487,1.522839,0.72384
80.512531,52.80447,1.524729,0.72438
80.712937,52.80447,1.528525,0.724919
80.77893,52.80447,1.529774,0.725458
81.262116,52.80447,1.538925,0.725998
81.362026,52.834337,1.539946,0.726537
81.46215,52.834337,1.541841,0.727077
81.796601,52.834337,1.548171,0.727616
81.97471,52.834337,1.551542,0.728155
82.054484,52.953804,1.549548,0.728695
82.134587,52.953804,1.551061,0.729234
82.384272,53.073271,1.552274,0.729773
82.435074,53.073271,1.553231,0.730313
82.532772,53.162871,1.552451,0.730852
82.602276,53.162871,1.553759,0.731392
82.859646,53.162871,1.5586,0.731931
82.889662,53.162871,1.559165,0.73247
83.056023,53.192738,1.561417,0.73301
83.385532,53.192738,1.567611,0.733549
83.436301,53.192738,1.568566,0.734088
83.62197,53.192738,1.572056,0.734628
83.742391,53.431672,1.56728,0.735167
83.798916,53.431672,1.568338,0.735707
84.019989,53.64074,1.566347,0.736246
84.365664,53.64074,1.572791,0.736785
84.509653,53.760207,1.571974,0.737325
84.593037,53.760207,1.573525,0.737864
84.772152,53.760207,1.576857,0.738403
84.828758,53.790074,1.577034,0.738943
85.1995,53.790074,1.583926,0.739482
85.354292,53.81994,1.585923,0.740022
85.552263,53.81994,1.589602,0.740561
85.676128,53.81994,1.591903,0.7411
85.685303,53.81994,1.592074,0.74164
85.881141,53.909541,1.59306,0.742179
85.995245,53.909541,1.595177,0.742718
86.003026,53.999141,1.592674,0.743258
86.152306,53.999141,1.595438,0.743797
86.349049,54.058875,1.597315,0.744337
86.583525,54.058875,1.601652,0.744876
86.901076,54.058875,1.607527,0.745415
86.938507,54.058875,1.608219,0.745955
87.00988,54.148475,1.606876,0.746494
87.322641,54.148475,1.612652,0.747033
87.338218,54.297809,1.608504,0.747573
87.615968,54.297809,1.613619,0.748112
87.881905,54.506876,1.612309,0.748652
87.920403,54.506876,1.613015,0.749191
87.920609,54.506876,1.613019,0.74973
88.436695,54.506876,1.622487,0.75027
88.47989,54.506876,1.623279,0.750809
88.652456,54.506876,1.626445,0.751348
89.196133,54.596477,1.633734,0.751888
89.281263,54.596477,1.635293,0.752427
89.289052,54.715944,1.631865,0.752967
89.8179,54.715944,1.641531,0.753506
90.432553,55.074345,1.642009,0.754045
90.471167,55.074345,1.64271,0.754585
90.651684,55.104212,1.645095,0.755124
90.761103,55.104212,1.647081,0.755663
91.34324,55.104212,1.657645,0.756203
91.431259,55.104212,1.659243,0.756742
91.51399,55.253546,1.656256,0.757282
91.600123,55.253546,1.657814,0.757821
91.648451,55.253546,1.658689,0.75836
91.688684,55.253546,1.659417,0.7589
92.254393,55.253546,1.669656,0.759439
92.559759,55.253546,1.675182,0.759978
92.806876,55.343146,1.676935,0.760518
92.872828,55.343146,1.678127,0.761057
92.981956,55.343146,1.680099,0.761597
93.041288,55.343146,1.681171,0.762136
93.12397,55.432747,1.679945,0.762675
93.504401,55.432747,1.686808,0.763215
93.559515,55.49248,1.685985,0.763754
94.020592,55.49248,1.694294,0.764293
94.136053,55.582081,1.69364,0.764833
94.515384,55.582081,1.700465,0.765372
94.850098,55.671681,1.703741,0.765912
95.00556,55.671681,1.706533,0.766451
95.918468,55.701548,1.722007,0.76699
96.613966,55.701548,1.734493,0.76753
96.685004,55.701548,1.735769,0.768069
96.88535,55.701548,1.739366,0.768608
96.973654,55.910615,1.734441,0.769148
97.301106,55.910615,1.740298,0.769687
97.677198,55.940482,1.746091,0.770227
97.716932,55.940482,1.746802,0.770766
98.206969,55.970349,1.754625,0.771305
98.256824,55.970349,1.755516,0.771845
98.394743,56.059949,1.75517,0.772384
98.475195,56.059949,1.756605,0.772923
98.863855,56.209283,1.758853,0.773463
99.327123,56.209283,1.767095,0.774002
99.459233,56.298883,1.766629,0.774542
100.267504,56.298883,1.780986,0.775081
100.58646,56.298883,1.786651,0.77562
100.596747,56.298883,1.786834,0.77616
101.381992,56.298883,1.800782,0.776699
101.425831,56.298883,1.80156,0.777238
101.559297,56.298883,1.803931,0.777778
101.643028,56.298883,1.805418,0.778317
102.598564,56.41835,1.818532,0.778857
102.716514,56.41835,1.820622,0.779396
102.920591,56.687151,1.815589,0.779935
103.079458,56.687151,1.818392,0.780475
104.125608,56.687151,1.836847,0.781014
104.443718,56.687151,1.842458,0.781553
105.086429,56.776752,1.850871,0.782093
105.431855,56.776752,1.856955,0.782632
105.485043,56.926086,1.853018,0.783172
106.453874,56.926086,1.870037,0.783711
106.456253,56.985819,1.868118,0.78425
106.68583,56.985819,1.872147,0.78479
106.883394,57.135153,1.870712,0.785329
107.29482,57.135153,1.877913,0.785868
108.247211,57.374087,1.886692,0.786408
108.393609,57.374087,1.889243,0.786947
108.894138,57.374087,1.897967,0.787487
109.340459,57.374087,1.905746,0.788026
109.921839,57.403954,1.914883,0.788565
110.171878,57.463688,1.917243,0.789105
110.831475,57.463688,1.928722,0.789644
111.026505,57.463688,1.932116,0.790183
112.634218,57.463688,1.960094,0.790723
113.004822,57.583155,1.962463,0.791262
113.721271,57.583155,1.974905,0.791802
113.819891,57.642888,1.97457,0.792341
114.206138,57.642888,1.98127,0.79288
114.731189,57.642888,1.990379,0.79342
114.92234,57.642888,1.993695,0.793959
116.227224,57.732489,2.013203,0.794498
116.5177,57.732489,2.018234,0.795038
117.161889,57.851956,2.025202,0.795577
117.600168,57.851956,2.032778,0.796117
118.425128,57.851956,2.047038,0.796656
118.551637,57.851956,2.049224,0.797195
118.862204,57.941556,2.051415,0.797735
120.108734,57.941556,2.072929,0.798274
120.689624,57.941556,2.082954,0.798813
122.224447,57.941556,2.109444,0.799353
122.256758,58.09089,2.104577,0.799892
122.408726,58.09089,2.107193,0.800431
123.011726,58.09089,2.117573,0.800971
123.1909,58.09089,2.120658,0.80151
123.1909,58.210357,2.116306,0.80205
123.209433,58.210357,2.116624,0.802589
123.232449,58.299958,2.113766,0.803128
123.264641,58.299958,2.114318,0.803668
123.264641,58.359691,2.112154,0.804207
123.387586,58.359691,2.11426,0.804746
123.387805,58.538892,2.107792,0.805286
123.387935,58.538892,2.107794,0.805825
123.391416,58.568759,2.106779,0.806365
123.394589,58.568759,2.106833,0.806904
123.559455,58.568759,2.109648,0.807443
123.559457,58.568759,2.109648,0.807983
123.780774,58.598625,2.112349,0.808522
123.780775,58.598625,2.112349,0.809061
123.943567,58.83756,2.106538,0.809601
123.943671,58.83756,2.10654,0.81014
124.051995,58.83756,2.108381,0.81068
124.052003,58.83756,2.108381,0.811219
124.060939,58.897293,2.106395,0.811758
124.061296,58.897293,2.106401,0.812298
124.204296,58.897293,2.108829,0.812837
124.204845,58.897293,2.108838,0.813376
124.371979,58.92716,2.110605,0.813916
124.37198,58.92716,2.110605,0.814455
124.636931,59.285561,2.102315,0.814995
124.63945,59.285561,2.102358,0.815534
124.742185,59.285561,2.10409,0.816073
124.7422,59.285561,2.104091,0.816613
124.786519,59.405029,2.100605,0.817152
124.846679,59.405029,2.101618,0.817691
124.879759,59.405029,2.102175,0.818231
124.99114,59.405029,2.10405,0.81877
125.057114,59.524496,2.100935,0.81931
125.16285,59.524496,2.102712,0.819849
125.162855,59.554363,2.101657,0.820388
125.231744,59.554363,2.102814,0.820928
125.246204,59.643963,2.099897,0.821467
125.254261,59.643963,2.100033,0.822006
125.268733,59.733563,2.097125,0.822546
125.633168,59.733563,2.103226,0.823085
125.633171,59.733563,2.103226,0.823625
125.968481,59.733563,2.108839,0.824164
126.05405,59.882897,2.105009,0.824703
126.154867,59.882897,2.106693,0.825243
126.154938,59.882897,2.106694,0.825782
126.431691,59.882897,2.111316,0.826321
126.728609,60.002364,2.11206,0.826861
126.728618,60.002364,2.11206,0.8274
126.784791,60.241298,2.104616,0.82794
126.787109,60.241298,2.104654,0.828479
126.947972,60.271165,2.10628,0.829018
126.963463,60.271165,2.106537,0.829558
127.130288,60.330899,2.107217,0.830097
127.354474,60.330899,2.110933,0.830636
127.354525,60.330899,2.110934,0.831176
127.384857,60.330899,2.111436,0.831715
127.45621,60.480233,2.107403,0.832255
127.957003,60.480233,2.115683,0.832794
128.034681,60.5101,2.115922,0.833333
128.036025,60.5101,2.115945,0.833873
128.05381,60.5997,2.11311,0.834412
128.21232,60.5997,2.115725,0.834951
128.29744,60.749034,2.111926,0.835491
128.774141,60.749034,2.119773,0.83603
128.774141,60.808767,2.11769,0.83657
128.826286,60.808767,2.118548,0.837109
128.830518,60.958101,2.113427,0.837648
129.333944,60.958101,2.121686,0.838188
129.385014,60.958101,2.122524,0.838727
129.450727,60.958101,2.123602,0.839266
129.575413,60.987968,2.124606,0.839806
129.575467,60.987968,2.124607,0.840345
129.640711,61.077568,2.122558,0.840885
130.443013,61.077568,2.135694,0.841424
130.443013,61.077568,2.135694,0.841963
130.87292,61.077568,2.142733,0.842503
130.875943,61.167169,2.139644,0.843042
131.109606,61.226902,2.141373,0.843581
131.347817,61.226902,2.145263,0.844121
131.350286,61.226902,2.145303,0.84466
131.378362,61.226902,2.145762,0.8452
131.378376,61.226902,2.145762,0.845739
131.488236,61.226902,2.147557,0.846278
132.417549,61.316503,2.159574,0.846818
132.417551,61.316503,2.159574,0.847357
132.530719,61.406103,2.158266,0.847896
132.597951,61.406103,2.159361,0.848436
132.666863,61.43597,2.159433,0.848975
133.487581,61.43597,2.172792,0.849515
133.487583,61.555437,2.168575,0.850054
133.673453,61.555437,2.171595,0.850593
133.857769,61.704771,2.169326,0.851133
134.341934,61.704771,2.177173,0.851672
134.351814,61.794371,2.174176,0.852211
134.531419,61.794371,2.177082,0.852751
134.543048,61.943705,2.172021,0.85329
134.704789,61.943705,2.174632,0.85383
134.7048,61.943705,2.174633,0.854369
135.110704,61.943705,2.181185,0.854908
135.932292,62.122906,2.188119,0.855448
135.932293,62.122906,2.188119,0.855987
136.766211,62.122906,2.201542,0.856526
136.776255,62.122906,2.201704,0.857066
136.927563,62.152773,2.203081,0.857605
136.927709,62.152773,2.203083,0.858145
136.945834,62.242373,2.200203,0.858684
137.114504,62.242373,2.202913,0.859223
137.640275,62.36184,2.207123,0.859763
137.801851,62.36184,2.209714,0.860302
137.846998,62.391707,2.20938,0.860841
137.858392,62.391707,2.209563,0.861381
138.864351,62.630641,2.217195,0.86192
138.864355,62.630641,2.217195,0.86246
139.252349,62.660508,2.22233,0.862999
139.437054,62.660508,2.225278,0.863538
139.648778,62.869575,2.221246,0.864078
141.609386,62.869575,2.252431,0.864617
141.701618,62.869575,2.253898,0.865156
141.766061,62.869575,2.254923,0.865696
141.909399,62.899442,2.256131,0.866235
142.228333,62.899442,2.261202,0.866775
142.228381,63.10851,2.253712,0.867314
142.918353,63.10851,2.264645,0.867853
142.977969,63.227977,2.261309,0.868393
143.201369,63.227977,2.264842,0.868932
143.399457,63.227977,2.267975,0.869471
143.867293,63.227977,2.275374,0.870011
144.07879,63.317577,2.275494,0.87055
145.783237,63.317577,2.302413,0.87109
145.783263,63.317577,2.302414,0.871629
145.938816,63.317577,2.304871,0.872168
146.266586,63.377311,2.30787,0.872708
146.289951,63.377311,2.308239,0.873247
146.290058,63.466911,2.304982,0.873786
146.777454,63.466911,2.312661,0.874326
147.024844,63.466911,2.316559,0.874865
147.318182,63.466911,2.321181,0.875405
147.318361,63.466911,2.321184,0.875944
148.138943,63.466911,2.334113,0.876483
148.372021,63.466911,2.337785,0.877023
148.984337,63.466911,2.347433,0.877562
150.554595,63.586378,2.367718,0.878101
150.615442,63.586378,2.368675,0.878641
151.040722,63.675978,2.37202,0.87918
151.04157,63.675978,2.372034,0.87972
152.013114,63.675978,2.387291,0.880259
152.110764,63.675978,2.388825,0.880798
154.657707,63.825312,2.423141,0.881338
155.346531,63.825312,2.433933,0.881877
156.589168,63.855179,2.452255,0.882416
156.592317,63.855179,2.452304,0.882956
158.058942,63.944779,2.471804,0.883495
158.240595,63.944779,2.474644,0.884035
158.324368,64.094113,2.470186,0.884574
160.650399,64.094113,2.506477,0.885113
161.8312,64.094113,2.5249,0.885653
162.462044,64.094113,2.534742,0.886192
163.116129,64.273314,2.537852,0.886731
163.125689,64.273314,2.538,0.887271
165.340147,64.303181,2.571259,0.88781
165.394927,64.303181,2.572111,0.88835
168.812406,64.542115,2.615539,0.888889
169.735762,64.542115,2.629845,0.889428
170.648187,64.631715,2.640317,0.889968
170.74486,64.631715,2.641812,0.890507
170.765165,64.661582,2.640906,0.891046
171.169308,64.661582,2.647156,0.891586
173.216025,64.661582,2.678809,0.892125
173.22171,64.661582,2.678897,0.892665
178.585643,64.781049,2.756757,0.893204
178.944788,64.781049,2.762301,0.893743
178.966975,64.900516,2.757559,0.894283
180.129958,64.900516,2.775478,0.894822
180.68495,64.900516,2.784029,0.895361
180.698933,64.900516,2.784245,0.895901
181.140657,64.990117,2.787203,0.89644
187.334442,64.990117,2.882507,0.89698
187.335435,65.04985,2.879875,0.897519
188.822952,65.109584,2.900079,0.898058
192.25622,65.109584,2.95281,0.898598
195.494075,65.109584,3.002539,0.899137
201.846597,65.109584,3.100106,0.899676
206.236627,65.288785,3.158837,0.900216
211.22357,65.288785,3.23522,0.900755
212.905341,65.467985,3.252053,0.901294
220.299785,65.467985,3.365,0.901834
220.300564,65.527719,3.361945,0.902373
225.557671,65.527719,3.442172,0.902913
225.558165,65.587452,3.439044,0.903452
235.49696,65.587452,3.590579,0.903991
273.881654,65.617319,4.173923,0.904531
284.41258,65.617319,4.334413,0.90507
311.579705,65.617319,4.748437,0.905609
333.880495,65.617319,5.088298,0.906149
334.758457,65.856253,5.083169,0.906688
451.624131,65.856253,6.857726,0.907228
578.534866,66.005587,8.764938,0.907767
628.810284,66.005587,9.526622,0.908306
636.650605,66.005587,9.645405,0.908846
662.670592,66.005587,10.039614,0.909385
910.231064,66.005587,13.790212,0.909924
1111.89268,66.005587,16.845433,0.910464
1133.777421,66.005587,17.176992,0.911003
1240.957462,66.005587,18.800794,0.911543
1247.050149,66.095188,18.867488,0.912082
1710.557779,66.095188,25.880217,0.912621
1978.538686,66.184788,29.894161,0.913161
2039.760327,66.184788,30.819171,0.9137
2247.117576,66.244522,33.921561,0.914239
2323.81682,66.244522,35.079381,0.914779
3068.82487,66.334122,46.263142,0.915318
3368.352881,66.334122,50.778585,0.915858
3608.934874,66.453589,54.307599,0.916397
3915.894113,66.453589,58.926751,0.916936
4194.413901,66.453589,63.117944,0.917476
5346.499833,66.453589,80.454644,0.918015
5629.767598,66.453589,84.717284,0.918554
6216.698958,66.453589,93.549484,0.919094
6653.838375,66.543189,99.992778,0.919633
7331.92038,66.543189,110.182882,0.920173
9128.620067,66.72239,136.814944,0.920712
9278.535451,66.72239,139.061797,0.921251
10506.47163,66.81199,157.254283,0.921791
11096.360132,66.81199,166.083364,0.92233
12494.45588,67.050925,186.342783,0.922869
15120.108054,67.050925,225.501857,0.923409
15344.733094,67.050925,228.851924,0.923948
17525.691103,67.050925,261.378813,0.924488
18255.901182,67.140525,271.905845,0.925027
20874.887007,67.140525,310.913372,0.925566
24405.598533,67.170392,363.338636,0.926106
25532.73863,67.170392,380.118947,0.926645
29015.614646,67.170392,431.970305,0.927184
29780.659441,67.170392,443.359918,0.927724
34260.498191,67.200259,509.82688,0.928263
38987.776313,67.200259,580.17301,0.928803
42915.22993,67.200259,638.617035,0.929342
48087.258358,67.200259,715.581448,0.929881
48579.082311,67.409326,720.658181,0.930421
54930.946107,67.409326,814.886445,0.93096
59655.234582,67.409326,884.970049,0.931499
80250.505445,67.409326,1190.495591,0.932039
81197.343516,67.439193,1204.008234,0.932578
82086.202532,67.439193,1217.188389,0.933118
115562.654159,67.498926,1712.066551,0.933657
151197.680189,67.498926,2240.00126,0.934196
182130.031072,67.498926,2698.265598,0.934736
536702.082863,67.498926,7951.268433,0.935275
681243.934735,67.767727,10052.630661,0.935814
681957.126085,67.767727,10063.154716,0.936354
681957.126086,67.887195,10045.445689,0.936893
681957.149129,67.887195,10045.446029,0.937433
681957.149134,67.976795,10032.205107,0.937972
681957.187531,67.976795,10032.205672,0.938511
681957.187542,68.126129,10010.214866,0.939051
681957.241285,68.126129,10010.215655,0.93959
681957.241304,68.245596,9992.692302,0.940129
681957.310385,68.245596,9992.693314,0.940669
681957.310414,68.245596,9992.693314,0.941208
681957.394843,68.245596,9992.694551,0.941748
681957.394883,68.39493,9970.876442,0.942287
681957.494726,68.39493,9970.877901,0.942826
681957.494778,68.39493,9970.877902,0.943366
681957.610261,68.39493,9970.879591,0.943905
681957.610327,68.48453,9957.834394,0.944444
681957.742051,68.48453,9957.836317,0.944984
681957.742133,68.603997,9940.495724,0.945523
681957.891472,68.603997,9940.497901,0.946063
681957.891571,68.842932,9905.997259,0.946602
681958.061203,68.842932,9905.999723,0.947141
681958.061324,68.842932,9905.999725,0.947681
681958.255416,68.842932,9906.002544,0.94822
681958.255568,68.872798,9901.706795,0.948759
681958.477886,68.872798,9901.710023,0.949299
681958.478077,68.932532,9893.129688,0.949838
681958.723406,68.932532,9893.133247,0.950378
681958.723619,68.962399,9888.848653,0.950917
681958.951459,68.962399,9888.851957,0.951456
681958.951584,69.051999,9876.020404,0.951996
681959.976034,69.051999,9876.035239,0.952535
681959.976034,69.051999,9876.035239,0.953074
682289.513122,69.081866,9876.535685,0.953614
720130.91793,69.081866,10424.311926,0.954153
755622.740186,69.111733,10933.349687,0.954693
781939.297239,69.111733,11314.132458,0.955232
797125.681063,69.111733,11533.869154,0.955771
837768.184271,69.111733,12121.938671,0.956311
884027.254884,69.290933,12758.195231,0.95685
935198.001177,69.290933,13496.686457,0.957389
991843.215692,69.290933,14314.184675,0.957929
997482.136656,69.290933,14395.565033,0.958468
1044305.438557,69.559734,15013.073992,0.959008
1044305.47609,69.559734,15013.074532,0.959547
1044327.295294,69.559734,15013.388207,0.960086
1044327.472477,69.559734,15013.390754,0.960626
1044370.749957,69.589601,15007.569135,0.961165
1044371.270901,69.589601,15007.576621,0.961704
1044446.455878,69.589601,15008.657026,0.962244
1044447.700213,69.589601,15008.674907,0.962783
1044568.841998,69.679201,14991.113847,0.963323
1044571.499634,69.679201,14991.151988,0.963862
1044756.127959,69.768802,14974.54594,0.964401
1044761.270044,69.768802,14974.619642,0.964941
1045031.260929,69.888269,14952.88518,0.96548
1045040.698803,69.888269,14953.020223,0.966019
1045422.252806,69.888269,14958.479708,0.966559
1045438.446743,69.888269,14958.71142,0.967098
1045966.461915,69.918136,14959.873445,0.967638
1045993.766201,69.918136,14960.263963,0.968177
1046710.295126,70.007736,14951.351864,0.968716
1046753.941945,70.007736,14951.975321,0.969256
1047725.394301,70.15707,14933.995885,0.969795
1047796.428706,70.15707,14935.00839,0.970334
1049099.586695,70.276537,14928.162797,0.970874
1049209.209039,70.276537,14929.722669,0.971413
1051010.509655,70.276537,14955.354276,0.971953
1051192.528818,70.276537,14957.944318,0.972492
1053650.665201,70.396004,14967.478293,0.973031
1053938.59502,70.396004,14971.568437,0.973571
1054756.498508,70.545338,14951.469883,0.97411
1057736.682022,70.545338,14993.714822,0.974649
1058280.865043,70.724539,14963.418392,0.975189
1059837.264932,70.724539,14985.424897,0.975728
1059837.272707,70.844006,14960.154475,0.976268
1059842.683762,70.844006,14960.230855,0.976807
1059842.721204,70.99334,14928.76266,0.977346
1059853.452644,70.99334,14928.913821,0.977886
1059853.560317,71.023207,14922.637409,0.978425
1059872.198785,71.023207,14922.899837,0.978964
1059872.462979,71.023207,14922.903556,0.979504
1059902.492323,71.023207,14923.326367,0.980043
1059903.041948,71.112807,14904.53108,0.980583
1059948.796933,71.112807,14905.174495,0.981122
1059949.902452,71.202407,14886.433509,0.981661
1060016.81741,71.202407,14887.373295,0.982201
1060018.781398,71.232274,14881.158781,0.98274
1060113.299636,71.232274,14882.485683,0.983279
1060116.882677,71.232274,14882.535984,0.983819
1060247.680454,71.232274,14884.372199,0.984358
1060253.452075,71.262141,14878.214979,0.984898
1060430.639852,71.262141,14880.701401,0.985437
1060440.899963,71.351741,14862.158674,0.985976
1060680.967886,71.351741,14865.523244,0.986516
1060696.43198,71.471208,14840.891266,0.987055
1061016.405588,71.471208,14845.368224,0.987594
1061045.729732,71.740009,14790.153202,0.988134
1061487.118149,71.740009,14796.305814,0.988673
1061528.513348,71.799743,14784.572612,0.989213
1062114.422992,71.799743,14792.732942,0.989752
1062216.909508,71.82961,14788.008918,0.990291
1063120.405669,71.82961,14800.587243,0.990831
1063247.035579,71.82961,14802.350164,0.99137
1063747.385236,71.82961,14809.315949,0.991909
1064305.463315,71.82961,14817.085421,0.992449
1065191.454277,71.82961,14829.420041,0.992988
1065734.968608,71.82961,14836.986758,0.993528
1075824.103577,71.82961,14977.446034,0.994067
1081995.899405,71.978944,15032.116957,0.994606
1123966.13979,71.978944,15615.207486,0.995146
1127944.00327,71.978944,15670.471752,0.995685
1131566.672425,71.978944,15720.80132,0.996224
1203917.11704,72.188011,16677.521631,0.996764
1292712.285429,72.188011,17907.575861,0.997303
1393185.467065,72.277611,19275.477409,0.997843
1506355.983743,72.277611,20841.252957,0.998382
1629901.680273,72.307478,22541.260181,0.998921
1783012.997743,72.307478,24658.763393,0.999461
2731228.365024,72.426945,37710.113975,1


==> Data/Biharmonic_eigenvalue/Nitsche_1e7_p2_s1.csv <==
Num,An,Eff,n/N
0.061304,0.059734,1.026288,0
0.161342,0.149334,1.080414,0.000606
0.166875,0.149334,1.117461,0.001213
0.258674,0.238934,1.082617,0.001819
0.344192,0.298668,1.152423,0.002426
0.427198,0.298668,1.430346,0.003032
0.515405,0.388268,1.327445,0.003639
0.547337,0.388268,1.409688,0.004245
0.57917,0.507735,1.140692,0.004851
0.590731,0.507735,1.163463,0.005458
0.720102,0.537602,1.33947,0.006064
0.721651,0.597336,1.208117,0.006671
0.861665,0.597336,1.442514,0.007277
0.885268,0.74667,1.185623,0.007884
0.90697,0.74667,1.214687,0.00849
0.941606,0.776536,1.212572,0.009096
1.023908,0.776536,1.318557,0.009703
1.105776,0.866137,1.276676,0.010309
1.135495,0.866137,1.310988,0.010916
1.291756,0.955737,1.351581,0.011522
1.300565,1.015471,1.280751,0.012129
1.355941,1.015471,1.335283,0.012735
1.361133,1.105071,1.231715,0.013341
1.367754,1.105071,1.237707,0.013948
1.438444,1.194671,1.20405,0.014554
1.518171,1.194671,1.270786,0.015161
1.569092,1.224538,1.281375,0.015767
1.638412,1.224538,1.337984,0.016374
1.664944,1.344005,1.238793,0.01698
1.677767,1.344005,1.248334,0.017586
1.777073,1.493339,1.19,0.018193
1.7979,1.493339,1.203946,0.018799
1.884688,1.493339,1.262063,0.019406
1.898833,1.553073,1.22263,0.020012
2.005165,1.553073,1.291096,0.020619
2.076517,1.582939,1.311811,0.021225
2.081392,1.582939,1.31489,0.021831
2.086059,1.732273,1.204232,0.022438
2.12713,1.732273,1.227941,0.023044
2.21249,1.821874,1.214404,0.023651
2.256651,1.821874,1.238643,0.024257
2.260832,1.941341,1.164573,0.024864
2.305143,1.941341,1.187397,0.02547
2.334049,1.941341,1.202287,0.026076
2.48143,1.941341,1.278204,0.026683
2.51412,2.030941,1.237909,0.027289
2.649881,2.030941,1.304755,0.027896
2.678534,2.150408,1.245593,0.028502
2.71382,2.180275,1.244714,0.029109
2.745474,2.180275,1.259233,0.029715
2.774163,2.210142,1.255197,0.030321
2.784409,2.210142,1.259833,0.030928
2.86968,2.389343,1.201033,0.031534
2.906114,2.389343,1.216282,0.032141
2.983007,2.449076,1.218013,0.032747
3.01621,2.449076,1.231571,0.033354
3.052265,2.538676,1.202306,0.03396
3.11724,2.538676,1.227899,0.034566
3.133465,2.538676,1.234291,0.035173
3.186712,2.538676,1.255265,0.035779
3.206181,2.658144,1.206173,0.036386
3.233373,2.658144,1.216403,0.036992
3.346207,2.68801,1.244864,0.037599
3.38453,2.68801,1.259121,0.038205
3.478794,2.897078,1.200794,0.038811
3.484768,2.897078,1.202856,0.039418
3.490092,2.926945,1.192401,0.040024
3.569895,2.986678,1.195273,0.040631
3.618313,2.986678,1.211484,0.041237
3.655584,3.016545,1.211845,0.041844
3.673572,3.016545,1.217808,0.04245
3.737159,3.106145,1.20315,0.043056
3.751664,3.106145,1.20782,0.043663
3.806916,3.165879,1.202483,0.044269
3.87864,3.165879,1.225138,0.044876
3.963776,3.255479,1.217571,0.045482
3.968436,3.255479,1.219002,0.046089
4.009508,3.374946,1.188021,0.046695
4.028968,3.374946,1.193787,0.047301
4.131167,3.464547,1.192412,0.047908
4.133222,3.464547,1.193005,0.048514
4.235668,3.494413,1.212125,0.049121
4.241315,3.494413,1.213742,0.049727
4.32612,3.643747,1.187272,0.050334
4.335445,3.643747,1.189831,0.05094
4.464266,3.733348,1.195781,0.051546
4.506064,3.733348,1.206977,0.052153
4.625348,3.733348,1.238928,0.052759
4.636836,3.733348,1.242005,0.053366
4.688388,3.822948,1.22638,0.053972
4.801212,3.882682,1.236571,0.054579
4.80233,3.882682,1.236859,0.055185
4.862816,3.882682,1.252437,0.055791
4.8765,3.882682,1.255962,0.056398
4.909992,4.061882,1.208797,0.057004
4.938987,4.061882,1.215936,0.057611
4.98907,4.091749,1.2193,0.058217
5.00793,4.091749,1.223909,0.058824
5.022878,4.330683,1.159835,0.05943
5.106248,4.330683,1.179086,0.060036
5.126614,4.330683,1.183789,0.060643
5.14205,4.330683,1.187353,0.061249
5.177696,4.36055,1.187395,0.061856
5.323055,4.36055,1.22073,0.062462
5.355375,4.420284,1.211546,0.063069
5.422868,4.420284,1.226814,0.063675
5.448622,4.45015,1.224368,0.064281
5.473451,4.45015,1.229947,0.064888
5.538685,4.569618,1.212068,0.065494
5.599798,4.569618,1.225441,0.066101
5.635231,4.689085,1.201776,0.066707
5.708427,4.689085,1.217386,0.067314
5.737003,4.778685,1.20054,0.06792
5.771167,4.778685,1.207689,0.068526
5.773993,4.838419,1.193364,0.069133
5.79548,4.898152,1.183197,0.069739
5.868081,4.898152,1.198019,0.070346
5.876493,5.047486,1.164241,0.070952
5.98703,5.047486,1.186141,0.071559
6.047476,5.077353,1.191069,0.072165
6.063391,5.077353,1.194203,0.072771
6.082093,5.077353,1.197887,0.073378
6.154545,5.077353,1.212156,0.073984
6.239072,5.166953,1.207495,0.074591
6.271016,5.166953,1.213678,0.075197
6.329822,5.316287,1.190647,0.075804
6.337588,5.316287,1.192108,0.07641
6.44741,5.376021,1.19929,0.077016
6.458145,5.376021,1.201287,0.077623
6.532912,5.405887,1.208481,0.078229
6.560759,5.405887,1.213632,0.078836
6.642289,5.525355,1.202147,0.079442
6.719994,5.525355,1.216211,0.080049
6.722459,5.525355,1.216657,0.080655
6.775208,5.525355,1.226203,0.081261
6.775631,5.764289,1.17545,0.081868
6.894165,5.764289,1.196013,0.082474
6.942383,5.794156,1.19817,0.083081
6.979368,5.794156,1.204553,0.083687
6.991304,5.883756,1.188238,0.084294
7.138321,5.883756,1.213225,0.0849
7.147529,5.973356,1.196568,0.085506
7.225482,5.973356,1.209619,0.086113
7.228313,5.973356,1.210092,0.086719
7.362086,6.03309,1.220284,0.087326
7.402533,6.03309,1.226989,0.087932
7.407343,6.12269,1.209818,0.088539
7.492804,6.12269,1.223776,0.089145
7.528141,6.12269,1.229548,0.089751
7.531954,6.12269,1.230171,0.090358
7.616565,6.212291,1.226048,0.090964
7.65483,6.212291,1.232207,0.091571
7.700246,6.331758,1.216131,0.092177
7.765406,6.331758,1.226422,0.092784
7.786363,6.510958,1.195886,0.09339
7.811134,6.510958,1.19969,0.093996
7.824876,6.600559,1.185487,0.094603
7.898735,6.600559,1.196677,0.095209
7.902607,6.600559,1.197263,0.095816
7.944654,6.600559,1.203634,0.096422
7.968464,6.720026,1.185779,0.097029
8.020738,6.720026,1.193558,0.097635
8.138467,6.749893,1.205718,0.098241
8.139614,6.749893,1.205888,0.098848
8.216242,6.839493,1.201294,0.099454
8.28797,6.839493,1.211781,0.100061
8.302975,6.929093,1.198277,0.100667
8.340733,6.929093,1.203726,0.101273
8.388278,6.95896,1.205392,0.10188
8.462614,6.95896,1.216075,0.102486
8.518774,6.988827,1.218913,0.103093
8.569918,6.988827,1.226231,0.103699
8.593559,7.197894,1.193899,0.104306
8.594652,7.197894,1.194051,0.104912
8.701813,7.227761,1.203943,0.105518
8.779532,7.287495,1.204739,0.106125
8.85032,7.287495,1.214453,0.106731
8.886705,7.317361,1.214469,0.107338
8.916799,7.317361,1.218581,0.107944
8.938424,7.466695,1.197106,0.108551
8.984951,7.466695,1.203337,0.109157
8.993767,7.466695,1.204518,0.109763
9.015307,7.466695,1.207403,0.11037
9.089794,7.675763,1.18422,0.110976
9.099028,7.675763,1.185423,0.111583
9.15764,7.765363,1.179293,0.112189
9.177259,7.765363,1.18182,0.112796
9.296,7.765363,1.197111,0.113402
9.326263,7.765363,1.201008,0.114008
9.332536,7.79523,1.197211,0.114615
9.403651,7.79523,1.206334,0.115221
9.538761,7.914697,1.205196,0.115828
9.574727,7.914697,1.20974,0.116434
9.62715,7.914697,1.216364,0.117041
9.676471,7.914697,1.222595,0.117647
9.718419,8.034164,1.209637,0.118253
9.780753,8.034164,1.217395,0.11886
9.810964,8.123765,1.207687,0.119466
9.903324,8.123765,1.219056,0.120073
9.941476,8.183498,1.21482,0.120679
9.996931,8.183498,1.221596,0.121286
10.064094,8.273099,1.216484,0.121892
10.133479,8.273099,1.224871,0.122498
10.185344,8.392566,1.213615,0.123105
10.221739,8.392566,1.217952,0.123711
10.273528,8.601633,1.194369,0.124318
10.280318,8.6315,1.191023,0.124924
10.282458,8.6315,1.191271,0.125531
10.326884,8.661367,1.192293,0.126137
10.461591,8.661367,1.207845,0.126743
10.481064,8.661367,1.210094,0.12735
10.572468,8.661367,1.220647,0.127956
10.673901,8.7211,1.223917,0.128563
10.717902,8.7211,1.228962,0.129169
10.765069,8.750967,1.230158,0.129776
10.767464,8.750967,1.230431,0.130382
10.85696,8.840567,1.228084,0.130988
10.948891,8.840567,1.238483,0.131595
10.964443,8.900301,1.231918,0.132201
11.040315,8.900301,1.240443,0.132808
11.048156,9.109368,1.212834,0.133414
11.059256,9.109368,1.214053,0.134021
11.080496,9.109368,1.216385,0.134627
11.140557,9.109368,1.222978,0.135233
11.176107,9.139235,1.222871,0.13584
11.244754,9.139235,1.230382,0.136446
11.346836,9.348303,1.213786,0.137053
11.383308,9.348303,1.217687,0.137659
11.402542,9.378169,1.21586,0.138266
11.462899,9.378169,1.222296,0.138872
11.488576,9.46777,1.213441,0.139478
11.540396,9.46777,1.218914,0.140085
11.55776,9.55737,1.209303,0.140691
11.55805,9.55737,1.209334,0.141298
11.58979,9.706704,1.193999,0.141904
11.713843,9.706704,1.206779,0.142511
11.719326,9.706704,1.207344,0.143117
11.77151,9.706704,1.21272,0.143723
11.820386,9.706704,1.217755,0.14433
11.843526,9.706704,1.220139,0.144936
11.863615,9.796304,1.21103,0.145543
11.938073,9.796304,1.21863,0.146149
12.020645,9.945638,1.208635,0.146756
12.077806,9.945638,1.214382,0.147362
12.211201,10.065105,1.213221,0.147968
12.254544,10.065105,1.217528,0.148575
12.276764,10.094972,1.216127,0.149181
12.312316,10.094972,1.219648,0.149788
12.330508,10.094972,1.22145,0.150394
12.358487,10.154706,1.217021,0.151001
12.384417,10.154706,1.219574,0.151607
12.407349,10.154706,1.221832,0.152213
12.525611,10.154706,1.233478,0.15282
12.614888,10.333906,1.220728,0.153426
12.63315,10.333906,1.222495,0.154033
12.699591,10.423507,1.218361,0.154639
12.713585,10.423507,1.219703,0.155246
12.785977,10.542974,1.212749,0.155852
12.843542,10.542974,1.218209,0.156458
12.918669,10.632574,1.215009,0.157065
12.929364,10.632574,1.216014,0.157671
12.933273,10.752041,1.202867,0.158278
13.022569,10.752041,1.211172,0.158884
13.049351,10.811775,1.206957,0.159491
13.12931,10.811775,1.214353,0.160097
13.167469,10.901375,1.207872,0.160703
13.205971,10.901375,1.211404,0.16131
13.210304,10.901375,1.211802,0.161916
13.283357,10.901375,1.218503,0.162523
13.329319,11.020842,1.209465,0.163129
13.4251,11.020842,1.218156,0.163736
13.435357,11.050709,1.215791,0.164342
13.572875,11.050709,1.228236,0.164948
13.633113,11.050709,1.233687,0.165555
13.707011,11.050709,1.240374,0.166161
13.71391,11.14031,1.231017,0.166768
13.779163,11.14031,1.236874,0.167374
13.821359,11.259777,1.227499,0.167981
13.892893,11.259777,1.233852,0.168587
13.909297,11.259777,1.235308,0.169193
13.999732,11.259777,1.24334,0.1698
14.033019,11.528578,1.217238,0.170406
14.153784,11.528578,1.227713,0.171013
14.191303,11.588311,1.224622,0.171619
14.224721,11.588311,1.227506,0.172226
14.346782,11.618178,1.234856,0.172832
14.428105,11.618178,1.241856,0.173438
14.468516,11.707778,1.235804,0.174045
14.469343,11.767512,1.229601,0.174651
14.498235,11.767512,1.232056,0.175258
14.530271,11.857112,1.225448,0.175864
14.588259,11.857112,1.230338,0.176471
14.588538,11.946713,1.221134,0.177077
14.602281,11.946713,1.222284,0.177683
14.665625,11.976579,1.224525,0.17829
14.800948,11.976579,1.235824,0.178896
14.899565,12.06618,1.23482,0.179503
14.933708,12.06618,1.23765,0.180109
15.00553,12.096047,1.240532,0.180716
15.034088,12.096047,1.242893,0.181322
15.053353,12.215514,1.232314,0.181928
15.076994,12.215514,1.23425,0.182535
15.117747,12.24538,1.234567,0.183141
15.157508,12.24538,1.237814,0.183748
15.17445,12.24538,1.239198,0.184354
15.249426,12.24538,1.245321,0.184961
15.269201,12.424581,1.228951,0.185567
15.311676,12.424581,1.23237,0.186173
15.328776,12.573915,1.219093,0.18678
15.374809,12.573915,1.222754,0.187386
15.441538,12.663515,1.219372,0.187993
15.565531,12.663515,1.229163,0.188599
15.649864,12.693382,1.232915,0.189206
15.688442,12.693382,1.235954,0.189812
15.704585,12.693382,1.237226,0.190418
15.803236,12.693382,1.244998,0.191025
15.822905,12.693382,1.246548,0.191631
15.838523,12.693382,1.247778,0.192238
15.840706,12.932316,1.224893,0.192844
15.908102,12.932316,1.230105,0.193451
15.951265,13.021917,1.224955,0.194057
16.01281,13.021917,1.229682,0.194663
16.035673,13.201117,1.214721,0.19527
16.089665,13.201117,1.218811,0.195876
16.099451,13.201117,1.219552,0.196483
16.169001,13.201117,1.224821,0.197089
16.171307,13.290718,1.216737,0.197696
16.250471,13.290718,1.222693,0.198302
16.319079,13.290718,1.227855,0.198908
16.420946,13.290718,1.23552,0.199515
16.450735,13.410185,1.226734,0.200121
16.517328,13.410185,1.2317,0.200728
16.528084,13.440052,1.229763,0.201334
16.564342,13.440052,1.232461,0.201941
16.740675,13.440052,1.245581,0.202547
16.769502,13.499785,1.242205,0.203153
16.799994,13.499785,1.244464,0.20376
16.826674,13.649119,1.232803,0.204366
16.841764,13.649119,1.233909,0.204973
16.895525,13.678986,1.235145,0.205579
16.926543,13.678986,1.237412,0.206186
17.01451,13.768586,1.235748,0.206792
17.05573,13.768586,1.238742,0.207398
17.161168,13.858187,1.238342,0.208005
17.161311,13.858187,1.238352,0.208611
17.219309,13.91792,1.237204,0.209218
17.235608,13.91792,1.238375,0.209824
17.263672,13.977654,1.235091,0.210431
17.322041,13.977654,1.239267,0.211037
17.374733,14.246455,1.219583,0.211643
17.491216,14.246455,1.227759,0.21225
17.497652,14.365922,1.217997,0.212856
17.526429,14.365922,1.22,0.213463
17.612525,14.365922,1.225993,0.214069
17.640915,14.365922,1.22797,0.214676
17.700562,14.395789,1.229565,0.215282
17.767091,14.395789,1.234187,0.215888
17.768498,14.485389,1.22665,0.216495
17.911823,14.485389,1.236544,0.217101
17.957623,14.485389,1.239706,0.217708
18.045247,14.485389,1.245755,0.218314
18.048604,14.574989,1.238327,0.218921
18.097347,14.574989,1.241671,0.219527
18.103081,14.634723,1.236995,0.220133
18.217188,14.634723,1.244792,0.22074
18.288171,14.724323,1.242038,0.221346
18.291066,14.724323,1.242235,0.221953
18.315974,14.724323,1.243926,0.222559
18.414237,14.724323,1.2506,0.223166
18.422853,14.933391,1.233668,0.223772
18.514619,14.933391,1.239813,0.224378
18.516186,14.933391,1.239918,0.224985
18.565974,14.933391,1.243252,0.225591
18.683994,15.082725,1.238768,0.226198
18.747083,15.082725,1.242951,0.226804
18.802135,15.082725,1.246601,0.227411
18.843576,15.082725,1.249348,0.228017
18.889582,15.202192,1.242557,0.228623
18.974161,15.202192,1.24812,0.22923
18.987752,15.291792,1.241696,0.229836
18.990968,15.351526,1.237074,0.230443
19.140607,15.351526,1.246821,0.231049
19.177868,15.530726,1.234834,0.231656
19.252751,15.530726,1.239656,0.232262
19.278006,15.530726,1.241282,0.232868
19.294357,15.530726,1.242334,0.233475
19.339676,15.560593,1.242862,0.234081
19.352522,15.560593,1.243688,0.234688
19.391839,15.59046,1.243827,0.235294
19.43896,15.59046,1.24685,0.235901
19.473711,15.829394,1.230225,0.236507
19.544122,15.829394,1.234673,0.237113
19.61634,15.829394,1.239235,0.23772
19.671873,15.829394,1.242743,0.238326
19.73797,15.918995,1.239901,0.238933
19.742362,15.918995,1.240176,0.239539
19.772115,15.918995,1.242045,0.240146
19.818568,15.918995,1.244964,0.240752
19.830125,16.068329,1.234113,0.241358
19.859352,16.068329,1.235931,0.241965
19.922935,16.157929,1.233013,0.242571
19.939444,16.157929,1.234035,0.243178
19.994833,16.247529,1.230638,0.243784
20.023292,16.247529,1.23239,0.244391
20.080975,16.277396,1.233672,0.244997
20.083965,16.277396,1.233856,0.245603
20.104385,16.277396,1.235111,0.24621
20.129815,16.277396,1.236673,0.246816
20.155094,16.366996,1.231447,0.247423
20.189042,16.366996,1.233522,0.248029
20.369961,16.396863,1.242308,0.248636
20.444928,16.396863,1.24688,0.249242
20.513058,16.546197,1.239745,0.249848
20.555036,16.546197,1.242282,0.250455
20.613055,16.635797,1.239078,0.251061
20.649583,16.635797,1.241274,0.251668
20.669678,16.785131,1.231428,0.252274
20.842897,16.785131,1.241748,0.252881
20.868106,16.874732,1.236648,0.253487
20.886852,16.874732,1.237759,0.254093
20.913318,16.874732,1.239327,0.2547
20.964923,16.874732,1.242386,0.255306
21.010204,16.994199,1.236316,0.255913
21.075645,16.994199,1.240167,0.256519
21.108191,17.233133,1.224861,0.257126
21.194273,17.233133,1.229856,0.257732
21.206385,17.263,1.22843,0.258338
21.297194,17.263,1.23369,0.258945
21.302765,17.263,1.234013,0.259551
21.331587,17.322733,1.231422,0.260158
21.432494,17.322733,1.237247,0.260764
21.441276,17.322733,1.237754,0.261371
21.513003,17.322733,1.241894,0.261977
21.523275,17.4422,1.233977,0.262583
21.575166,17.4422,1.236952,0.26319
21.649151,17.472067,1.239072,0.263796
21.657066,17.472067,1.239525,0.264403
21.73657,17.472067,1.244075,0.265009
21.799691,17.472067,1.247688,0.265616
21.901353,17.501934,1.251368,0.266222
21.9035,17.501934,1.25149,0.266828
21.976926,17.681135,1.242959,0.267435
22.043928,17.681135,1.246749,0.268041
22.071077,17.711001,1.246179,0.268648
22.098493,17.711001,1.247727,0.269254
22.137562,17.800602,1.243641,0.269861
22.218562,17.800602,1.248192,0.270467
22.259532,17.949936,1.24009,0.271073
22.268508,17.949936,1.24059,0.27168
22.363443,18.069403,1.237641,0.272286
22.432189,18.069403,1.241446,0.272893
22.521773,18.218737,1.236187,0.273499
22.574766,18.218737,1.239096,0.274106
22.680408,18.218737,1.244895,0.274712
22.762403,18.218737,1.249395,0.275318
22.771732,18.27847,1.245823,0.275925
22.790511,18.27847,1.24685,0.276531
22.850658,18.308337,1.248101,0.277138
22.918414,18.308337,1.251802,0.277744
22.964951,18.427804,1.246212,0.278351
23.005551,18.427804,1.248415,0.278957
23.083502,18.666738,1.236611,0.279563
23.114486,18.666738,1.238271,0.28017
23.136817,18.666738,1.239468,0.280776
23.216491,18.666738,1.243736,0.281383
23.305626,18.696605,1.246516,0.281989
23.372853,18.696605,1.250112,0.282596
23.472166,18.756339,1.251426,0.283202
23.58398,18.756339,1.257387,0.283808
23.603296,18.786206,1.256416,0.284415
23.640758,18.786206,1.25841,0.285021
23.697567,18.786206,1.261434,0.285628
23.703434,18.786206,1.261747,0.286234
23.810728,18.93554,1.257462,0.286841
23.814179,18.93554,1.257645,0.287447
23.832401,19.02514,1.252679,0.288053
23.894973,19.02514,1.255968,0.28866
23.97113,19.11474,1.254065,0.289266
23.9957,19.11474,1.255351,0.289873
24.056158,19.144607,1.25655,0.290479
24.109659,19.144607,1.259345,0.291086
24.130476,19.353674,1.246816,0.291692
24.394927,19.413408,1.256602,0.292298
24.429904,19.413408,1.258404,0.292905
24.453522,19.413408,1.25962,0.293511
24.576683,19.413408,1.265964,0.294118
24.593391,19.413408,1.266825,0.294724
24.67064,19.413408,1.270804,0.295331
24.672876,19.503008,1.265081,0.295937
24.691014,19.503008,1.266011,0.296543
24.820784,19.592609,1.266844,0.29715
24.855059,19.592609,1.268594,0.297756
24.878111,19.622476,1.267838,0.298363
25.041038,19.622476,1.276141,0.298969
25.050525,19.741943,1.268899,0.299576
25.077944,19.741943,1.270288,0.300182
25.103595,19.891277,1.26204,0.300788
25.21778,19.891277,1.267781,0.301395
25.259789,20.100344,1.256684,0.302001
25.277326,20.100344,1.257557,0.302608
25.333794,20.130211,1.258496,0.303214
25.38399,20.130211,1.26099,0.30382
25.436376,20.189944,1.259854,0.304427
25.53823,20.189944,1.264899,0.305033
25.598365,20.219811,1.266004,0.30564
25.600835,20.219811,1.266126,0.306246
25.623224,20.309411,1.261643,0.306853
25.629253,20.309411,1.26194,0.307459
25.661522,20.309411,1.263529,0.308065
25.748057,20.309411,1.267789,0.308672
25.781193,20.458745,1.260155,0.309278
25.847621,20.458745,1.263402,0.309885
25.94079,20.458745,1.267956,0.310491
26.08687,20.458745,1.275096,0.311098
26.106738,20.578213,1.268659,0.311704
26.204488,20.578213,1.273409,0.31231
26.217254,20.578213,1.27403,0.312917
26.243175,20.578213,1.275289,0.313523
26.326107,20.667813,1.273773,0.31413
26.400291,20.667813,1.277363,0.314736
26.529947,20.817147,1.274428,0.315343
26.560546,20.817147,1.275898,0.315949
26.573502,20.817147,1.27652,0.316555
26.727006,20.817147,1.283894,0.317162
26.736201,20.847014,1.282496,0.317768
26.823491,20.847014,1.286683,0.318375
26.858547,20.936614,1.282851,0.318981
26.881419,20.936614,1.283943,0.319588
26.933985,21.085948,1.277343,0.320194
27.081223,21.085948,1.284326,0.3208
27.128687,21.175548,1.281133,0.321407
27.145669,21.175548,1.281935,0.322013
27.210101,21.265148,1.279563,0.32262
27.295713,21.265148,1.283589,0.323226
27.315807,21.504083,1.270261,0.323833
27.35103,21.504083,1.271899,0.324439
27.420758,21.563816,1.27161,0.325045
27.450272,21.62355,1.269462,0.325652
27.557273,21.62355,1.27441,0.326258
27.656318,21.653417,1.277227,0.326865
27.663982,21.653417,1.27758,0.327471
27.804533,21.653417,1.284071,0.328078
27.861777,21.653417,1.286715,0.328684
27.893475,21.653417,1.288179,0.32929
27.920315,21.653417,1.289418,0.329897
27.984188,21.802751,1.283516,0.330503
28.049706,21.802751,1.286521,0.33111
28.069821,21.802751,1.287444,0.331716
28.236444,21.802751,1.295086,0.332323
28.288955,21.892351,1.292184,0.332929
28.306819,21.892351,1.293,0.333535
28.404986,22.041685,1.288694,0.334142
28.41881,22.041685,1.289321,0.334748
28.479706,22.101418,1.288592,0.335355
28.502672,22.101418,1.289631,0.335961
28.616227,22.101418,1.294769,0.336568
28.711144,22.101418,1.299063,0.337174
28.724596,22.250752,1.290949,0.33778
28.897104,22.250752,1.298702,0.338387
28.917801,22.250752,1.299632,0.338993
28.98939,22.250752,1.30285,0.3396
29.022775,22.280619,1.302602,0.340206
29.07605,22.280619,1.304993,0.340813
29.186629,22.519553,1.296057,0.341419
29.331134,22.519553,1.302474,0.342025
29.331363,22.519553,1.302484,0.342632
29.375589,22.519553,1.304448,0.343238
29.408688,22.609154,1.300743,0.343845
29.508796,22.609154,1.30517,0.344451
29.537616,22.728621,1.299578,0.345058
29.624301,22.728621,1.303392,0.345664
29.626586,22.848088,1.296677,0.34627
29.645636,22.848088,1.297511,0.346877
29.748073,22.848088,1.301994,0.347483
29.808663,22.848088,1.304646,0.34809
29.831446,22.967555,1.298852,0.348696
29.878063,22.967555,1.300881,0.349303
29.954865,23.057155,1.299157,0.349909
30.001727,23.057155,1.301189,0.350515
30.011687,23.087022,1.299938,0.351122
30.045268,23.087022,1.301392,0.351728
30.097747,23.176623,1.298625,0.352335
30.111903,23.176623,1.299236,0.352941
30.45966,23.236356,1.310862,0.353548
30.478375,23.236356,1.311668,0.354154
30.530881,23.445424,1.302211,0.35476
30.538256,23.445424,1.302525,0.355367
30.678291,23.445424,1.308498,0.355973
30.718831,23.445424,1.310227,0.35658
30.773731,23.535024,1.307572,0.357186
30.895963,23.535024,1.312765,0.357793
30.962637,23.684358,1.307303,0.358399
31.126349,23.684358,1.314215,0.359005
31.169459,23.684358,1.316036,0.359612
31.194706,23.684358,1.317102,0.360218
31.277512,23.714225,1.318935,0.360825
31.286249,23.714225,1.319303,0.361431
31.342333,23.803825,1.316693,0.362038
31.415752,23.803825,1.319777,0.362644
31.518708,23.893425,1.319137,0.36325
31.579393,23.893425,1.321677,0.363857
31.597395,23.893425,1.322431,0.364463
31.729209,23.923292,1.326289,0.36507
31.786445,23.923292,1.328682,0.365676
31.788293,23.953159,1.327102,0.366283
31.901882,23.953159,1.331844,0.366889
31.940875,24.13236,1.32357,0.367495
31.94948,24.13236,1.323927,0.368102
32.00439,24.162226,1.324563,0.368708
32.006995,24.162226,1.324671,0.369315
32.22484,24.192093,1.33204,0.369921
32.307639,24.192093,1.335463,0.370528
32.311919,24.431027,1.322577,0.371134
32.338436,24.431027,1.323663,0.37174
32.379578,24.490761,1.322114,0.372347
32.486236,24.490761,1.326469,0.372953
32.571033,24.490761,1.329931,0.37356
32.613451,24.490761,1.331663,0.374166
32.647284,24.520628,1.331421,0.374773
32.812321,24.520628,1.338152,0.375379
32.932715,24.759562,1.330101,0.375985
32.988767,24.759562,1.332365,0.376592
33.019336,24.849162,1.328791,0.377198
33.060465,24.849162,1.330446,0.377805
33.071583,24.879029,1.329296,0.378411
33.1891,24.879029,1.334019,0.379018
33.265998,25.117963,1.324391,0.379624
33.318322,25.117963,1.326474,0.38023
33.44245,25.14783,1.329834,0.380837
33.458017,25.14783,1.330453,0.381443
33.567888,25.23743,1.330083,0.38205
33.612052,25.23743,1.331833,0.382656
33.651349,25.23743,1.33339,0.383263
33.669218,25.23743,1.334098,0.383869
33.795702,25.23743,1.33911,0.384475
33.839476,25.23743,1.340845,0.385082
33.846578,25.327031,1.336382,0.385688
33.8773,25.327031,1.337595,0.386295
34.058713,25.386764,1.341593,0.386901
34.146136,25.386764,1.345037,0.387508
34.175527,25.386764,1.346195,0.388114
34.232471,25.386764,1.348438,0.38872
34.292674,25.386764,1.350809,0.389327
34.404026,25.386764,1.355195,0.389933
34.407249,25.476365,1.350556,0.39054
34.549752,25.476365,1.356149,0.391146
34.629895,25.595832,1.352951,0.391753
34.673788,25.595832,1.354665,0.392359
34.714072,25.834766,1.343696,0.392965
34.839926,25.834766,1.348567,0.393572
34.855327,25.834766,1.349164,0.394178
34.942128,25.834766,1.352523,0.394785
34.979538,25.864633,1.352408,0.395391
35.059615,25.864633,1.355504,0.395998
35.071709,26.043834,1.346642,0.396604
35.223526,26.043834,1.352471,0.39721
35.339754,26.0737,1.355379,0.397817
35.343759,26.0737,1.355533,0.398423
35.39048,26.193167,1.351134,0.39903
35.580065,26.193167,1.358372,0.399636
35.584761,26.312635,1.352383,0.400243
35.740766,26.312635,1.358312,0.400849
35.770293,26.342501,1.357893,0.401455
35.884417,26.402235,1.359143,0.402062
35.937421,26.402235,1.361151,0.402668
36.033792,26.402235,1.364801,0.403275
36.111925,26.402235,1.36776,0.403881
36.117098,26.581436,1.358734,0.404488
36.211779,26.581436,1.362296,0.405094
36.304866,26.581436,1.365798,0.4057
36.315747,26.581436,1.366207,0.406307
36.459363,26.82037,1.359391,0.406913
36.524334,26.82037,1.361813,0.40752
36.553803,26.880103,1.359883,0.408126
36.645787,26.880103,1.363305,0.408733
36.733233,26.90997,1.365042,0.409339
36.764058,26.90997,1.366187,0.409945
36.81568,26.90997,1.368106,0.410552
36.82445,26.90997,1.368431,0.411158
36.878302,26.999571,1.365885,0.411765
36.90461,26.999571,1.366859,0.412371
36.908784,27.029437,1.365503,0.412978
37.065451,27.029437,1.371299,0.413584
37.08174,27.029437,1.371902,0.41419
37.166368,27.029437,1.375033,0.414797
37.177156,27.148904,1.36938,0.415403
37.220733,27.148904,1.370985,0.41601
37.237268,27.298238,1.364091,0.416616
37.472976,27.298238,1.372725,0.417223
37.533852,27.357972,1.371953,0.417829
37.569091,27.357972,1.373241,0.418435
37.651015,27.537173,1.36728,0.419042
37.791843,27.537173,1.372394,0.419648
37.808319,27.626773,1.368539,0.420255
37.870727,27.626773,1.370798,0.420861
37.922588,27.626773,1.372675,0.421468
37.935282,27.626773,1.373135,0.422074
38.107702,27.626773,1.379376,0.42268
38.235467,27.626773,1.384,0.423287
38.309317,27.716373,1.382191,0.423893
38.387572,27.716373,1.385014,0.4245
38.470758,27.74624,1.386521,0.425106
38.473652,27.74624,1.386626,0.425713
38.583856,27.83584,1.386121,0.426319
38.610116,27.83584,1.387065,0.426925
38.719155,27.955308,1.385038,0.427532
38.780447,27.955308,1.38723,0.428138
38.860828,27.985174,1.388622,0.428745
39.02903,27.985174,1.394632,0.429351
39.052176,28.104641,1.389528,0.429958
39.141031,28.104641,1.392689,0.430564
39.248429,28.343576,1.384738,0.43117
39.334765,28.343576,1.387784,0.431777
39.451809,28.343576,1.391914,0.432383
39.466063,28.343576,1.392417,0.43299
39.552028,28.463043,1.389592,0.433596
39.602652,28.463043,1.391371,0.434203
39.641789,28.49291,1.391286,0.434809
39.728679,28.49291,1.394336,0.435415
39.871803,28.731844,1.387722,0.436022
39.98122,28.731844,1.39153,0.436628
40.033386,28.731844,1.393346,0.437235
40.119856,28.731844,1.396355,0.437841
40.159075,28.791577,1.39482,0.438448
40.215211,28.791577,1.39677,0.439054
40.275171,28.821444,1.397403,0.43966
40.333302,28.821444,1.39942,0.440267
40.482502,28.821444,1.404597,0.440873
40.513443,28.821444,1.40567,0.44148
40.584597,28.911045,1.403775,0.442086
40.747158,28.970778,1.406492,0.442693
40.79958,28.970778,1.408301,0.443299
40.882627,28.970778,1.411168,0.443905
40.906856,28.970778,1.412004,0.444512
40.932717,29.149979,1.404211,0.445118
40.982091,29.149979,1.405905,0.445725
41.08665,29.179846,1.408049,0.446331
41.110311,29.179846,1.40886,0.446938
41.29684,29.269446,1.41092,0.447544
41.364782,29.269446,1.413241,0.44815
41.524743,29.299313,1.41726,0.448757
41.63815,29.299313,1.421131,0.449363
41.699065,29.41878,1.41743,0.44997
41.802121,29.41878,1.420933,0.450576
41.812197,29.41878,1.421276,0.451183
41.899104,29.41878,1.42423,0.451789
41.938395,29.448647,1.42412,0.452395
42.058803,29.448647,1.428208,0.453002
42.141898,29.448647,1.43103,0.453608
42.264172,29.448647,1.435182,0.454215
42.295196,29.777181,1.42039,0.454821
42.32518,29.777181,1.421396,0.455428
42.417827,29.866782,1.420234,0.456034
42.47651,29.866782,1.422199,0.45664
42.509329,29.866782,1.423298,0.457247
42.627057,29.866782,1.42724,0.457853
42.640541,30.135583,1.414957,0.45846
42.704452,30.135583,1.417077,0.459066
42.734922,30.165449,1.416684,0.459673
42.826468,30.165449,1.419719,0.460279
42.837025,30.165449,1.420069,0.460885
42.934279,30.165449,1.423293,0.461492
43.013318,30.25505,1.421691,0.462098
43.104494,30.25505,1.424704,0.462705
43.13434,30.374517,1.420083,0.463311
43.266849,30.374517,1.424446,0.463918
43.291766,30.404384,1.423866,0.464524
43.464471,30.404384,1.429546,0.46513
43.567511,30.493984,1.428725,0.465737
43.629517,30.493984,1.430758,0.466343
43.658243,30.613451,1.426113,0.46695
43.833204,30.613451,1.431828,0.467556
43.903235,30.613451,1.434116,0.468163
43.97172,30.613451,1.436353,0.468769
44.001214,30.613451,1.437316,0.469375
44.178272,30.613451,1.4431,0.469982
44.181701,30.703051,1.439,0.470588
44.262911,30.703051,1.441645,0.471195
44.439233,30.852385,1.440382,0.471801
44.444564,30.852385,1.440555,0.472408
44.493246,30.971853,1.43657,0.473014
44.586644,30.971853,1.439586,0.47362
44.787586,30.971853,1.446074,0.474227
44.851153,30.971853,1.448126,0.474833
44.938888,31.061453,1.446774,0.47544
44.967823,31.061453,1.447705,0.476046
45.063437,31.061453,1.450783,0.476653
45.106872,31.061453,1.452182,0.477259
45.215889,31.121186,1.452897,0.477865
45.220785,31.121186,1.453055,0.478472
45.313225,31.18092,1.453236,0.479078
45.337828,31.18092,1.454025,0.479685
45.34843,31.330254,1.447433,0.480291
45.406166,31.330254,1.449275,0.480898
45.446876,31.449721,1.445065,0.481504
45.613267,31.449721,1.450355,0.48211
45.625607,31.599055,1.443891,0.482717
45.630509,31.658788,1.441322,0.483323
45.721151,31.658788,1.444185,0.48393
45.729544,31.658788,1.44445,0.484536
45.73426,31.658788,1.444599,0.485143
45.81161,31.688655,1.445679,0.485749
45.86176,31.688655,1.447261,0.486355
46.066506,31.837989,1.446904,0.486962
46.215241,31.837989,1.451575,0.487568
46.28937,31.837989,1.453904,0.488175
46.348468,31.837989,1.45576,0.488781
46.482906,31.92759,1.455885,0.489388
46.570699,31.92759,1.458635,0.489994
46.64453,32.047057,1.455501,0.4906
46.709199,32.047057,1.457519,0.491207
46.728601,32.047057,1.458125,0.491813
46.790628,32.047057,1.46006,0.49242
46.9101,32.136657,1.459707,0.493026
46.943646,32.136657,1.460751,0.493633
46.974113,32.315858,1.453593,0.494239
47.295966,32.315858,1.463553,0.494845
47.356481,32.495058,1.457344,0.495452
47.485176,32.495058,1.461305,0.496058
47.512156,32.554792,1.459452,0.496665
47.750238,32.554792,1.466765,0.497271
47.806445,32.554792,1.468492,0.497878
47.888067,32.554792,1.470999,0.498484
48.041125,32.644392,1.47165,0.49909
48.108612,32.644392,1.473718,0.499697
48.172707,32.733993,1.471642,0.500303
48.215325,32.733993,1.472944,0.50091
48.327469,32.763859,1.475024,0.501516
48.424869,32.763859,1.477996,0.502122
48.455623,32.793726,1.477588,0.502729
48.460348,32.793726,1.477732,0.503335
48.726966,33.002794,1.47645,0.503942
48.772669,33.002794,1.477835,0.504548
48.799139,33.002794,1.478637,0.505155
48.839497,33.002794,1.479859,0.505761
48.904682,33.002794,1.481835,0.506367
48.974548,33.002794,1.483952,0.506974
49.003994,33.002794,1.484844,0.50758
49.006511,33.002794,1.48492,0.508187
49.094801,33.092394,1.483568,0.508793
49.11438,33.092394,1.484159,0.5094
49.321339,33.122261,1.489069,0.510006
49.382197,33.122261,1.490907,0.510612
49.437859,33.271595,1.485888,0.511219
49.462034,33.271595,1.486614,0.511825
49.563366,33.361195,1.485659,0.512432
49.711559,33.361195,1.490101,0.513038
49.777055,33.570263,1.482772,0.513645
49.891395,33.570263,1.486178,0.514251
49.969689,33.600129,1.487187,0.514857
50.190426,33.600129,1.493757,0.515464
50.268667,33.600129,1.496086,0.51607
50.358016,33.600129,1.498745,0.516677
50.377791,33.719596,1.494021,0.517283
50.414044,33.719596,1.495096,0.51789
50.558381,33.749463,1.49805,0.518496
50.650754,33.749463,1.500787,0.519102
50.787715,33.749463,1.504845,0.519709
50.826704,33.749463,1.506,0.520315
50.865622,33.988397,1.496558,0.520922
50.947913,33.988397,1.49898,0.521528
51.065551,34.197465,1.493255,0.522135
51.211353,34.197465,1.497519,0.522741
51.222399,34.197465,1.497842,0.523347
51.406666,34.197465,1.50323,0.523954
51.48002,34.406532,1.496228,0.52456
51.499433,34.436399,1.495494,0.525167
51.552953,34.436399,1.497048,0.525773
51.584936,34.466266,1.496679,0.52638
51.677231,34.466266,1.499357,0.526986
51.749646,34.526,1.49886,0.527592
51.802043,34.526,1.500378,0.528199
51.836751,34.555866,1.500085,0.528805
51.924424,34.555866,1.502623,0.529412
52.028334,34.555866,1.50563,0.530018
52.043364,34.555866,1.506065,0.530625
52.160816,34.645467,1.50556,0.531231
52.247189,34.645467,1.508053,0.531837
52.38225,34.645467,1.511951,0.532444
52.534412,34.645467,1.516343,0.53305
52.633376,34.794801,1.512679,0.533657
52.669663,34.794801,1.513722,0.534263
52.788833,34.794801,1.517147,0.53487
52.921675,34.794801,1.520965,0.535476
53.008431,34.884401,1.519545,0.536082
53.187462,34.884401,1.524678,0.536689
53.238139,34.944134,1.523521,0.537295
53.289384,34.944134,1.524988,0.537902
53.331661,34.944134,1.526198,0.538508
53.506218,34.944134,1.531193,0.539115
53.554009,35.003868,1.529945,0.539721
53.69625,35.003868,1.534009,0.540327
53.709548,35.272669,1.522696,0.540934
53.835747,35.272669,1.526274,0.54154
53.852562,35.362269,1.522882,0.542147
53.97591,35.362269,1.52637,0.542753
54.14219,35.422003,1.52849,0.54336
54.145163,35.422003,1.528574,0.543966
54.16625,35.511603,1.525311,0.544572
54.392471,35.511603,1.531682,0.545179
54.405064,35.511603,1.532036,0.545785
54.561207,35.511603,1.536433,0.546392
54.609296,35.601204,1.533917,0.546998
54.686536,35.601204,1.536087,0.547605
54.715054,35.63107,1.535599,0.548211
54.782712,35.63107,1.537498,0.548817
54.808747,35.870005,1.527983,0.549424
54.856407,35.870005,1.529311,0.55003
54.959914,35.899871,1.530922,0.550637
55.042258,35.899871,1.533216,0.551243
55.069123,35.989472,1.530145,0.55185
55.228604,35.989472,1.534577,0.552456
55.256531,35.989472,1.535353,0.553062
55.342518,35.989472,1.537742,0.553669
55.405367,36.138806,1.533127,0.554275
55.427114,36.138806,1.533728,0.554882
55.497678,36.228406,1.531883,0.555488
55.57793,36.228406,1.534098,0.556095
55.705686,36.347873,1.532571,0.556701
55.834719,36.347873,1.536121,0.557307
55.846061,36.437474,1.532655,0.557914
55.981973,36.437474,1.536385,0.55852
56.084266,36.437474,1.539192,0.559127
56.17194,36.437474,1.541598,0.559733
56.26967,36.556941,1.539234,0.56034
56.309314,36.556941,1.540318,0.560946
56.332858,36.586807,1.539704,0.561552
56.45104,36.586807,1.542934,0.562159
56.566797,36.616674,1.544837,0.562765
56.668118,36.616674,1.547604,0.563372
56.715093,36.706275,1.545106,0.563978
56.86981,36.706275,1.549321,0.564585
56.876931,36.825742,1.544488,0.565191
57.039942,36.825742,1.548915,0.565797
57.104952,36.855608,1.549424,0.566404
57.209165,36.855608,1.552251,0.56701
57.248717,36.945209,1.549557,0.567617
57.326942,36.945209,1.551675,0.568223
57.480674,37.064676,1.550821,0.56883
57.680584,37.064676,1.556214,0.569436
57.706662,37.064676,1.556918,0.570042
57.80576,37.064676,1.559592,0.570649
57.858123,37.30361,1.551006,0.571255
57.883939,37.30361,1.551698,0.571862
57.998029,37.333477,1.553513,0.572468
58.045446,37.333477,1.554783,0.573075
58.047054,37.333477,1.554826,0.573681
58.192829,37.333477,1.55873,0.574287
58.38037,37.333477,1.563754,0.574894
58.407653,37.393211,1.561985,0.5755
58.440223,37.393211,1.562857,0.576107
58.505742,37.512678,1.559626,0.576713
58.603011,37.512678,1.562219,0.57732
58.68963,37.572411,1.562041,0.577926
59.007808,37.572411,1.570509,0.578532
59.077047,37.572411,1.572352,0.579139
59.110907,37.572411,1.573253,0.579745
59.237854,37.662012,1.572881,0.580352
59.297868,37.662012,1.574474,0.580958
59.425793,37.662012,1.577871,0.581565
59.502695,37.662012,1.579913,0.582171
59.67207,37.871079,1.575663,0.582777
59.816802,37.871079,1.579485,0.583384
59.853265,38.05028,1.573005,0.58399
59.912762,38.05028,1.574568,0.584597
60.01363,38.13988,1.573514,0.585203
60.109561,38.13988,1.576029,0.58581
60.319073,38.22948,1.577816,0.586416
60.335123,38.22948,1.578235,0.587022
60.408352,38.289214,1.577686,0.587629
60.585823,38.289214,1.582321,0.588235
60.640785,38.378814,1.580059,0.588842
60.661872,38.378814,1.580608,0.589448
60.757529,38.378814,1.583101,0.590055
60.822976,38.378814,1.584806,0.590661
60.87752,38.498281,1.581305,0.591267
60.948499,38.498281,1.583149,0.591874
61.008711,38.737216,1.574938,0.59248
61.187544,38.737216,1.579555,0.593087
61.280964,38.826816,1.578315,0.593693
61.365052,38.826816,1.580481,0.5943
61.443062,38.826816,1.58249,0.594906
61.454249,38.826816,1.582778,0.595512
61.486261,38.826816,1.583603,0.596119
61.535989,38.826816,1.584884,0.596725
61.7055,38.856683,1.588028,0.597332
61.833204,38.856683,1.591315,0.597938
61.977299,38.97615,1.590134,0.598545
62.022884,38.97615,1.591304,0.599151
62.152142,38.97615,1.59462,0.599757
62.19654,38.97615,1.595759,0.600364
62.286303,39.006017,1.596838,0.60097
62.362598,39.006017,1.598794,0.601577
62.57047,39.185217,1.596788,0.602183
62.574809,39.185217,1.596898,0.60279
62.660467,39.215084,1.597866,0.603396
62.853074,39.215084,1.602778,0.604002
62.937844,39.215084,1.60494,0.604609
62.973198,39.215084,1.605841,0.605215
63.011336,39.244951,1.605591,0.605822
63.012846,39.244951,1.605629,0.606428
63.09558,39.454018,1.599218,0.607035
63.197881,39.454018,1.601811,0.607641
63.395706,39.483885,1.60561,0.608247
63.415685,39.483885,1.606116,0.608854
63.457313,39.573486,1.603531,0.60946
63.487878,39.573486,1.604303,0.610067
63.601136,39.573486,1.607165,0.610673
63.66857,39.573486,1.608869,0.61128
63.786156,39.573486,1.611841,0.611886
63.815952,39.573486,1.612594,0.612492
63.838063,39.782553,1.604675,0.613099
63.931214,39.782553,1.607016,0.613705
63.973175,40.051354,1.597279,0.614312
64.080215,40.051354,1.599951,0.614918
64.174723,40.170821,1.597546,0.615525
64.225518,40.170821,1.59881,0.616131
64.2826,40.170821,1.600231,0.616737
64.336855,40.170821,1.601582,0.617344
64.367078,40.200688,1.601144,0.61795
64.542215,40.200688,1.6055,0.618557
64.621354,40.260422,1.605084,0.619163
64.624781,40.260422,1.605169,0.61977
64.697105,40.379889,1.602211,0.620376
64.705132,40.379889,1.60241,0.620982
64.962493,40.379889,1.608783,0.621589
65.020732,40.439622,1.607847,0.622195
65.074508,40.439622,1.609177,0.622802
65.079797,40.618823,1.602208,0.623408
65.195428,40.618823,1.605055,0.624015
65.21133,40.618823,1.605446,0.624621
65.512727,40.618823,1.612866,0.625227
65.61163,40.64869,1.614114,0.625834
65.664634,40.64869,1.615418,0.62644
65.809888,40.887624,1.609531,0.627047
65.844467,40.887624,1.610376,0.627653
65.925829,40.917491,1.611189,0.62826
66.07812,40.917491,1.614911,0.628866
66.094408,40.917491,1.615309,0.629472
66.349352,40.917491,1.62154,0.630079
66.431666,41.007091,1.620004,0.630685
66.564678,41.007091,1.623248,0.631292
66.574812,41.126558,1.618779,0.631898
66.775723,41.126558,1.623664,0.632505
66.822216,41.156425,1.623616,0.633111
66.95018,41.156425,1.626725,0.633717
66.952199,41.156425,1.626774,0.634324
67.04597,41.156425,1.629052,0.63493
67.112463,41.246025,1.627126,0.635537
67.112883,41.246025,1.627136,0.636143
67.218243,41.335626,1.626158,0.63675
67.386663,41.335626,1.630232,0.637356
67.429438,41.365493,1.630089,0.637962
67.472474,41.365493,1.631129,0.638569
67.50253,41.365493,1.631856,0.639175
67.715336,41.365493,1.637001,0.639782
67.760614,41.634294,1.627519,0.640388
67.853721,41.634294,1.629756,0.640995
67.887799,41.634294,1.630574,0.641601
67.949336,41.634294,1.632052,0.642207
68.031269,41.694027,1.631679,0.642814
68.196463,41.694027,1.635641,0.64342
68.285065,41.873228,1.630757,0.644027
68.426622,41.873228,1.634138,0.644633
68.47992,41.962828,1.631919,0.64524
68.564021,41.962828,1.633923,0.645846
68.729873,41.962828,1.637875,0.646452
68.805058,41.962828,1.639667,0.647059
68.899612,42.082295,1.637259,0.647665
68.997825,42.082295,1.639593,0.648272
69.022214,42.171896,1.636687,0.648878
69.162953,42.171896,1.640025,0.649485
69.191442,42.201762,1.639539,0.650091
69.307353,42.201762,1.642286,0.650697
69.403396,42.32123,1.639919,0.651304
69.524033,42.32123,1.64277,0.65191
69.61826,42.32123,1.644996,0.652517
69.624082,42.32123,1.645134,0.653123
69.678848,42.351096,1.645267,0.65373
69.745904,42.351096,1.64685,0.654336
69.867683,42.440697,1.646243,0.654942
69.881716,42.440697,1.646573,0.655549
69.915394,42.530297,1.643896,0.656155
69.997434,42.530297,1.645825,0.656762
70.074892,42.679631,1.641881,0.657368
70.129218,42.679631,1.643154,0.657975
70.140683,42.799098,1.638836,0.658581
70.205372,42.799098,1.640347,0.659187
70.393832,43.008166,1.636755,0.659794
70.42532,43.008166,1.637487,0.6604
70.574424,43.157499,1.635276,0.661007
70.653295,43.157499,1.637104,0.661613
70.791115,43.157499,1.640297,0.66222
70.802564,43.157499,1.640562,0.662826
70.855423,43.157499,1.641787,0.663432
71.02105,43.157499,1.645625,0.664039
71.061439,43.2471,1.643149,0.664645
71.066074,43.2471,1.643256,0.665252
71.15296,43.306833,1.642996,0.665858
71.322432,43.306833,1.646909,0.666465
71.427054,43.306833,1.649325,0.667071
71.429476,43.306833,1.649381,0.667677
71.554155,43.306833,1.65226,0.668284
71.654153,43.306833,1.654569,0.66889
71.714064,43.396434,1.652534,0.669497
71.835775,43.396434,1.655338,0.670103
71.857895,43.545768,1.650169,0.67071
71.948475,43.605501,1.649986,0.671316
71.955947,43.605501,1.650158,0.671922
72.01186,43.605501,1.65144,0.672529
72.063163,43.605501,1.652616,0.673135
72.11248,43.754835,1.648103,0.673742
72.19093,43.754835,1.649896,0.674348
72.251501,43.754835,1.65128,0.674955
72.356071,43.754835,1.65367,0.675561
72.601634,43.784702,1.658151,0.676167
72.649263,43.784702,1.659239,0.676774
72.75673,43.874302,1.658299,0.67738
72.851546,43.874302,1.660461,0.677987
72.86205,43.874302,1.6607,0.678593
72.947968,43.874302,1.662658,0.6792
72.951493,44.08337,1.654853,0.679806
73.025112,44.08337,1.656523,0.680412
73.071394,44.202837,1.653093,0.681019
73.108025,44.202837,1.653922,0.681625
73.364046,44.202837,1.659714,0.682232
73.426512,44.202837,1.661127,0.682838
73.450125,44.232704,1.660539,0.683445
73.500415,44.232704,1.661676,0.684051
73.64557,44.471638,1.656012,0.684657
73.696194,44.471638,1.65715,0.685264
73.716915,44.501505,1.656504,0.68587
73.805277,44.501505,1.658489,0.686477
73.864037,44.501505,1.65981,0.687083
73.897935,44.501505,1.660572,0.68769
73.90185,44.561238,1.658434,0.688296
73.97106,44.561238,1.659987,0.688902
74.063954,44.591105,1.660958,0.689509
74.071008,44.591105,1.661116,0.690115
74.283624,45.039107,1.649314,0.690722
74.295145,45.039107,1.64957,0.691328
74.38168,45.039107,1.651491,0.691935
74.496042,45.039107,1.65403,0.692541
74.534551,45.188441,1.649416,0.693147
74.592077,45.188441,1.650689,0.693754
74.673487,45.188441,1.652491,0.69436
74.767674,45.188441,1.654575,0.694967
74.921771,45.218307,1.65689,0.695573
75.009202,45.218307,1.658824,0.69618
75.079815,45.307908,1.657102,0.696786
75.144984,45.307908,1.65854,0.697392
75.23096,45.307908,1.660438,0.697999
75.24206,45.307908,1.660683,0.698605
75.260864,45.427375,1.656729,0.699212
75.379634,45.427375,1.659344,0.699818
75.380318,45.457242,1.658269,0.700424
75.424004,45.457242,1.65923,0.701031
75.440063,45.546842,1.656318,0.701637
75.538199,45.546842,1.658473,0.702244
75.763098,45.546842,1.663411,0.70285
75.795682,45.546842,1.664126,0.703457
75.800336,45.546842,1.664228,0.704063
75.857241,45.546842,1.665478,0.704669
75.880404,45.696176,1.660542,0.705276
75.892825,45.696176,1.660813,0.705882
75.919802,45.696176,1.661404,0.706489
75.993372,45.696176,1.663014,0.707095
76.01954,45.905243,1.65601,0.707702
76.06499,45.905243,1.657,0.708308
76.134559,45.905243,1.658516,0.708914
76.182131,45.905243,1.659552,0.709521
76.192885,45.93511,1.658707,0.710127
76.216137,45.93511,1.659213,0.710734
76.227582,46.114311,1.653014,0.71134
76.249727,46.114311,1.653494,0.711947
76.261162,46.174044,1.651602,0.712553
76.349055,46.174044,1.653506,0.713159
76.397637,46.263645,1.651354,0.713766
76.424832,46.263645,1.651941,0.714372
76.504163,46.353245,1.65046,0.714979
76.569276,46.353245,1.651864,0.715585
76.570452,46.383112,1.650826,0.716192
76.618499,46.383112,1.651862,0.716798
76.62816,46.472712,1.648885,0.717404
76.761537,46.472712,1.651755,0.718011
76.776249,46.502579,1.651011,0.718617
76.814897,46.502579,1.651842,0.719224
76.840064,46.741513,1.643936,0.71983
76.940809,46.741513,1.646092,0.720437
76.953226,46.741513,1.646357,0.721043
76.976509,46.741513,1.646855,0.721649
77.167959,46.831114,1.647793,0.722256
77.19354,46.890847,1.646239,0.722862
77.281913,46.890847,1.648124,0.723469
77.306239,46.890847,1.648642,0.724075
77.339931,46.890847,1.649361,0.724682
77.341588,46.980447,1.646251,0.725288
77.404253,46.980447,1.647584,0.725894
77.411195,47.070048,1.644596,0.726501
77.506277,47.070048,1.646616,0.727107
77.523137,47.338849,1.637622,0.727714
77.632429,47.338849,1.639931,0.72832
77.726132,47.338849,1.64191,0.728927
77.727805,47.338849,1.641945,0.729533
77.895042,47.368716,1.644441,0.730139
78.011915,47.368716,1.646908,0.730746
78.015851,47.368716,1.646991,0.731352
78.025212,47.368716,1.647189,0.731959
78.138705,47.428449,1.647507,0.732565
78.208963,47.428449,1.648988,0.733172
78.281108,47.60765,1.644297,0.733778
78.362408,47.60765,1.646005,0.734384
78.418514,47.69725,1.644089,0.734991
78.525125,47.69725,1.646324,0.735597
78.533215,47.786851,1.643406,0.736204
78.55949,47.786851,1.643956,0.73681
78.561499,47.816717,1.642971,0.737417
78.61886,47.816717,1.644171,0.738023
78.635122,47.846584,1.643485,0.738629
78.661624,47.846584,1.644038,0.739236
78.676169,47.906318,1.642292,0.739842
78.785724,47.906318,1.644579,0.740449
78.862286,48.055652,1.641062,0.741055
78.864065,48.055652,1.641099,0.741662
78.97885,48.175119,1.639412,0.742268
79.082115,48.175119,1.641555,0.742874
79.103674,48.264719,1.638954,0.743481
79.223386,48.264719,1.641435,0.744087
79.282928,48.324453,1.640638,0.744694
79.309163,48.324453,1.641181,0.7453
79.396038,48.384186,1.64095,0.745907
79.590498,48.384186,1.644969,0.746513
79.729296,48.414053,1.646821,0.747119
79.814911,48.414053,1.64859,0.747726
79.839908,48.53352,1.645047,0.748332
79.974083,48.53352,1.647811,0.748939
80.032393,48.53352,1.649013,0.749545
80.25627,48.53352,1.653626,0.750152
80.264533,48.53352,1.653796,0.750758
80.363478,48.53352,1.655835,0.751364
80.473463,48.53352,1.658101,0.751971
80.475045,48.53352,1.658133,0.752577
80.590587,48.652987,1.656437,0.753184
80.726694,48.652987,1.659234,0.75379
80.775014,48.862055,1.653124,0.754397
80.811906,48.862055,1.653879,0.755003
80.918654,48.891921,1.655052,0.755609
81.104506,48.891921,1.658853,0.756216
81.114264,48.981522,1.656018,0.756822
81.204514,48.981522,1.65786,0.757429
81.278713,48.981522,1.659375,0.758035
81.524744,48.981522,1.664398,0.758642
81.639831,49.041255,1.664717,0.759248
81.648264,49.041255,1.664889,0.759854
81.747013,49.250323,1.659827,0.760461
81.747838,49.250323,1.659844,0.761067
81.881619,49.250323,1.66256,0.761674
82.05887,49.250323,1.666159,0.76228
82.137677,49.489257,1.659707,0.762887
82.177558,49.489257,1.660513,0.763493
82.289732,49.519124,1.661777,0.764099
82.359877,49.519124,1.663193,0.764706
82.417474,49.698325,1.658355,0.765312
82.557584,49.698325,1.661174,0.765919
82.634257,49.728191,1.661719,0.766525
82.743391,49.728191,1.663913,0.767132
82.747297,49.728191,1.663992,0.767738
82.849562,49.728191,1.666048,0.768344
82.978023,49.758058,1.66763,0.768951
83.096401,49.758058,1.670009,0.769557
83.124686,49.847658,1.667575,0.770164
83.236217,49.847658,1.669812,0.77077
83.422839,50.20606,1.661609,0.771377
83.425123,50.20606,1.661654,0.771983
83.604683,50.235927,1.664241,0.772589
83.679096,50.235927,1.665722,0.773196
83.688532,50.235927,1.66591,0.773802
83.93337,50.29566,1.668799,0.774409
83.94163,50.29566,1.668964,0.775015
84.02214,50.325527,1.669573,0.775622
84.204066,50.325527,1.673188,0.776228
84.248737,50.325527,1.674076,0.776834
84.43091,50.325527,1.677695,0.777441
84.465594,50.474861,1.673419,0.778047
84.597132,50.474861,1.676025,0.778654
84.616127,50.474861,1.676401,0.77926
84.669974,50.474861,1.677468,0.779867
84.850069,50.474861,1.681036,0.780473
84.912376,50.474861,1.682271,0.781079
84.940091,50.564461,1.679838,0.781686
85.042497,50.564461,1.681863,0.782292
85.160693,50.654062,1.681221,0.782899
85.270196,50.654062,1.683383,0.783505
85.283135,50.683928,1.682646,0.784112
85.582046,50.683928,1.688544,0.784718
85.598294,50.773529,1.685884,0.785324
85.855642,50.773529,1.690953,0.785931
85.97067,50.773529,1.693218,0.786537
86.04992,50.773529,1.694779,0.787144
86.190861,50.773529,1.697555,0.78775
86.291882,50.773529,1.699545,0.788357
86.49296,50.952729,1.697514,0.788963
86.629291,50.952729,1.700189,0.789569
86.710129,51.04233,1.698789,0.790176
86.991991,51.04233,1.704311,0.790782
87.065849,51.191664,1.700782,0.791389
87.387338,51.191664,1.707062,0.791995
87.479088,51.281264,1.705868,0.792602
87.547782,51.281264,1.707208,0.793208
87.722436,51.281264,1.710614,0.793814
87.759066,51.281264,1.711328,0.794421
87.797367,51.400731,1.708096,0.795027
87.820208,51.400731,1.70854,0.795634
88.041438,51.669532,1.703933,0.79624
88.067773,51.669532,1.704443,0.796847
88.13464,51.669532,1.705737,0.797453
88.285889,51.669532,1.708664,0.798059
88.33399,51.729266,1.707621,0.798666
88.530281,51.729266,1.711416,0.799272
88.874424,51.759133,1.717077,0.799879
89.114592,51.759133,1.721717,0.800485
89.197006,51.8786,1.719341,0.801092
89.401891,51.8786,1.72329,0.801698
89.608528,51.998067,1.723305,0.802304
89.719631,51.998067,1.725442,0.802911
89.749185,52.087667,1.723041,0.803517
89.804424,52.087667,1.724101,0.804124
90.123914,52.117534,1.729244,0.80473
90.241696,52.117534,1.731504,0.805337
90.36585,52.117534,1.733886,0.805943
90.565127,52.117534,1.737709,0.806549
90.694176,52.147401,1.739189,0.807156
90.901888,52.147401,1.743172,0.807762
91.080393,52.356468,1.739621,0.808369
91.264398,52.356468,1.743135,0.808975
91.551691,52.386335,1.747625,0.809582
91.649327,52.386335,1.749489,0.810188
91.740844,52.625269,1.743285,0.810794
91.759254,52.625269,1.743635,0.811401
92.013888,52.71487,1.745502,0.812007
92.10545,52.71487,1.747239,0.812614
92.230686,52.71487,1.749614,0.81322
92.343066,52.71487,1.751746,0.813827
92.438557,52.80447,1.750582,0.814433
92.635749,52.80447,1.754316,0.815039
92.747996,52.80447,1.756442,0.815646
92.855524,52.80447,1.758478,0.816252
92.981589,52.834337,1.75987,0.816859
93.374976,52.834337,1.767316,0.817465
93.652723,52.834337,1.772573,0.818072
93.827658,52.834337,1.775884,0.818678
93.869295,52.953804,1.772664,0.819284
93.93604,52.953804,1.773924,0.819891
93.938655,53.073271,1.769981,0.820497
94.615531,53.073271,1.782734,0.821104
94.894702,53.162871,1.784981,0.82171
95.070365,53.162871,1.788285,0.822317
95.486227,53.162871,1.796107,0.822923
95.740545,53.162871,1.800891,0.823529
95.88388,53.192738,1.802575,0.824136
95.926278,53.192738,1.803372,0.824742
95.936144,53.192738,1.803557,0.825349
95.954601,53.192738,1.803904,0.825955
96.03743,53.431672,1.797388,0.826562
96.731504,53.431672,1.810378,0.827168
96.74052,53.64074,1.80349,0.827774
97.632922,53.64074,1.820126,0.828381
97.634083,53.760207,1.816103,0.828987
97.696626,53.760207,1.817267,0.829594
98.158165,53.760207,1.825852,0.8302
98.245797,53.790074,1.826467,0.830807
98.753703,53.790074,1.835909,0.831413
99.664048,53.81994,1.851805,0.832019
99.793306,53.81994,1.854207,0.832626
100.089093,53.81994,1.859703,0.833232
100.274473,53.81994,1.863147,0.833839
100.326556,53.909541,1.861017,0.834445
100.606055,53.909541,1.866201,0.835052
100.93043,53.999141,1.869112,0.835658
100.964661,53.999141,1.869746,0.836264
101.05324,54.058875,1.869318,0.836871
101.25432,54.058875,1.873038,0.837477
101.296143,54.058875,1.873812,0.838084
101.351527,54.058875,1.874836,0.83869
101.976344,54.148475,1.883273,0.839297
102.077621,54.148475,1.885143,0.839903
102.248985,54.297809,1.883114,0.840509
102.862932,54.297809,1.894421,0.841116
103.485683,54.506876,1.89858,0.841722
103.727407,54.506876,1.903015,0.842329
104.07208,54.506876,1.909339,0.842935
104.659847,54.506876,1.920122,0.843542
104.794308,54.506876,1.922589,0.844148
105.256961,54.506876,1.931077,0.844754
105.358894,54.596477,1.929775,0.845361
106.436706,54.596477,1.949516,0.845967
106.460412,54.715944,1.945693,0.846574
107.066209,54.715944,1.956764,0.84718
107.090699,55.074345,1.944475,0.847787
107.127927,55.074345,1.945151,0.848393
108.543956,55.104212,1.969794,0.848999
108.802945,55.104212,1.974494,0.849606
109.016949,55.104212,1.978378,0.850212
109.075785,55.104212,1.979446,0.850819
109.165689,55.253546,1.975723,0.851425
109.369523,55.253546,1.979412,0.852032
109.517453,55.253546,1.982089,0.852638
109.618548,55.253546,1.983919,0.853244
109.651684,55.253546,1.984518,0.853851
110.83146,55.253546,2.005871,0.854457
111.266192,55.343146,2.010478,0.855064
111.835141,55.343146,2.020759,0.85567
112.366812,55.343146,2.030365,0.856277
113.525681,55.343146,2.051305,0.856883
113.575822,55.432747,2.048894,0.857489
114.356791,55.432747,2.062983,0.858096
114.377415,55.49248,2.061134,0.858702
114.440739,55.49248,2.062275,0.859309
115.064709,55.582081,2.070176,0.859915
115.956376,55.582081,2.086219,0.860522
116.477711,55.671681,2.092226,0.861128
117.599486,55.671681,2.112375,0.861734
117.746025,55.701548,2.113873,0.862341
117.882149,55.701548,2.116317,0.862947
118.491548,55.701548,2.127258,0.863554
118.502678,55.701548,2.127458,0.86416
118.858487,55.910615,2.125866,0.864767
119.181099,55.910615,2.131636,0.865373
120.010335,55.940482,2.145322,0.865979
121.466344,55.940482,2.17135,0.866586
122.262108,55.970349,2.184409,0.867192
122.737193,55.970349,2.192897,0.867799
122.754544,56.059949,2.189701,0.868405
123.029039,56.059949,2.194598,0.869012
123.964624,56.209283,2.205412,0.869618
125.426567,56.209283,2.231421,0.870224
125.717181,56.298883,2.233032,0.870831
126.583242,56.298883,2.248415,0.871437
126.677683,56.298883,2.250092,0.872044
127.828819,56.298883,2.270539,0.87265
127.902608,56.298883,2.27185,0.873257
129.069673,56.298883,2.29258,0.873863
129.39057,56.298883,2.29828,0.874469
130.41294,56.298883,2.316439,0.875076
131.163909,56.41835,2.324845,0.875682
131.524084,56.41835,2.331229,0.876289
131.683055,56.687151,2.322979,0.876895
131.695452,56.687151,2.323198,0.877502
134.566642,56.687151,2.373847,0.878108
134.759975,56.687151,2.377258,0.878714
136.026781,56.776752,2.395818,0.879321
137.355225,56.776752,2.419216,0.879927
137.441913,56.926086,2.414392,0.880534
139.811859,56.926086,2.456024,0.88114
139.817733,56.985819,2.453553,0.881747
140.381086,56.985819,2.463439,0.882353
141.593173,57.135153,2.478215,0.882959
141.760089,57.135153,2.481136,0.883566
144.512251,57.374087,2.518772,0.884172
144.868186,57.374087,2.524976,0.884779
145.34117,57.374087,2.53322,0.885385
150.900929,57.374087,2.630123,0.885992
155.262293,57.403954,2.704732,0.886598
160.389496,57.463688,2.791145,0.887204
169.747984,57.463688,2.954004,0.887811
177.883811,57.463688,3.095586,0.888417
206.068541,57.463688,3.586065,0.889024
250.111478,57.583155,4.343483,0.88963
297.444699,57.583155,5.165481,0.890237
326.486864,57.642888,5.663957,0.890843
481.733307,57.642888,8.357203,0.891449
546.714389,57.642888,9.484507,0.892056
647.90725,57.642888,11.240021,0.892662
697.736052,57.732489,12.085674,0.893269
863.869262,57.732489,14.963312,0.893875
1077.535255,57.851956,18.625736,0.894482
1265.833121,57.851956,21.880559,0.895088
1331.509633,57.851956,23.01581,0.895694
1386.009834,57.851956,23.957873,0.896301
1767.281016,57.941556,30.501097,0.896907
2221.23394,57.941556,38.335766,0.897514
2355.651479,57.941556,40.655647,0.89812
2621.695222,57.941556,45.247235,0.898727
2643.332951,58.09089,45.503399,0.899333
3268.290173,58.09089,56.261664,0.899939
3949.923826,58.09089,67.995581,0.900546
4105.179668,58.09089,70.668218,0.901152
4671.312572,58.210357,80.248821,0.901759
4782.202575,58.210357,82.153809,0.902365
5880.821544,58.299958,100.871798,0.902971
6366.809874,58.299958,109.207796,0.903578
7064.023921,58.359691,121.04286,0.904184
7821.536635,58.359691,134.022927,0.904791
8071.426287,58.538892,137.881433,0.905397
9960.207147,58.538892,170.146834,0.906004
10099.387521,58.568759,172.436428,0.90661
11588.742905,58.568759,197.865605,0.907216
12585.220961,58.568759,214.879421,0.907823
13152.7159,58.568759,224.568801,0.908429
15221.900894,58.598625,259.765494,0.909036
16490.170708,58.598625,281.408831,0.909642
18383.355652,58.83756,312.442524,0.910249
19648.279125,58.83756,333.941095,0.910855
20898.821531,58.83756,355.195246,0.911461
22818.909131,58.83756,387.828952,0.912068
25966.565387,58.897293,440.878756,0.912674
28451.396225,58.897293,483.067975,0.913281
29967.208874,58.897293,508.804517,0.913887
32446.518268,58.897293,550.899989,0.914494
33589.237632,58.92716,570.012836,0.9151
39859.22201,58.92716,676.415119,0.915706
43203.228896,59.285561,728.73104,0.916313
44877.989663,59.285561,756.98009,0.916919
48233.921928,59.285561,813.586322,0.917526
49403.203326,59.285561,833.309192,0.918132
59958.384523,59.405029,1009.314968,0.918739
64644.257507,59.405029,1088.195041,0.919345
65875.422509,59.405029,1108.91997,0.919951
66277.494488,59.405029,1115.688285,0.920558
74257.646126,59.524496,1247.514073,0.921164
87355.840786,59.524496,1467.561207,0.921771
88452.133816,59.554363,1485.233492,0.922377
95791.081042,59.554363,1608.464553,0.922984
97007.844251,59.643963,1626.448673,0.92359
111395.364674,59.643963,1867.672089,0.924196
125045.242522,59.733563,2093.383281,0.924803
128287.013784,59.733563,2147.653797,0.925409
141897.219901,59.733563,2375.502353,0.926016
141942.582324,59.733563,2376.261765,0.926622
162755.380662,59.882897,2717.894232,0.927229
211756.731758,59.882897,3536.180479,0.927835
214203.009369,59.882897,3577.031502,0.928441
216179.46685,59.882897,3610.036877,0.929048
279498.92288,60.002364,4658.131833,0.929654
349642.345267,60.002364,5827.142809,0.930261
436666.978285,60.241298,7248.631575,0.930867
810745.357246,60.241298,13458.298172,0.931474
1039594.731498,60.271165,17248.625058,0.93208
1039594.731498,60.271165,17248.625058,0.932686
1039594.737463,60.330899,17231.54731,0.933293
1039594.737463,60.330899,17231.54731,0.933899
1039594.74742,60.330899,17231.547476,0.934506
1039594.747421,60.330899,17231.547476,0.935112
1039594.7614,60.480233,17189.000676,0.935719
1039594.761402,60.480233,17189.000676,0.936325
1039594.779464,60.5101,17180.516769,0.936931
1039594.779467,60.5101,17180.516769,0.937538
1039594.801733,60.5997,17155.114696,0.938144
1039594.801737,60.5997,17155.114696,0.938751
1039594.82843,60.749034,17112.944254,0.939357
1039594.828437,60.749034,17112.944254,0.939964
1039594.859954,60.808767,17096.134415,0.94057
1039594.859965,60.808767,17096.134415,0.941176
1039594.89697,60.958101,17054.253262,0.941783
1039594.896985,60.958101,17054.253262,0.942389
1039594.940487,60.958101,17054.253976,0.942996
1039594.940508,60.958101,17054.253976,0.943602
1039594.991769,60.987968,17045.903076,0.944209
1039594.991797,60.987968,17045.903077,0.944815
1039595.051605,61.077568,17020.897841,0.945421
1039595.05164,61.077568,17020.897842,0.946028
1039595.118017,61.077568,17020.898929,0.946634
1039595.118053,61.077568,17020.898929,0.947241
1039595.181734,61.167169,16995.967013,0.947847
1039595.181757,61.226902,16979.385582,0.948454
1039595.223371,61.226902,16979.386262,0.94906
1039595.223375,61.226902,16979.386262,0.949666
1040316.813823,61.226902,16991.171775,0.950273
1075278.684362,61.226902,17562.19316,0.950879
1157224.657491,61.226902,18900.591316,0.951486
1205842.467786,61.316503,19665.871604,0.952092
1250222.984145,61.316503,20389.665599,0.952699
1318100.0289,61.406103,21465.293598,0.953305
1389748.549722,61.406103,22632.091642,0.953911
1464956.618882,61.43597,23845.259135,0.954518
1543352.882077,61.43597,25121.323687,0.955124
1546074.636067,61.555437,25116.784391,0.955731
1589113.373468,61.555437,25815.971003,0.956337
1589113.804873,61.704771,25753.499846,0.956944
1589222.412882,61.704771,25755.25997,0.95755
1589224.628474,61.794371,25717.951319,0.958156
1589447.849124,61.794371,25721.563633,0.958763
1589454.614959,61.943705,25659.663303,0.959369
1589845.608598,61.943705,25665.975383,0.959976
1589862.038608,61.943705,25666.240624,0.960582
1590485.45048,61.943705,25676.304793,0.961189
1590520.016049,62.122906,25602.794935,0.961795
1591452.096424,62.122906,25617.798747,0.962401
1591518.156671,62.122906,25618.862126,0.963008
1592849.632532,62.122906,25640.295056,0.963614
1592967.083474,62.152773,25629.863628,0.964221
1594810.871203,62.152773,25659.529042,0.964827
1595010.039349,62.242373,25625.791021,0.965434
1597509.400898,62.242373,25665.946327,0.96604
1597833.957584,62.36184,25621.982259,0.966646
1601186.463498,62.36184,25675.741191,0.967253
1601706.375777,62.391707,25671.783302,0.967859
1606178.944594,62.391707,25743.468612,0.968466
1606994.561992,62.630641,25658.280612,0.969072
1613024.382982,62.630641,25754.556506,0.969679
1614325.102314,62.660508,25763.03894,0.970285
1618690.960314,62.660508,25832.713735,0.970891
1618690.976832,62.869575,25746.809486,0.971498
1618718.117354,62.869575,25747.241182,0.972104
1618718.202319,62.869575,25747.242533,0.972711
1618774.324021,62.869575,25748.135202,0.973317
1618774.583584,62.899442,25735.913243,0.973924
1618873.611566,62.899442,25737.487629,0.97453
1618874.244968,63.10851,25652.233864,0.975136
1619033.542327,63.10851,25654.758046,0.975743
1619034.880805,63.227977,25606.305416,0.976349
1619275.505675,63.227977,25610.111087,0.976956
1619278.093885,63.227977,25610.152022,0.977562
1619625.973391,63.227977,25615.654009,0.978169
1619630.626786,63.317577,25579.478935,0.978775
1620118.77463,63.317577,25587.18845,0.979381
1620126.852717,63.317577,25587.316031,0.979988
1620798.816912,63.317577,25597.928632,0.980594
1620812.249843,63.377311,25574.014355,0.981201
1621728.05683,63.377311,25588.464431,0.981807
1621750.527779,63.466911,25552.693598,0.982414
1622528.895172,63.466911,25564.957743,0.98302
1622996.350251,63.466911,25572.323078,0.983626
1623032.570979,63.466911,25572.893781,0.984233
1624592.627861,63.466911,25597.474414,0.984839
1624741.247806,63.466911,25599.816106,0.985446
1624803.97585,63.466911,25600.804465,0.986052
1627193.463888,63.466911,25638.453816,0.986659
1627292.150862,63.586378,25591.835884,0.987265
1630783.793942,63.586378,25646.747694,0.987871
1630990.573031,63.675978,25613.906764,0.988478
1635185.236165,63.675978,25679.78189,0.989084
1636496.844834,63.675978,25700.380061,0.989691
1636534.037124,63.675978,25700.964148,0.990297
1636963.964623,63.825312,25647.56687,0.990904
1640093.969332,63.825312,25696.607049,0.99151
1652661.429707,63.855179,25881.399975,0.992116
1657603.7284,63.855179,25958.798532,0.992723
1664181.560749,63.944779,26025.292077,0.993329
1687291.516555,63.944779,26386.696964,0.993936
1734803.453206,64.094113,27066.502111,0.994542
1755949.719996,64.094113,27396.427367,0.995149
1762642.617621,64.094113,27500.850337,0.995755
1846015.219188,64.094113,28801.634406,0.996361
1971288.864537,64.273314,30670.409566,0.996968
2113229.805033,64.273314,32878.805736,0.997574
2275275.786267,64.303181,35383.565146,0.998181
2461962.162019,64.303181,38286.786627,0.998787
2728896.345225,64.542115,42280.863336,0.999394
4282139.174034,64.542115,66346.433979,1


==> Data/Biharmonic_eigenvalue/Single_p2_s1.csv <==
Num,An,Eff,n/N
0.059746,0.059734,1.000201,0
0.14949,0.149334,1.001046,0.000978
0.14949,0.149334,1.001046,0.001955
0.239127,0.238934,1.000805,0.002933
0.299546,0.298668,1.002941,0.00391
0.299546,0.298668,1.002941,0.004888
0.389003,0.388268,1.001893,0.005865
0.389003,0.388268,1.001893,0.006843
0.510641,0.507735,1.005723,0.00782
0.510641,0.507735,1.005723,0.008798
0.53858,0.537602,1.001819,0.009775
0.599848,0.597336,1.004206,0.010753
0.599848,0.597336,1.004206,0.01173
0.749005,0.74667,1.003128,0.012708
0.749005,0.74667,1.003128,0.013685
0.783801,0.776536,1.009355,0.014663
0.783801,0.776536,1.009355,0.01564
0.872688,0.866137,1.007564,0.016618
0.872688,0.866137,1.007564,0.017595
0.958843,0.955737,1.003249,0.018573
1.02131,1.015471,1.00575,0.01955
1.02131,1.015471,1.00575,0.020528
1.12036,1.105071,1.013836,0.021505
1.12036,1.105071,1.013836,0.022483
1.208861,1.194671,1.011878,0.02346
1.208861,1.194671,1.011878,0.024438
1.230393,1.224538,1.004781,0.025415
1.230393,1.224538,1.004781,0.026393
1.356834,1.344005,1.009545,0.02737
1.356834,1.344005,1.009545,0.028348
1.50097,1.493339,1.00511,0.029326
1.521973,1.493339,1.019175,0.030303
1.521973,1.493339,1.019175,0.031281
1.565,1.553073,1.00768,0.032258
1.565,1.553073,1.00768,0.033236
1.610023,1.582939,1.01711,0.034213
1.610023,1.582939,1.01711,0.035191
1.757237,1.732273,1.014411,0.036168
1.757237,1.732273,1.014411,0.037146
1.834392,1.821874,1.006871,0.038123
1.834392,1.821874,1.006871,0.039101
1.964331,1.941341,1.011843,0.040078
1.964331,1.941341,1.011843,0.041056
1.990625,1.941341,1.025387,0.042033
1.990625,1.941341,1.025387,0.043011
2.078162,2.030941,1.023251,0.043988
2.078162,2.030941,1.023251,0.044966
2.16636,2.150408,1.007418,0.045943
2.224515,2.180275,1.020291,0.046921
2.224515,2.180275,1.020291,0.047898
2.232331,2.210142,1.01004,0.048876
2.232331,2.210142,1.01004,0.049853
2.430388,2.389343,1.017179,0.050831
2.430388,2.389343,1.017179,0.051808
2.52865,2.449076,1.032491,0.052786
2.52865,2.449076,1.032491,0.053763
2.562585,2.538676,1.009418,0.054741
2.562585,2.538676,1.009418,0.055718
2.615617,2.538676,1.030307,0.056696
2.615617,2.538676,1.030307,0.057674
2.696799,2.658144,1.014542,0.058651
2.696799,2.658144,1.014542,0.059629
2.761011,2.68801,1.027158,0.060606
2.761011,2.68801,1.027158,0.061584
2.956781,2.897078,1.020608,0.062561
2.965526,2.897078,1.023626,0.063539
2.965526,2.926945,1.013181,0.064516
3.025092,2.986678,1.012862,0.065494
3.025092,2.986678,1.012862,0.066471
3.138746,3.016545,1.04051,0.067449
3.138746,3.016545,1.04051,0.068426
3.22509,3.106145,1.038294,0.069404
3.22509,3.106145,1.038294,0.070381
3.230164,3.165879,1.020306,0.071359
3.230164,3.165879,1.020306,0.072336
3.369437,3.255479,1.035005,0.073314
3.369437,3.255479,1.035005,0.074291
3.416951,3.374946,1.012446,0.075269
3.416951,3.374946,1.012446,0.076246
3.55626,3.464547,1.026472,0.077224
3.55626,3.464547,1.026472,0.078201
3.572466,3.494413,1.022336,0.079179
3.572466,3.494413,1.022336,0.080156
3.823996,3.643747,1.049468,0.081134
3.823996,3.643747,1.049468,0.082111
3.835164,3.733348,1.027272,0.083089
3.835164,3.733348,1.027272,0.084066
3.87442,3.733348,1.037787,0.085044
3.909671,3.733348,1.047229,0.086022
3.909671,3.822948,1.022685,0.086999
3.945494,3.882682,1.016178,0.087977
3.945494,3.882682,1.016178,0.088954
4.052891,3.882682,1.043838,0.089932
4.052891,3.882682,1.043838,0.090909
4.158848,4.061882,1.023872,0.091887
4.158848,4.061882,1.023872,0.092864
4.25432,4.091749,1.039732,0.093842
4.25432,4.091749,1.039732,0.094819
4.399911,4.330683,1.015985,0.095797
4.399911,4.330683,1.015985,0.096774
4.514927,4.330683,1.042544,0.097752
4.514927,4.330683,1.042544,0.098729
4.545188,4.36055,1.042343,0.099707
4.545188,4.36055,1.042343,0.100684
4.587879,4.420284,1.037915,0.101662
4.587879,4.420284,1.037915,0.102639
4.672844,4.45015,1.050042,0.103617
4.672844,4.45015,1.050042,0.104594
4.81487,4.569618,1.05367,0.105572
4.81487,4.569618,1.05367,0.106549
4.836007,4.689085,1.031333,0.107527
4.836007,4.689085,1.031333,0.108504
4.921934,4.778685,1.029977,0.109482
4.996224,4.778685,1.045523,0.110459
4.996224,4.838419,1.032615,0.111437
5.014604,4.898152,1.023775,0.112414
5.014604,4.898152,1.023775,0.113392
5.21921,5.047486,1.034022,0.11437
5.21921,5.047486,1.034022,0.115347
5.272991,5.077353,1.038531,0.116325
5.272991,5.077353,1.038531,0.117302
5.434284,5.077353,1.070299,0.11828
5.434284,5.077353,1.070299,0.119257
5.514387,5.166953,1.067241,0.120235
5.514387,5.166953,1.067241,0.121212
5.518509,5.316287,1.038038,0.12219
5.518509,5.316287,1.038038,0.123167
5.5913,5.376021,1.040044,0.124145
5.5913,5.376021,1.040044,0.125122
5.659289,5.405887,1.046875,0.1261
5.659289,5.405887,1.046875,0.127077
5.666567,5.525355,1.025557,0.128055
5.666567,5.525355,1.025557,0.129032
5.857251,5.525355,1.060068,0.13001
5.857251,5.525355,1.060068,0.130987
5.971157,5.764289,1.035888,0.131965
5.971157,5.764289,1.035888,0.132942
6.102517,5.794156,1.053219,0.13392
6.113313,5.794156,1.055083,0.134897
6.113313,5.883756,1.039015,0.135875
6.180507,5.883756,1.050436,0.136852
6.180507,5.973356,1.034679,0.13783
6.367515,5.973356,1.065986,0.138807
6.367515,5.973356,1.065986,0.139785
6.414573,6.03309,1.063232,0.140762
6.414573,6.03309,1.063232,0.14174
6.428717,6.12269,1.049982,0.142717
6.428717,6.12269,1.049982,0.143695
6.450979,6.12269,1.053618,0.144673
6.450979,6.12269,1.053618,0.14565
6.590475,6.212291,1.060877,0.146628
6.590475,6.212291,1.060877,0.147605
6.76388,6.331758,1.068247,0.148583
6.76388,6.331758,1.068247,0.14956
6.786611,6.510958,1.042337,0.150538
6.786611,6.510958,1.042337,0.151515
6.805057,6.600559,1.030982,0.152493
6.805057,6.600559,1.030982,0.15347
6.923967,6.600559,1.048997,0.154448
6.923967,6.600559,1.048997,0.155425
7.040278,6.720026,1.047656,0.156403
7.040278,6.720026,1.047656,0.15738
7.244315,6.749893,1.073249,0.158358
7.244315,6.749893,1.073249,0.159335
7.35268,6.839493,1.075033,0.160313
7.35268,6.839493,1.075033,0.16129
7.392269,6.929093,1.066845,0.162268
7.392269,6.929093,1.066845,0.163245
7.419979,6.95896,1.066248,0.164223
7.474962,6.95896,1.074149,0.1652
7.474962,6.988827,1.069559,0.166178
7.502191,6.988827,1.073455,0.167155
7.502191,7.197894,1.042276,0.168133
7.613158,7.197894,1.057692,0.16911
7.613158,7.227761,1.053322,0.170088
7.725376,7.287495,1.060087,0.171065
7.725376,7.287495,1.060087,0.172043
7.74889,7.317361,1.058973,0.173021
7.74889,7.317361,1.058973,0.173998
7.807444,7.466695,1.045636,0.174976
7.807444,7.466695,1.045636,0.175953
8.058677,7.466695,1.079283,0.176931
8.058677,7.466695,1.079283,0.177908
8.152555,7.675763,1.062117,0.178886
8.152555,7.675763,1.062117,0.179863
8.160311,7.765363,1.05086,0.180841
8.160311,7.765363,1.05086,0.181818
8.321626,7.765363,1.071634,0.182796
8.321626,7.765363,1.071634,0.183773
8.368026,7.79523,1.07348,0.184751
8.368026,7.79523,1.07348,0.185728
8.513591,7.914697,1.075669,0.186706
8.513591,7.914697,1.075669,0.187683
8.595517,7.914697,1.08602,0.188661
8.595517,7.914697,1.08602,0.189638
8.659853,8.034164,1.077879,0.190616
8.659853,8.034164,1.077879,0.191593
8.73242,8.123765,1.074923,0.192571
8.73242,8.123765,1.074923,0.193548
8.737004,8.183498,1.067637,0.194526
8.737004,8.183498,1.067637,0.195503
8.878845,8.273099,1.073219,0.196481
8.924862,8.273099,1.078781,0.197458
8.924862,8.392566,1.063425,0.198436
8.965839,8.392566,1.068307,0.199413
8.965839,8.601633,1.042342,0.200391
9.167513,8.6315,1.0621,0.201369
9.167513,8.6315,1.0621,0.202346
9.173668,8.661367,1.059148,0.203324
9.173668,8.661367,1.059148,0.204301
9.226827,8.661367,1.065285,0.205279
9.226827,8.661367,1.065285,0.206256
9.479962,8.7211,1.087014,0.207234
9.479962,8.7211,1.087014,0.208211
9.66188,8.750967,1.104093,0.209189
9.66188,8.750967,1.104093,0.210166
9.685343,8.840567,1.095557,0.211144
9.685343,8.840567,1.095557,0.212121
9.736767,8.900301,1.093982,0.213099
9.736767,8.900301,1.093982,0.214076
9.817948,9.109368,1.077786,0.215054
9.817948,9.109368,1.077786,0.216031
9.845211,9.109368,1.080779,0.217009
9.845211,9.109368,1.080779,0.217986
9.864545,9.139235,1.079362,0.218964
9.864545,9.139235,1.079362,0.219941
9.953591,9.348303,1.064749,0.220919
9.953591,9.348303,1.064749,0.221896
10.144234,9.378169,1.081686,0.222874
10.144234,9.378169,1.081686,0.223851
10.222898,9.46777,1.079758,0.224829
10.222898,9.46777,1.079758,0.225806
10.271263,9.55737,1.074696,0.226784
10.271263,9.55737,1.074696,0.227761
10.390666,9.706704,1.070463,0.228739
10.390666,9.706704,1.070463,0.229717
10.484464,9.706704,1.080126,0.230694
10.576832,9.706704,1.089642,0.231672
10.576832,9.706704,1.089642,0.232649
10.693965,9.706704,1.101709,0.233627
10.693965,9.796304,1.091633,0.234604
10.760395,9.796304,1.098414,0.235582
10.760395,9.945638,1.081921,0.236559
10.853859,9.945638,1.091319,0.237537
10.853859,10.065105,1.078365,0.238514
11.055544,10.065105,1.098403,0.239492
11.055544,10.094972,1.095153,0.240469
11.067141,10.094972,1.096302,0.241447
11.067141,10.094972,1.096302,0.242424
11.147614,10.154706,1.097778,0.243402
11.147614,10.154706,1.097778,0.244379
11.282063,10.154706,1.111018,0.245357
11.282063,10.154706,1.111018,0.246334
11.315355,10.333906,1.094974,0.247312
11.315355,10.333906,1.094974,0.248289
11.368053,10.423507,1.090617,0.249267
11.368053,10.423507,1.090617,0.250244
11.470994,10.542974,1.088023,0.251222
11.470994,10.542974,1.088023,0.252199
11.477192,10.632574,1.079437,0.253177
11.477192,10.632574,1.079437,0.254154
11.558591,10.752041,1.075014,0.255132
11.558591,10.752041,1.075014,0.256109
11.71516,10.811775,1.083556,0.257087
11.71516,10.811775,1.083556,0.258065
11.939403,10.901375,1.09522,0.259042
11.939403,10.901375,1.09522,0.26002
11.961126,10.901375,1.097213,0.260997
11.961126,10.901375,1.097213,0.261975
12.015592,11.020842,1.090261,0.262952
12.015592,11.020842,1.090261,0.26393
12.24312,11.050709,1.107904,0.264907
12.34148,11.050709,1.116804,0.265885
12.34148,11.050709,1.116804,0.266862
12.373642,11.050709,1.119715,0.26784
12.373642,11.14031,1.110709,0.268817
12.509776,11.14031,1.122929,0.269795
12.509776,11.259777,1.111015,0.270772
12.510035,11.259777,1.111038,0.27175
12.510035,11.259777,1.111038,0.272727
12.589602,11.259777,1.118104,0.273705
12.589602,11.528578,1.092034,0.274682
12.63635,11.528578,1.096089,0.27566
12.63635,11.588311,1.090439,0.276637
12.722954,11.588311,1.097913,0.277615
12.722954,11.618178,1.09509,0.278592
12.791035,11.618178,1.10095,0.27957
12.791035,11.707778,1.092524,0.280547
12.91031,11.767512,1.097115,0.281525
12.91031,11.767512,1.097115,0.282502
13.127134,11.857112,1.107111,0.28348
13.127134,11.857112,1.107111,0.284457
13.152383,11.946713,1.100921,0.285435
13.152383,11.946713,1.100921,0.286413
13.207489,11.976579,1.102776,0.28739
13.207489,11.976579,1.102776,0.288368
13.269916,12.06618,1.099761,0.289345
13.269916,12.06618,1.099761,0.290323
13.410591,12.096047,1.108676,0.2913
13.410591,12.096047,1.108676,0.292278
13.450152,12.215514,1.101071,0.293255
13.450152,12.215514,1.101071,0.294233
13.804907,12.24538,1.127356,0.29521
13.804907,12.24538,1.127356,0.296188
13.812908,12.24538,1.12801,0.297165
13.812908,12.24538,1.12801,0.298143
13.8162,12.424581,1.112005,0.29912
13.8162,12.424581,1.112005,0.300098
14.068913,12.573915,1.118897,0.301075
14.068913,12.573915,1.118897,0.302053
14.148175,12.663515,1.117239,0.30303
14.148175,12.663515,1.117239,0.304008
14.162154,12.693382,1.115712,0.304985
14.218299,12.693382,1.120135,0.305963
14.218299,12.693382,1.120135,0.30694
14.267124,12.693382,1.123981,0.307918
14.267124,12.693382,1.123981,0.308895
14.280567,12.693382,1.12504,0.309873
14.280567,12.932316,1.104254,0.31085
14.42316,12.932316,1.115281,0.311828
14.42316,13.021917,1.107607,0.312805
14.466538,13.021917,1.110938,0.313783
14.466538,13.201117,1.095857,0.314761
14.581617,13.201117,1.104574,0.315738
14.581617,13.201117,1.104574,0.316716
14.692398,13.201117,1.112966,0.317693
14.692398,13.290718,1.105463,0.318671
14.706759,13.290718,1.106544,0.319648
14.706759,13.290718,1.106544,0.320626
15.002155,13.290718,1.128769,0.321603
15.002155,13.410185,1.118714,0.322581
15.104403,13.410185,1.126338,0.323558
15.104403,13.440052,1.123835,0.324536
15.211553,13.440052,1.131808,0.325513
15.211553,13.440052,1.131808,0.326491
15.229746,13.499785,1.128147,0.327468
15.229746,13.499785,1.128147,0.328446
15.353949,13.649119,1.124904,0.329423
15.353949,13.649119,1.124904,0.330401
15.428402,13.678986,1.127891,0.331378
15.428402,13.678986,1.127891,0.332356
15.747097,13.768586,1.143697,0.333333
15.747097,13.768586,1.143697,0.334311
15.763717,13.858187,1.137502,0.335288
15.763717,13.858187,1.137502,0.336266
15.825902,13.91792,1.137088,0.337243
15.825902,13.91792,1.137088,0.338221
15.833414,13.977654,1.132766,0.339198
15.833414,13.977654,1.132766,0.340176
15.860989,14.246455,1.113329,0.341153
15.860989,14.246455,1.113329,0.342131
15.957511,14.365922,1.110789,0.343109
15.957511,14.365922,1.110789,0.344086
16.142345,14.365922,1.123655,0.345064
16.142345,14.365922,1.123655,0.346041
16.233441,14.395789,1.127652,0.347019
16.233441,14.395789,1.127652,0.347996
16.250061,14.485389,1.121824,0.348974
16.362211,14.485389,1.129567,0.349951
16.362211,14.485389,1.129567,0.350929
16.381029,14.485389,1.130866,0.351906
16.381029,14.574989,1.123914,0.352884
16.507067,14.574989,1.132561,0.353861
16.507067,14.634723,1.127938,0.354839
16.674433,14.634723,1.139375,0.355816
16.674433,14.724323,1.132441,0.356794
16.697933,14.724323,1.134037,0.357771
16.697933,14.724323,1.134037,0.358749
16.765573,14.724323,1.138631,0.359726
16.765573,14.933391,1.12269,0.360704
17.023711,14.933391,1.139976,0.361681
17.023711,14.933391,1.139976,0.362659
17.255008,14.933391,1.155465,0.363636
17.255008,15.082725,1.144025,0.364614
17.363097,15.082725,1.151191,0.365591
17.363097,15.082725,1.151191,0.366569
17.389316,15.082725,1.152929,0.367546
17.389316,15.202192,1.143869,0.368524
17.430357,15.202192,1.146569,0.369501
17.430357,15.291792,1.13985,0.370479
17.543818,15.351526,1.142806,0.371457
17.543818,15.351526,1.142806,0.372434
17.620921,15.530726,1.134584,0.373412
17.620921,15.530726,1.134584,0.374389
17.622297,15.530726,1.134673,0.375367
17.622297,15.530726,1.134673,0.376344
17.753343,15.560593,1.140917,0.377322
17.753343,15.560593,1.140917,0.378299
17.896261,15.59046,1.147898,0.379277
17.896261,15.59046,1.147898,0.380254
17.937345,15.829394,1.133167,0.381232
17.937345,15.829394,1.133167,0.382209
18.029593,15.829394,1.138994,0.383187
18.029593,15.829394,1.138994,0.384164
18.082226,15.918995,1.13589,0.385142
18.082226,15.918995,1.13589,0.386119
18.174885,15.918995,1.141711,0.387097
18.174885,15.918995,1.141711,0.388074
18.423777,16.068329,1.14659,0.389052
18.423777,16.068329,1.14659,0.390029
18.466773,16.157929,1.142892,0.391007
18.466773,16.157929,1.142892,0.391984
18.516523,16.247529,1.139652,0.392962
18.636301,16.247529,1.147024,0.393939
18.636301,16.277396,1.144919,0.394917
18.769294,16.277396,1.153089,0.395894
18.769294,16.277396,1.153089,0.396872
18.814092,16.277396,1.155842,0.397849
18.814092,16.366996,1.149514,0.398827
18.994418,16.366996,1.160532,0.399804
18.994418,16.396863,1.158418,0.400782
19.015787,16.396863,1.159721,0.40176
19.015787,16.546197,1.149254,0.402737
19.21825,16.546197,1.16149,0.403715
19.21825,16.635797,1.155235,0.404692
19.453483,16.635797,1.169375,0.40567
19.453483,16.785131,1.158971,0.406647
19.531793,16.785131,1.163637,0.407625
19.531793,16.874732,1.157458,0.408602
19.587142,16.874732,1.160738,0.40958
19.587142,16.874732,1.160738,0.410557
19.662534,16.874732,1.165206,0.411535
19.662534,16.994199,1.157015,0.412512
19.675772,16.994199,1.157793,0.41349
19.675772,17.233133,1.141741,0.414467
19.681043,17.233133,1.142047,0.415445
19.681043,17.263,1.140071,0.416422
19.750997,17.263,1.144123,0.4174
19.750997,17.263,1.144123,0.418377
19.846067,17.322733,1.145666,0.419355
19.846067,17.322733,1.145666,0.420332
19.997979,17.322733,1.154436,0.42131
19.997979,17.322733,1.154436,0.422287
20.082926,17.4422,1.151399,0.423265
20.082926,17.4422,1.151399,0.424242
20.204716,17.472067,1.156401,0.42522
20.204716,17.472067,1.156401,0.426197
20.373863,17.472067,1.166082,0.427175
20.373863,17.472067,1.166082,0.428152
20.407878,17.501934,1.166036,0.42913
20.407878,17.501934,1.166036,0.430108
20.488818,17.681135,1.158795,0.431085
20.488818,17.681135,1.158795,0.432063
20.719887,17.711001,1.169888,0.43304
20.719887,17.711001,1.169888,0.434018
20.792041,17.800602,1.168053,0.434995
20.792041,17.800602,1.168053,0.435973
20.972348,17.949936,1.16838,0.43695
21.099936,17.949936,1.175488,0.437928
21.099936,18.069403,1.167716,0.438905
21.12232,18.069403,1.168955,0.439883
21.12232,18.218737,1.159373,0.44086
21.216977,18.218737,1.164569,0.441838
21.216977,18.218737,1.164569,0.442815
21.446388,18.218737,1.177161,0.443793
21.446388,18.27847,1.173314,0.44477
21.462502,18.27847,1.174196,0.445748
21.462502,18.308337,1.17228,0.446725
21.480742,18.308337,1.173277,0.447703
21.480742,18.427804,1.16567,0.44868
21.540817,18.427804,1.16893,0.449658
21.540817,18.666738,1.153968,0.450635
21.582856,18.666738,1.15622,0.451613
21.582856,18.666738,1.15622,0.45259
21.671546,18.666738,1.160971,0.453568
21.671546,18.696605,1.159117,0.454545
21.855016,18.696605,1.16893,0.455523
21.855016,18.756339,1.165207,0.4565
22.091718,18.756339,1.177827,0.457478
22.091718,18.786206,1.175954,0.458456
22.103632,18.786206,1.176588,0.459433
22.103632,18.786206,1.176588,0.460411
22.108708,18.786206,1.176859,0.461388
22.108708,18.93554,1.167577,0.462366
22.171798,18.93554,1.170909,0.463343
22.171798,19.02514,1.165395,0.464321
22.307786,19.02514,1.172543,0.465298
22.307786,19.11474,1.167046,0.466276
22.382344,19.11474,1.170947,0.467253
22.382344,19.144607,1.16912,0.468231
22.570017,19.144607,1.178923,0.469208
22.570017,19.353674,1.166188,0.470186
22.687298,19.413408,1.168641,0.471163
22.687298,19.413408,1.168641,0.472141
22.727829,19.413408,1.170728,0.473118
22.727829,19.413408,1.170728,0.474096
22.973053,19.413408,1.18336,0.475073
22.973053,19.413408,1.18336,0.476051
23.089491,19.503008,1.183894,0.477028
23.089491,19.503008,1.183894,0.478006
23.129407,19.592609,1.180517,0.478983
23.129407,19.592609,1.180517,0.479961
23.337103,19.622476,1.189305,0.480938
23.337103,19.622476,1.189305,0.481916
23.545356,19.741943,1.192656,0.482893
23.545356,19.741943,1.192656,0.483871
23.588671,19.891277,1.18588,0.484848
23.588671,19.891277,1.18588,0.485826
23.62386,20.100344,1.175296,0.486804
23.62386,20.100344,1.175296,0.487781
23.629181,20.130211,1.173817,0.488759
23.754886,20.130211,1.180061,0.489736
23.754886,20.189944,1.17657,0.490714
23.764276,20.189944,1.177035,0.491691
23.764276,20.219811,1.175297,0.492669
23.855725,20.219811,1.179819,0.493646
23.855725,20.309411,1.174614,0.494624
23.938728,20.309411,1.178701,0.495601
23.938728,20.309411,1.178701,0.496579
24.056969,20.309411,1.184523,0.497556
24.056969,20.458745,1.175877,0.498534
24.10764,20.458745,1.178354,0.499511
24.10764,20.458745,1.178354,0.500489
24.166475,20.458745,1.18123,0.501466
24.166475,20.578213,1.174372,0.502444
24.175831,20.578213,1.174827,0.503421
24.175831,20.578213,1.174827,0.504399
24.466831,20.578213,1.188968,0.505376
24.466831,20.667813,1.183813,0.506354
24.688846,20.667813,1.194555,0.507331
24.688846,20.817147,1.185986,0.508309
24.812588,20.817147,1.19193,0.509286
24.812588,20.817147,1.19193,0.510264
24.826205,20.817147,1.192584,0.511241
24.826205,20.847014,1.190876,0.512219
24.851569,20.847014,1.192093,0.513196
24.851569,20.936614,1.186991,0.514174
25.071377,20.936614,1.19749,0.515152
25.071377,21.085948,1.189009,0.516129
25.214249,21.085948,1.195784,0.517107
25.214249,21.175548,1.190725,0.518084
25.335404,21.175548,1.196446,0.519062
25.335404,21.265148,1.191405,0.520039
25.347402,21.265148,1.191969,0.521017
25.347402,21.504083,1.178725,0.521994
25.659765,21.504083,1.193251,0.522972
25.659765,21.563816,1.189945,0.523949
25.673304,21.62355,1.187284,0.524927
25.673304,21.62355,1.187284,0.525904
25.72639,21.653417,1.188098,0.526882
25.72639,21.653417,1.188098,0.527859
25.738642,21.653417,1.188664,0.528837
25.738642,21.653417,1.188664,0.529814
25.870268,21.653417,1.194743,0.530792
25.870268,21.653417,1.194743,0.531769
25.89166,21.802751,1.187541,0.532747
25.89166,21.802751,1.187541,0.533724
26.051108,21.802751,1.194854,0.534702
26.051108,21.802751,1.194854,0.535679
26.054907,21.892351,1.190137,0.536657
26.054907,21.892351,1.190137,0.537634
26.191661,22.041685,1.188279,0.538612
26.191661,22.041685,1.188279,0.539589
26.292963,22.101418,1.18965,0.540567
26.292963,22.101418,1.18965,0.541544
26.498855,22.101418,1.198966,0.542522
26.585012,22.101418,1.202865,0.5435
26.585012,22.250752,1.194792,0.544477
26.640314,22.250752,1.197277,0.545455
26.640314,22.250752,1.197277,0.546432
26.687763,22.250752,1.199409,0.54741
26.687763,22.280619,1.197802,0.548387
26.771723,22.280619,1.20157,0.549365
26.771723,22.519553,1.188821,0.550342
26.840509,22.519553,1.191876,0.55132
26.840509,22.519553,1.191876,0.552297
26.931846,22.519553,1.195932,0.553275
26.931846,22.609154,1.191192,0.554252
27.059913,22.609154,1.196857,0.55523
27.059913,22.728621,1.190566,0.556207
27.334526,22.728621,1.202648,0.557185
27.334526,22.848088,1.196359,0.558162
27.416475,22.848088,1.199946,0.55914
27.416475,22.848088,1.199946,0.560117
27.708987,22.848088,1.212749,0.561095
27.708987,22.967555,1.20644,0.562072
27.741693,22.967555,1.207864,0.56305
27.741693,23.057155,1.203171,0.564027
27.742846,23.057155,1.203221,0.565005
27.742846,23.087022,1.201664,0.565982
27.794445,23.087022,1.203899,0.56696
27.794445,23.176623,1.199245,0.567937
27.821098,23.176623,1.200395,0.568915
27.821098,23.236356,1.197309,0.569892
27.953586,23.236356,1.203011,0.57087
27.953586,23.445424,1.192283,0.571848
28.053008,23.445424,1.196524,0.572825
28.053008,23.445424,1.196524,0.573803
28.129573,23.445424,1.19979,0.57478
28.129573,23.535024,1.195222,0.575758
28.139393,23.535024,1.195639,0.576735
28.139393,23.684358,1.1881,0.577713
28.313398,23.684358,1.195447,0.57869
28.313398,23.684358,1.195447,0.579668
28.339156,23.684358,1.196535,0.580645
28.339156,23.714225,1.195028,0.581623
28.37888,23.714225,1.196703,0.5826
28.37888,23.803825,1.192198,0.583578
28.662793,23.803825,1.204126,0.584555
28.662793,23.893425,1.19961,0.585533
28.672573,23.893425,1.200019,0.58651
28.672573,23.893425,1.200019,0.587488
28.893664,23.923292,1.207763,0.588465
28.893664,23.923292,1.207763,0.589443
28.899508,23.953159,1.206501,0.59042
28.899508,23.953159,1.206501,0.591398
28.915437,24.13236,1.198202,0.592375
28.915437,24.13236,1.198202,0.593353
29.021195,24.162226,1.201098,0.59433
29.021195,24.162226,1.201098,0.595308
29.42573,24.192093,1.216337,0.596285
29.42573,24.192093,1.216337,0.597263
29.538097,24.431027,1.20904,0.59824
29.538097,24.431027,1.20904,0.599218
29.592132,24.490761,1.208298,0.600196
29.701928,24.490761,1.212781,0.601173
29.701928,24.490761,1.212781,0.602151
29.709048,24.490761,1.213072,0.603128
29.709048,24.520628,1.211594,0.604106
29.737429,24.520628,1.212752,0.605083
29.737429,24.759562,1.201048,0.606061
29.779326,24.759562,1.20274,0.607038
29.779326,24.849162,1.198404,0.608016
29.781967,24.849162,1.19851,0.608993
29.781967,24.879029,1.197071,0.609971
29.887476,24.879029,1.201312,0.610948
29.887476,25.117963,1.189885,0.611926
29.915494,25.117963,1.191,0.612903
29.915494,25.14783,1.189585,0.613881
30.102719,25.14783,1.19703,0.614858
30.102719,25.23743,1.192781,0.615836
30.166066,25.23743,1.195291,0.616813
30.166066,25.23743,1.195291,0.617791
30.250216,25.23743,1.198625,0.618768
30.250216,25.23743,1.198625,0.619746
30.343969,25.23743,1.20234,0.620723
30.343969,25.327031,1.198086,0.621701
30.408124,25.327031,1.200619,0.622678
30.408124,25.386764,1.197794,0.623656
30.639718,25.386764,1.206917,0.624633
30.639718,25.386764,1.206917,0.625611
30.727395,25.386764,1.210371,0.626588
30.727395,25.386764,1.210371,0.627566
30.855636,25.386764,1.215422,0.628543
30.855636,25.476365,1.211148,0.629521
30.989835,25.476365,1.216415,0.630499
30.989835,25.595832,1.210738,0.631476
30.990634,25.595832,1.210769,0.632454
30.990634,25.834766,1.199571,0.633431
31.034304,25.834766,1.201261,0.634409
31.034304,25.834766,1.201261,0.635386
31.261708,25.834766,1.210064,0.636364
31.261708,25.864633,1.208666,0.637341
31.397626,25.864633,1.213921,0.638319
31.397626,26.043834,1.205569,0.639296
31.427315,26.043834,1.206709,0.640274
31.427315,26.0737,1.205326,0.641251
31.508013,26.0737,1.208421,0.642229
31.508013,26.193167,1.20291,0.643206
31.550764,26.193167,1.204542,0.644184
31.550764,26.312635,1.199073,0.645161
31.635338,26.312635,1.202287,0.646139
31.635338,26.342501,1.200924,0.647116
31.642623,26.402235,1.198483,0.648094
31.642623,26.402235,1.198483,0.649071
31.7667,26.402235,1.203182,0.650049
31.7667,26.402235,1.203182,0.651026
31.831334,26.581436,1.197502,0.652004
31.831334,26.581436,1.197502,0.652981
31.861911,26.581436,1.198653,0.653959
31.861911,26.581436,1.198653,0.654936
31.895494,26.82037,1.189226,0.655914
31.895494,26.82037,1.189226,0.656891
32.074442,26.880103,1.193241,0.657869
32.074442,26.880103,1.193241,0.658847
32.110962,26.90997,1.193274,0.659824
32.110962,26.90997,1.193274,0.660802
32.348019,26.90997,1.202083,0.661779
32.348019,26.90997,1.202083,0.662757
32.372381,26.999571,1.198996,0.663734
32.372381,26.999571,1.198996,0.664712
32.385082,27.029437,1.198141,0.665689
32.385082,27.029437,1.198141,0.666667
32.725768,27.029437,1.210745,0.667644
32.725768,27.029437,1.210745,0.668622
32.790285,27.148904,1.207794,0.669599
32.790285,27.148904,1.207794,0.670577
32.83983,27.298238,1.203002,0.671554
32.83983,27.298238,1.203002,0.672532
32.871565,27.357972,1.201535,0.673509
32.871565,27.357972,1.201535,0.674487
32.905117,27.537173,1.194934,0.675464
32.905117,27.537173,1.194934,0.676442
32.916446,27.626773,1.191469,0.677419
32.969199,27.626773,1.193379,0.678397
32.969199,27.626773,1.193379,0.679374
33.007135,27.626773,1.194752,0.680352
33.007135,27.626773,1.194752,0.681329
33.060888,27.626773,1.196697,0.682307
33.060888,27.716373,1.192829,0.683284
33.132029,27.716373,1.195396,0.684262
33.132029,27.74624,1.194109,0.685239
33.135452,27.74624,1.194232,0.686217
33.135452,27.83584,1.190388,0.687195
33.197167,27.83584,1.192605,0.688172
33.197167,27.955308,1.187509,0.68915
33.441933,27.955308,1.196264,0.690127
33.441933,27.985174,1.194987,0.691105
33.483445,27.985174,1.196471,0.692082
33.483445,28.104641,1.191385,0.69306
33.602579,28.104641,1.195624,0.694037
33.602579,28.343576,1.185545,0.695015
33.616871,28.343576,1.186049,0.695992
33.616871,28.343576,1.186049,0.69697
33.668656,28.343576,1.187876,0.697947
33.668656,28.463043,1.18289,0.698925
33.741836,28.463043,1.185461,0.699902
33.741836,28.49291,1.184219,0.70088
33.750339,28.49291,1.184517,0.701857
33.750339,28.731844,1.174667,0.702835
33.87429,28.731844,1.178981,0.703812
33.87429,28.731844,1.178981,0.70479
33.886574,28.731844,1.179408,0.705767
33.886574,28.791577,1.176961,0.706745
33.972536,28.791577,1.179947,0.707722
33.972536,28.821444,1.178724,0.7087
33.992371,28.821444,1.179412,0.709677
33.992371,28.821444,1.179412,0.710655
34.054363,28.821444,1.181563,0.711632
34.054363,28.911045,1.177902,0.71261
34.077522,28.970778,1.176272,0.713587
34.077522,28.970778,1.176272,0.714565
34.097454,28.970778,1.17696,0.715543
34.097454,28.970778,1.17696,0.71652
34.128663,29.149979,1.170795,0.717498
34.128663,29.149979,1.170795,0.718475
34.151102,29.179846,1.170366,0.719453
34.151102,29.179846,1.170366,0.72043
34.190836,29.269446,1.168141,0.721408
34.190836,29.269446,1.168141,0.722385
34.32344,29.299313,1.171476,0.723363
34.32344,29.299313,1.171476,0.72434
34.331367,29.41878,1.166988,0.725318
34.331367,29.41878,1.166988,0.726295
34.382113,29.41878,1.168713,0.727273
34.382113,29.41878,1.168713,0.72825
34.509592,29.448647,1.171857,0.729228
34.509592,29.448647,1.171857,0.730205
34.624712,29.448647,1.175766,0.731183
34.624712,29.448647,1.175766,0.73216
34.628444,29.777181,1.162919,0.733138
34.628444,29.777181,1.162919,0.734115
34.701298,29.866782,1.161869,0.735093
34.701298,29.866782,1.161869,0.73607
34.715672,29.866782,1.162351,0.737048
34.715672,29.866782,1.162351,0.738025
34.930209,30.135583,1.159102,0.739003
34.930209,30.135583,1.159102,0.73998
34.934976,30.165449,1.158112,0.740958
34.934976,30.165449,1.158112,0.741935
34.97934,30.165449,1.159583,0.742913
34.97934,30.165449,1.159583,0.743891
34.980645,30.25505,1.156192,0.744868
34.980645,30.25505,1.156192,0.745846
34.981892,30.374517,1.151686,0.746823
34.981892,30.374517,1.151686,0.747801
35.006713,30.404384,1.151371,0.748778
35.006713,30.404384,1.151371,0.749756
35.116711,30.493984,1.151595,0.750733
35.116711,30.493984,1.151595,0.751711
35.287951,30.613451,1.152694,0.752688
35.287951,30.613451,1.152694,0.753666
35.366121,30.613451,1.155248,0.754643
35.366121,30.613451,1.155248,0.755621
35.395755,30.613451,1.156216,0.756598
35.395755,30.613451,1.156216,0.757576
35.508152,30.703051,1.156502,0.758553
35.508152,30.703051,1.156502,0.759531
35.513216,30.852385,1.151069,0.760508
35.513216,30.852385,1.151069,0.761486
35.702437,30.971853,1.152738,0.762463
35.702437,30.971853,1.152738,0.763441
35.867359,30.971853,1.158063,0.764418
35.867359,30.971853,1.158063,0.765396
35.966734,31.061453,1.157922,0.766373
35.966734,31.061453,1.157922,0.767351
35.977789,31.061453,1.158278,0.768328
35.977789,31.061453,1.158278,0.769306
36.083172,31.121186,1.159441,0.770283
36.083172,31.121186,1.159441,0.771261
36.097927,31.18092,1.157693,0.772239
36.097927,31.18092,1.157693,0.773216
36.174712,31.330254,1.154626,0.774194
36.174712,31.330254,1.154626,0.775171
36.245584,31.449721,1.152493,0.776149
36.245584,31.449721,1.152493,0.777126
36.398119,31.599055,1.151874,0.778104
36.398119,31.658788,1.1497,0.779081
36.472155,31.658788,1.152039,0.780059
36.607804,31.658788,1.156324,0.781036
36.607804,31.658788,1.156324,0.782014
36.706179,31.688655,1.158338,0.782991
36.706179,31.688655,1.158338,0.783969
36.751105,31.837989,1.154316,0.784946
36.751105,31.837989,1.154316,0.785924
36.870747,31.837989,1.158074,0.786901
36.870747,31.837989,1.158074,0.787879
36.920423,31.92759,1.15638,0.788856
36.920423,31.92759,1.15638,0.789834
36.98989,32.047057,1.154237,0.790811
36.98989,32.047057,1.154237,0.791789
36.999255,32.047057,1.154529,0.792766
36.999255,32.047057,1.154529,0.793744
37.095434,32.136657,1.154303,0.794721
37.095434,32.136657,1.154303,0.795699
37.298678,32.315858,1.154191,0.796676
37.298678,32.315858,1.154191,0.797654
37.470771,32.495058,1.153122,0.798631
37.470771,32.495058,1.153122,0.799609
37.599565,32.554792,1.154963,0.800587
37.599565,32.554792,1.154963,0.801564
37.645065,32.554792,1.15636,0.802542
37.645065,32.554792,1.15636,0.803519
37.733624,32.644392,1.155899,0.804497
37.733624,32.644392,1.155899,0.805474
37.95141,32.733993,1.159388,0.806452
37.95141,32.733993,1.159388,0.807429
37.954586,32.763859,1.158428,0.808407
37.954586,32.763859,1.158428,0.809384
38.260762,32.793726,1.16671,0.810362
38.260762,32.793726,1.16671,0.811339
38.32956,33.002794,1.161404,0.812317
38.32956,33.002794,1.161404,0.813294
38.365568,33.002794,1.162495,0.814272
38.365568,33.002794,1.162495,0.815249
38.366679,33.002794,1.162528,0.816227
38.366679,33.002794,1.162528,0.817204
38.614808,33.002794,1.170047,0.818182
38.614808,33.002794,1.170047,0.819159
38.676921,33.092394,1.168756,0.820137
38.676921,33.092394,1.168756,0.821114
38.67753,33.122261,1.16772,0.822092
38.67753,33.122261,1.16772,0.823069
39.076652,33.271595,1.174475,0.824047
39.076652,33.271595,1.174475,0.825024
39.078481,33.361195,1.171375,0.826002
39.078481,33.361195,1.171375,0.826979
39.125778,33.570263,1.165489,0.827957
39.125778,33.570263,1.165489,0.828935
39.158519,33.600129,1.165428,0.829912
39.158519,33.600129,1.165428,0.83089
39.469452,33.600129,1.174682,0.831867
39.469452,33.600129,1.174682,0.832845
39.67785,33.719596,1.1767,0.833822
39.67785,33.719596,1.1767,0.8348
39.70918,33.749463,1.176587,0.835777
39.70918,33.749463,1.176587,0.836755
40.025232,33.749463,1.185952,0.837732
40.025232,33.749463,1.185952,0.83871
40.071467,33.988397,1.178975,0.839687
40.071467,33.988397,1.178975,0.840665
40.246613,34.197465,1.176889,0.841642
40.310109,34.197465,1.178746,0.84262
40.310109,34.197465,1.178746,0.843597
40.336808,34.197465,1.179526,0.844575
40.336808,34.406532,1.172359,0.845552
40.360974,34.436399,1.172044,0.84653
40.360974,34.436399,1.172044,0.847507
40.682737,34.466266,1.180364,0.848485
40.682737,34.466266,1.180364,0.849462
40.836248,34.526,1.182768,0.85044
40.836248,34.526,1.182768,0.851417
40.972419,34.555866,1.185686,0.852395
40.972419,34.555866,1.185686,0.853372
41.104482,34.555866,1.189508,0.85435
41.104482,34.555866,1.189508,0.855327
41.148457,34.645467,1.187701,0.856305
41.148457,34.645467,1.187701,0.857283
41.284575,34.645467,1.19163,0.85826
41.284575,34.645467,1.19163,0.859238
41.655077,34.794801,1.197164,0.860215
41.655077,34.794801,1.197164,0.861193
42.006689,34.794801,1.207269,0.86217
42.006689,34.794801,1.207269,0.863148
42.067186,34.884401,1.205902,0.864125
42.067186,34.884401,1.205902,0.865103
42.230971,34.944134,1.208528,0.86608
42.230971,34.944134,1.208528,0.867058
42.232448,34.944134,1.20857,0.868035
42.232448,34.944134,1.20857,0.869013
42.319346,35.003868,1.208991,0.86999
42.319346,35.003868,1.208991,0.870968
42.419329,35.272669,1.202612,0.871945
42.419329,35.272669,1.202612,0.872923
42.747529,35.362269,1.208846,0.8739
42.747529,35.362269,1.208846,0.874878
43.121659,35.422003,1.217369,0.875855
43.121659,35.422003,1.217369,0.876833
43.135636,35.511603,1.214691,0.87781
43.135636,35.511603,1.214691,0.878788
43.410802,35.511603,1.22244,0.879765
43.410802,35.511603,1.22244,0.880743
43.448705,35.601204,1.220428,0.88172
43.448705,35.601204,1.220428,0.882698
43.463793,35.63107,1.219828,0.883675
43.463793,35.63107,1.219828,0.884653
44.205416,35.870005,1.232378,0.88563
44.28015,35.870005,1.234462,0.886608
44.28015,35.899871,1.233435,0.887586
44.367675,35.899871,1.235873,0.888563
44.367675,35.989472,1.232796,0.889541
44.476936,35.989472,1.235832,0.890518
44.476936,35.989472,1.235832,0.891496
44.681059,35.989472,1.241504,0.892473
44.681059,36.138806,1.236373,0.893451
44.716213,36.138806,1.237346,0.894428
44.716213,36.228406,1.234286,0.895406
44.807344,36.228406,1.236801,0.896383
44.807344,36.347873,1.232736,0.897361
44.875461,36.347873,1.23461,0.898338
44.875461,36.437474,1.231574,0.899316
45.711635,36.437474,1.254523,0.900293
45.711635,36.437474,1.254523,0.901271
46.025242,36.437474,1.263129,0.902248
46.025242,36.556941,1.259001,0.903226
46.246368,36.556941,1.26505,0.904203
46.246368,36.586807,1.264018,0.905181
46.271521,36.586807,1.264705,0.906158
46.271521,36.616674,1.263674,0.907136
46.330844,36.616674,1.265294,0.908113
46.330844,36.706275,1.262205,0.909091
46.440906,36.706275,1.265203,0.910068
46.440906,36.825742,1.261099,0.911046
46.467679,36.825742,1.261826,0.912023
46.467679,36.855608,1.260803,0.913001
47.175973,36.855608,1.280022,0.913978
47.175973,36.945209,1.276917,0.914956
47.48972,36.945209,1.285409,0.915934
47.48972,37.064676,1.281266,0.916911
47.862954,37.064676,1.291336,0.917889
47.862954,37.064676,1.291336,0.918866
48.189859,37.064676,1.300156,0.919844
48.189859,37.30361,1.291828,0.920821
48.280564,37.30361,1.29426,0.921799
48.290285,37.333477,1.293485,0.922776
48.290285,37.333477,1.293485,0.923754
48.290921,37.333477,1.293502,0.924731
48.290921,37.333477,1.293502,0.925709
48.767384,37.333477,1.306264,0.926686
48.767384,37.393211,1.304178,0.927664
49.08121,37.393211,1.31257,0.928641
49.08121,37.512678,1.30839,0.929619
49.584214,37.512678,1.321799,0.930596
49.584214,37.572411,1.319697,0.931574
50.036849,37.572411,1.331744,0.932551
50.036849,37.572411,1.331744,0.933529
50.246442,37.572411,1.337323,0.934506
50.246442,37.662012,1.334141,0.935484
50.320224,37.662012,1.3361,0.936461
50.320224,37.662012,1.3361,0.937439
50.488541,37.662012,1.340569,0.938416
50.488541,37.871079,1.333169,0.939394
50.802419,37.871079,1.341457,0.940371
50.802419,38.05028,1.335139,0.941349
51.430367,38.05028,1.351642,0.942326
51.430367,38.13988,1.348467,0.943304
51.991079,38.13988,1.363168,0.944282
51.991079,38.22948,1.359973,0.945259
52.272839,38.22948,1.367344,0.946237
52.272839,38.289214,1.365211,0.947214
52.334641,38.289214,1.366825,0.948192
52.334641,38.378814,1.363634,0.949169
52.356586,38.378814,1.364205,0.950147
52.648588,38.378814,1.371814,0.951124
52.648588,38.378814,1.371814,0.952102
53.384089,38.498281,1.386662,0.953079
53.384089,38.498281,1.386662,0.954057
54.016336,38.737216,1.39443,0.955034
54.016336,38.737216,1.39443,0.956012
54.288508,38.826816,1.398222,0.956989
54.288508,38.826816,1.398222,0.957967
54.307604,38.826816,1.398714,0.958944
54.307604,38.826816,1.398714,0.959922
54.602591,38.826816,1.406311,0.960899
54.602591,38.826816,1.406311,0.961877
55.409397,38.856683,1.425994,0.962854
55.409397,38.856683,1.425994,0.963832
56.050968,38.97615,1.438084,0.964809
56.050968,38.97615,1.438084,0.965787
56.258397,38.97615,1.443406,0.966764
56.314296,38.97615,1.44484,0.967742
56.314296,39.006017,1.443734,0.968719
56.628627,39.006017,1.451792,0.969697
56.628627,39.185217,1.445153,0.970674
57.444789,39.185217,1.465981,0.971652
57.444789,39.215084,1.464865,0.97263
58.00266,39.215084,1.479091,0.973607
58.00266,39.215084,1.479091,0.974585
58.350587,39.215084,1.487963,0.975562
58.350587,39.244951,1.48683,0.97654
58.665304,39.244951,1.49485,0.977517
58.665304,39.454018,1.486928,0.978495
59.397944,39.454018,1.505498,0.979472
59.397944,39.483885,1.504359,0.98045
59.748604,39.483885,1.51324,0.981427
60.305044,39.573486,1.523875,0.982405
60.305044,39.573486,1.523875,0.983382
60.620278,39.573486,1.531841,0.98436
60.620278,39.573486,1.531841,0.985337
61.145835,39.573486,1.545121,0.986315
61.145835,39.573486,1.545121,0.987292
62.054486,39.782553,1.559842,0.98827
62.054486,39.782553,1.559842,0.989247
62.370311,40.051354,1.557258,0.990225
62.370311,40.051354,1.557258,0.991202
62.545065,40.170821,1.556977,0.99218
63.455225,40.170821,1.579635,0.993157
63.455225,40.170821,1.579635,0.994135
63.771613,40.170821,1.587511,0.995112
63.771613,40.200688,1.586331,0.99609
64.366496,40.200688,1.601129,0.997067
64.683294,40.260422,1.606622,0.998045
64.683294,40.260422,1.606622,0.999022
65.000242,40.379889,1.609718,1


==> Data/Biharmonic_eigenvalue/Single_p3_s1.csv <==
Num,An,Eff,n/N
0.059734,0.059734,1.000001,0
0.149335,0.149334,1.000011,0.000978
0.149335,0.149334,1.000011,0.001955
0.238936,0.238934,1.000008,0.002933
0.298688,0.298668,1.000067,0.00391
0.298688,0.298668,1.000067,0.004888
0.388284,0.388268,1.000042,0.005865
0.388284,0.388268,1.000042,0.006843
0.507852,0.507735,1.00023,0.00782
0.507852,0.507735,1.00023,0.008798
0.537625,0.537602,1.000042,0.009775
0.597436,0.597336,1.000168,0.010753
0.597436,0.597336,1.000168,0.01173
0.746758,0.74667,1.000119,0.012708
0.746758,0.74667,1.000119,0.013685
0.776988,0.776536,1.000581,0.014663
0.776988,0.776536,1.000581,0.01564
0.866544,0.866137,1.00047,0.016618
0.866544,0.866137,1.00047,0.017595
0.955865,0.955737,1.000133,0.018573
1.015827,1.015471,1.000351,0.01955
1.015827,1.015471,1.000351,0.020528
1.106419,1.105071,1.00122,0.021505
1.106419,1.105071,1.00122,0.022483
1.195925,1.194671,1.001049,0.02346
1.195925,1.194671,1.001049,0.024438
1.224882,1.224538,1.000281,0.025415
1.224882,1.224538,1.000281,0.026393
1.345133,1.344005,1.000839,0.02737
1.345133,1.344005,1.000839,0.028348
1.493828,1.493339,1.000327,0.029326
1.496716,1.493339,1.002261,0.030303
1.496716,1.493339,1.002261,0.031281
1.554096,1.553073,1.000659,0.032258
1.554096,1.553073,1.000659,0.033236
1.586141,1.582939,1.002022,0.034213
1.586141,1.582939,1.002022,0.035191
1.735225,1.732273,1.001704,0.036168
1.735225,1.732273,1.001704,0.037146
1.822927,1.821874,1.000578,0.038123
1.822927,1.821874,1.000578,0.039101
1.944033,1.941341,1.001387,0.040078
1.944033,1.941341,1.001387,0.041056
1.948781,1.941341,1.003832,0.042033
1.948781,1.941341,1.003832,0.043011
2.038085,2.030941,1.003518,0.043988
2.038085,2.030941,1.003518,0.044966
2.151872,2.150408,1.000681,0.045943
2.186983,2.180275,1.003077,0.046921
2.186983,2.180275,1.003077,0.047898
2.21268,2.210142,1.001149,0.048876
2.21268,2.210142,1.001149,0.049853
2.395552,2.389343,1.002599,0.050831
2.395552,2.389343,1.002599,0.051808
2.463935,2.449076,1.006067,0.052786
2.463935,2.449076,1.006067,0.053763
2.541402,2.538676,1.001074,0.054741
2.541402,2.538676,1.001074,0.055718
2.553074,2.538676,1.005671,0.056696
2.553074,2.538676,1.005671,0.057674
2.663917,2.658144,1.002172,0.058651
2.663917,2.658144,1.002172,0.059629
2.701708,2.68801,1.005096,0.060606
2.701708,2.68801,1.005096,0.061584
2.909933,2.897078,1.004437,0.062561
2.909933,2.897078,1.004437,0.063539
2.930644,2.926945,1.001264,0.064516
2.992313,2.986678,1.001887,0.065494
2.992313,2.986678,1.001887,0.066471
3.043998,3.016545,1.009101,0.067449
3.043998,3.016545,1.009101,0.068426
3.132918,3.106145,1.008619,0.069404
3.132918,3.106145,1.008619,0.070381
3.177891,3.165879,1.003794,0.071359
3.177891,3.165879,1.003794,0.072336
3.281201,3.255479,1.007901,0.073314
3.281201,3.255479,1.007901,0.074291
3.381162,3.374946,1.001842,0.075269
3.381162,3.374946,1.001842,0.076246
3.488961,3.464547,1.007047,0.077224
3.488961,3.464547,1.007047,0.078201
3.505819,3.494413,1.003264,0.079179
3.505819,3.494413,1.003264,0.080156
3.691337,3.643747,1.013061,0.081134
3.691337,3.643747,1.013061,0.082111
3.756359,3.733348,1.006164,0.083089
3.756359,3.733348,1.006164,0.084066
3.77998,3.733348,1.012491,0.085044
3.77998,3.733348,1.012491,0.086022
3.83119,3.822948,1.002156,0.086999
3.894132,3.882682,1.002949,0.087977
3.894132,3.882682,1.002949,0.088954
3.927815,3.882682,1.011624,0.089932
3.927815,3.882682,1.011624,0.090909
4.083645,4.061882,1.005358,0.091887
4.083645,4.061882,1.005358,0.092864
4.134974,4.091749,1.010564,0.093842
4.134974,4.091749,1.010564,0.094819
4.343523,4.330683,1.002965,0.095797
4.343523,4.330683,1.002965,0.096774
4.401641,4.330683,1.016385,0.097752
4.401641,4.330683,1.016385,0.098729
4.408828,4.36055,1.011072,0.099707
4.408828,4.36055,1.011072,0.100684
4.471232,4.420284,1.011526,0.101662
4.471232,4.420284,1.011526,0.102639
4.497137,4.45015,1.010558,0.103617
4.497137,4.45015,1.010558,0.104594
4.644426,4.569618,1.016371,0.105572
4.644426,4.569618,1.016371,0.106549
4.728081,4.689085,1.008316,0.107527
4.728081,4.689085,1.008316,0.108504
4.850845,4.778685,1.0151,0.109482
4.850845,4.778685,1.0151,0.110459
4.855077,4.838419,1.003443,0.111437
4.919792,4.898152,1.004418,0.112414
4.919792,4.898152,1.004418,0.113392
5.114714,5.047486,1.013319,0.11437
5.114714,5.047486,1.013319,0.115347
5.116599,5.077353,1.00773,0.116325
5.116599,5.077353,1.00773,0.117302
5.199564,5.077353,1.02407,0.11828
5.199564,5.077353,1.02407,0.119257
5.287491,5.166953,1.023329,0.120235
5.287491,5.166953,1.023329,0.121212
5.430372,5.316287,1.021459,0.12219
5.430372,5.316287,1.021459,0.123167
5.434153,5.376021,1.010813,0.124145
5.434153,5.376021,1.010813,0.125122
5.441975,5.405887,1.006676,0.1261
5.441975,5.405887,1.006676,0.127077
5.562201,5.525355,1.006669,0.128055
5.562201,5.525355,1.006669,0.129032
5.639714,5.525355,1.020697,0.13001
5.639714,5.525355,1.020697,0.130987
5.827403,5.764289,1.010949,0.131965
5.827403,5.764289,1.010949,0.132942
5.904396,5.794156,1.019026,0.13392
5.904396,5.794156,1.019026,0.134897
6.004498,5.883756,1.020521,0.135875
6.065381,5.883756,1.030869,0.136852
6.065381,5.973356,1.015406,0.13783
6.071557,5.973356,1.01644,0.138807
6.071557,5.973356,1.01644,0.139785
6.152929,6.03309,1.019864,0.140762
6.152929,6.03309,1.019864,0.14174
6.228508,6.12269,1.017283,0.142717
6.228508,6.12269,1.017283,0.143695
6.27354,6.12269,1.024638,0.144673
6.27354,6.12269,1.024638,0.14565
6.298961,6.212291,1.013952,0.146628
6.298961,6.212291,1.013952,0.147605
6.503647,6.331758,1.027147,0.148583
6.503647,6.331758,1.027147,0.14956
6.612491,6.510958,1.015594,0.150538
6.612491,6.510958,1.015594,0.151515
6.644263,6.600559,1.006621,0.152493
6.644263,6.600559,1.006621,0.15347
6.767219,6.600559,1.025249,0.154448
6.767219,6.600559,1.025249,0.155425
6.78138,6.720026,1.00913,0.156403
6.78138,6.720026,1.00913,0.15738
6.996698,6.749893,1.036564,0.158358
6.996698,6.749893,1.036564,0.159335
7.057005,6.839493,1.031802,0.160313
7.057005,6.839493,1.031802,0.16129
7.084118,6.929093,1.022373,0.162268
7.084118,6.929093,1.022373,0.163245
7.089996,6.95896,1.01883,0.164223
7.089996,6.95896,1.01883,0.1652
7.229918,6.988827,1.034497,0.166178
7.229918,6.988827,1.034497,0.167155
7.282352,7.197894,1.011734,0.168133
7.352361,7.197894,1.02146,0.16911
7.352361,7.227761,1.017239,0.170088
7.434244,7.287495,1.020137,0.171065
7.434244,7.287495,1.020137,0.172043
7.472427,7.317361,1.021191,0.173021
7.472427,7.317361,1.021191,0.173998
7.563027,7.466695,1.012902,0.174976
7.563027,7.466695,1.012902,0.175953
7.697306,7.466695,1.030885,0.176931
7.697306,7.466695,1.030885,0.177908
7.915171,7.675763,1.03119,0.178886
7.915171,7.675763,1.03119,0.179863
7.988464,7.765363,1.02873,0.180841
7.988464,7.765363,1.02873,0.181818
8.019393,7.765363,1.032713,0.182796
8.019393,7.765363,1.032713,0.183773
8.131962,7.79523,1.043197,0.184751
8.131962,7.79523,1.043197,0.185728
8.400929,7.914697,1.061434,0.186706
8.400929,7.914697,1.061434,0.187683
8.419191,7.914697,1.063741,0.188661
8.419191,7.914697,1.063741,0.189638
8.513591,8.034164,1.059673,0.190616
8.513591,8.034164,1.059673,0.191593
8.595514,8.123765,1.05807,0.192571
8.595514,8.123765,1.05807,0.193548
8.692272,8.183498,1.062171,0.194526
8.732389,8.183498,1.067073,0.195503
8.732389,8.273099,1.055516,0.196481
8.765741,8.273099,1.059548,0.197458
8.765741,8.392566,1.044465,0.198436
8.842543,8.392566,1.053616,0.199413
8.842543,8.601633,1.028007,0.200391
8.924692,8.6315,1.033968,0.201369
8.924692,8.6315,1.033968,0.202346
8.98586,8.661367,1.037464,0.203324
8.98586,8.661367,1.037464,0.204301
9.173051,8.661367,1.059077,0.205279
9.173051,8.661367,1.059077,0.206256
9.345158,8.7211,1.071557,0.207234
9.345158,8.7211,1.071557,0.208211
9.350968,8.750967,1.068564,0.209189
9.350968,8.750967,1.068564,0.210166
9.434452,8.840567,1.067177,0.211144
9.434452,8.840567,1.067177,0.212121
9.466891,8.900301,1.06366,0.213099
9.466891,8.900301,1.06366,0.214076
9.478229,9.109368,1.040492,0.215054
9.478229,9.109368,1.040492,0.216031
9.573852,9.109368,1.05099,0.217009
9.573852,9.109368,1.05099,0.217986
9.617063,9.139235,1.052283,0.218964
9.617063,9.139235,1.052283,0.219941
9.769541,9.348303,1.04506,0.220919
9.769541,9.348303,1.04506,0.221896
9.841133,9.378169,1.049366,0.222874
9.841133,9.378169,1.049366,0.223851
9.910101,9.46777,1.04672,0.224829
9.910101,9.46777,1.04672,0.225806
10.022012,9.55737,1.048616,0.226784
10.022012,9.55737,1.048616,0.227761
10.238481,9.706704,1.054785,0.228739
10.262853,9.706704,1.057295,0.229717
10.262853,9.706704,1.057295,0.230694
10.315274,9.706704,1.062696,0.231672
10.315274,9.706704,1.062696,0.232649
10.331875,9.706704,1.064406,0.233627
10.331875,9.796304,1.054671,0.234604
10.539201,9.796304,1.075834,0.235582
10.539201,9.945638,1.059681,0.236559
10.593302,9.945638,1.06512,0.237537
10.593302,10.065105,1.052478,0.238514
10.676356,10.065105,1.06073,0.239492
10.676356,10.094972,1.057591,0.240469
10.699874,10.094972,1.059921,0.241447
10.699874,10.094972,1.059921,0.242424
10.744719,10.154706,1.058102,0.243402
10.744719,10.154706,1.058102,0.244379
10.81502,10.154706,1.065025,0.245357
10.81502,10.154706,1.065025,0.246334
11.009636,10.333906,1.06539,0.247312
11.009636,10.333906,1.06539,0.248289
11.08352,10.423507,1.06332,0.249267
11.08352,10.423507,1.06332,0.250244
11.12693,10.542974,1.055388,0.251222
11.12693,10.542974,1.055388,0.252199
11.234868,10.632574,1.056646,0.253177
11.234868,10.632574,1.056646,0.254154
11.260667,10.752041,1.047305,0.255132
11.260667,10.752041,1.047305,0.256109
11.288389,10.811775,1.044083,0.257087
11.288389,10.811775,1.044083,0.258065
11.568693,10.901375,1.061214,0.259042
11.568693,10.901375,1.061214,0.26002
11.614206,10.901375,1.065389,0.260997
11.614206,10.901375,1.065389,0.261975
11.895946,11.020842,1.079404,0.262952
11.895946,11.020842,1.079404,0.26393
11.924855,11.050709,1.079103,0.264907
11.934429,11.050709,1.07997,0.265885
11.934429,11.050709,1.07997,0.266862
11.98241,11.050709,1.084311,0.26784
11.98241,11.14031,1.07559,0.268817
12.000083,11.14031,1.077177,0.269795
12.000083,11.259777,1.065748,0.270772
12.0646,11.259777,1.071478,0.27175
12.0646,11.259777,1.071478,0.272727
12.163198,11.259777,1.080234,0.273705
12.163198,11.528578,1.055048,0.274682
12.201819,11.528578,1.058398,0.27566
12.201819,11.588311,1.052942,0.276637
12.358772,11.588311,1.066486,0.277615
12.358772,11.618178,1.063744,0.278592
12.394407,11.618178,1.066812,0.27957
12.394407,11.707778,1.058647,0.280547
12.569978,11.767512,1.068193,0.281525
12.569978,11.767512,1.068193,0.282502
12.642827,11.857112,1.066265,0.28348
12.642827,11.857112,1.066265,0.284457
12.775827,11.946713,1.069401,0.285435
12.775827,11.946713,1.069401,0.286413
12.837928,11.976579,1.071919,0.28739
12.837928,11.976579,1.071919,0.288368
12.842859,12.06618,1.064368,0.289345
12.842859,12.06618,1.064368,0.290323
12.94766,12.096047,1.070404,0.2913
12.94766,12.096047,1.070404,0.292278
13.309631,12.215514,1.089568,0.293255
13.309631,12.215514,1.089568,0.294233
13.31359,12.24538,1.087234,0.29521
13.31359,12.24538,1.087234,0.296188
13.388156,12.24538,1.093323,0.297165
13.388156,12.24538,1.093323,0.298143
13.454532,12.424581,1.082896,0.29912
13.454532,12.424581,1.082896,0.300098
13.515995,12.573915,1.074923,0.301075
13.515995,12.573915,1.074923,0.302053
13.597158,12.663515,1.073727,0.30303
13.597158,12.663515,1.073727,0.304008
13.729642,12.693382,1.081638,0.304985
13.729642,12.693382,1.081638,0.305963
13.732664,12.693382,1.081876,0.30694
13.732664,12.693382,1.081876,0.307918
13.747574,12.693382,1.08305,0.308895
13.922856,12.693382,1.096859,0.309873
13.922856,12.932316,1.076594,0.31085
13.99655,12.932316,1.082293,0.311828
13.99655,13.021917,1.074846,0.312805
14.130018,13.021917,1.085095,0.313783
14.130018,13.201117,1.070365,0.314761
14.168199,13.201117,1.073258,0.315738
14.168199,13.201117,1.073258,0.316716
14.202288,13.201117,1.07584,0.317693
14.202288,13.290718,1.068587,0.318671
14.208837,13.290718,1.06908,0.319648
14.208837,13.290718,1.06908,0.320626
14.469287,13.290718,1.088676,0.321603
14.469287,13.410185,1.078977,0.322581
14.670435,13.410185,1.093977,0.323558
14.670435,13.440052,1.091546,0.324536
14.748678,13.440052,1.097368,0.325513
14.748678,13.440052,1.097368,0.326491
14.826853,13.499785,1.098303,0.327468
14.826853,13.499785,1.098303,0.328446
15.019065,13.649119,1.100369,0.329423
15.019065,13.649119,1.100369,0.330401
15.022265,13.678986,1.0982,0.331378
15.022265,13.678986,1.0982,0.332356
15.205738,13.768586,1.104379,0.333333
15.205738,13.768586,1.104379,0.334311
15.241813,13.858187,1.099842,0.335288
15.241813,13.858187,1.099842,0.336266
15.285792,13.91792,1.098281,0.337243
15.285792,13.91792,1.098281,0.338221
15.351037,13.977654,1.098256,0.339198
15.351037,13.977654,1.098256,0.340176
15.412748,14.246455,1.081866,0.341153
15.412748,14.246455,1.081866,0.342131
15.41945,14.365922,1.073335,0.343109
15.41945,14.365922,1.073335,0.344086
15.607054,14.365922,1.086394,0.345064
15.607054,14.365922,1.086394,0.346041
15.715321,14.395789,1.091661,0.347019
15.715321,14.395789,1.091661,0.347996
15.849074,14.485389,1.094142,0.348974
15.849074,14.485389,1.094142,0.349951
15.913021,14.485389,1.098557,0.350929
15.916107,14.485389,1.09877,0.351906
16.018285,14.574989,1.099026,0.352884
16.018285,14.574989,1.099026,0.353861
16.146109,14.634723,1.103274,0.354839
16.146109,14.634723,1.103274,0.355816
16.225287,14.724323,1.101938,0.356794
16.228063,14.724323,1.102126,0.357771
16.248841,14.724323,1.103537,0.358749
16.248841,14.724323,1.103537,0.359726
16.250061,14.933391,1.08817,0.360704
16.498903,14.933391,1.104833,0.361681
16.498903,14.933391,1.104833,0.362659
16.752229,14.933391,1.121797,0.363636
16.754435,15.082725,1.110836,0.364614
16.844236,15.082725,1.11679,0.365591
16.844236,15.082725,1.11679,0.366569
16.908382,15.082725,1.121043,0.367546
16.908382,15.202192,1.112233,0.368524
17.066409,15.202192,1.122628,0.369501
17.066409,15.291792,1.11605,0.370479
17.1127,15.351526,1.114723,0.371457
17.1127,15.351526,1.114723,0.372434
17.135916,15.530726,1.103356,0.373412
17.135916,15.530726,1.103356,0.374389
17.145325,15.530726,1.103962,0.375367
17.145325,15.530726,1.103962,0.376344
17.277084,15.560593,1.11031,0.377322
17.277084,15.560593,1.11031,0.378299
17.375704,15.59046,1.114509,0.379277
17.375704,15.59046,1.114509,0.380254
17.462027,15.829394,1.103139,0.381232
17.462027,15.829394,1.103139,0.382209
17.503066,15.829394,1.105732,0.383187
17.504644,15.829394,1.105832,0.384164
17.559375,15.918995,1.103046,0.385142
17.559375,15.918995,1.103046,0.386119
17.700622,15.918995,1.111918,0.387097
17.700622,15.918995,1.111918,0.388074
17.902336,16.068329,1.114138,0.389052
17.902336,16.068329,1.114138,0.390029
17.993471,16.157929,1.1136,0.391007
17.993471,16.157929,1.1136,0.391984
18.029095,16.247529,1.109651,0.392962
18.230582,16.247529,1.122053,0.393939
18.230582,16.277396,1.119994,0.394917
18.312704,16.277396,1.125039,0.395894
18.312704,16.277396,1.125039,0.396872
18.341319,16.277396,1.126797,0.397849
18.341319,16.366996,1.120628,0.398827
18.437248,16.366996,1.126489,0.399804
18.437248,16.396863,1.124438,0.400782
18.489623,16.396863,1.127632,0.40176
18.490632,16.546197,1.117516,0.402737
18.745097,16.546197,1.132895,0.403715
18.745097,16.635797,1.126793,0.404692
19.027623,16.635797,1.143776,0.40567
19.027623,16.785131,1.1336,0.406647
19.112851,16.785131,1.138677,0.407625
19.112851,16.874732,1.132631,0.408602
19.141408,16.874732,1.134324,0.40958
19.141408,16.874732,1.134324,0.410557
19.19065,16.874732,1.137242,0.411535
19.19065,16.994199,1.129247,0.412512
19.20566,16.994199,1.13013,0.41349
19.20566,17.233133,1.114461,0.414467
19.205963,17.233133,1.114479,0.415445
19.205963,17.263,1.112551,0.416422
19.320542,17.263,1.119188,0.4174
19.320542,17.263,1.119188,0.418377
19.502864,17.322733,1.125854,0.419355
19.502864,17.322733,1.125854,0.420332
19.614606,17.322733,1.132304,0.42131
19.614606,17.322733,1.132304,0.422287
19.72509,17.4422,1.130883,0.423265
19.725661,17.4422,1.130916,0.424242
19.738078,17.472067,1.129693,0.42522
19.738078,17.472067,1.129693,0.426197
19.859029,17.472067,1.136616,0.427175
19.859029,17.472067,1.136616,0.428152
19.896125,17.501934,1.136796,0.42913
19.896125,17.501934,1.136796,0.430108
20.026779,17.681135,1.132664,0.431085
20.026779,17.681135,1.132664,0.432063
20.305171,17.711001,1.146472,0.43304
20.305171,17.711001,1.146472,0.434018
20.36971,17.800602,1.144327,0.434995
20.36971,17.800602,1.144327,0.435973
20.372722,17.949936,1.134975,0.43695
20.505407,17.949936,1.142367,0.437928
20.505407,18.069403,1.134814,0.438905
20.646201,18.069403,1.142606,0.439883
20.646201,18.218737,1.13324,0.44086
20.767794,18.218737,1.139914,0.441838
20.767794,18.218737,1.139914,0.442815
20.947647,18.218737,1.149786,0.443793
20.947647,18.27847,1.146028,0.44477
21.050199,18.27847,1.151639,0.445748
21.050199,18.308337,1.14976,0.446725
21.22204,18.308337,1.159146,0.447703
21.222321,18.427804,1.151647,0.44868
21.35662,18.427804,1.158935,0.449658
21.35662,18.666738,1.1441,0.450635
21.433377,18.666738,1.148212,0.451613
21.433377,18.666738,1.148212,0.45259
21.504345,18.666738,1.152014,0.453568
21.504345,18.696605,1.150174,0.454545
21.561527,18.696605,1.153232,0.455523
21.561527,18.756339,1.149559,0.4565
21.655623,18.756339,1.154576,0.457478
21.655623,18.786206,1.152741,0.458456
21.661089,18.786206,1.153032,0.459433
21.661089,18.786206,1.153032,0.460411
21.734313,18.786206,1.156929,0.461388
21.734313,18.93554,1.147805,0.462366
21.741394,18.93554,1.148179,0.463343
21.741394,19.02514,1.142772,0.464321
21.937355,19.02514,1.153072,0.465298
21.937355,19.11474,1.147667,0.466276
21.973432,19.11474,1.149554,0.467253
21.973432,19.144607,1.147761,0.468231
22.258221,19.144607,1.162637,0.469208
22.258221,19.353674,1.150077,0.470186
22.306,19.413408,1.149,0.471163
22.306,19.413408,1.149,0.472141
22.4323,19.413408,1.155506,0.473118
22.4323,19.413408,1.155506,0.474096
22.596491,19.413408,1.163963,0.475073
22.596491,19.413408,1.163963,0.476051
22.634704,19.503008,1.160575,0.477028
22.634704,19.503008,1.160575,0.478006
22.936223,19.592609,1.170657,0.478983
22.939505,19.592609,1.170824,0.479961
22.939505,19.622476,1.169042,0.480938
22.98909,19.622476,1.171569,0.481916
22.989208,19.741943,1.164486,0.482893
23.080251,19.741943,1.169097,0.483871
23.080251,19.891277,1.16032,0.484848
23.279336,19.891277,1.170329,0.485826
23.279336,20.100344,1.158156,0.486804
23.437326,20.100344,1.166016,0.487781
23.437326,20.130211,1.164286,0.488759
23.516879,20.130211,1.168238,0.489736
23.516879,20.189944,1.164782,0.490714
23.637605,20.189944,1.170761,0.491691
23.637605,20.219811,1.169032,0.492669
23.800325,20.219811,1.177079,0.493646
23.800325,20.309411,1.171886,0.494624
23.876175,20.309411,1.175621,0.495601
23.876175,20.309411,1.175621,0.496579
23.942438,20.309411,1.178884,0.497556
23.942438,20.458745,1.170279,0.498534
24.002803,20.458745,1.173229,0.499511
24.002803,20.458745,1.173229,0.500489
24.180522,20.458745,1.181916,0.501466
24.180522,20.578213,1.175055,0.502444
24.340711,20.578213,1.182839,0.503421
24.340711,20.578213,1.182839,0.504399
24.385766,20.578213,1.185028,0.505376
24.385766,20.667813,1.179891,0.506354
24.403474,20.667813,1.180748,0.507331
24.403474,20.817147,1.172278,0.508309
24.409766,20.817147,1.17258,0.509286
24.409766,20.817147,1.17258,0.510264
24.506257,20.817147,1.177215,0.511241
24.506257,20.847014,1.175528,0.512219
24.645748,20.847014,1.18222,0.513196
24.645748,20.936614,1.17716,0.514174
24.691097,20.936614,1.179326,0.515152
24.691097,21.085948,1.170974,0.516129
25.025201,21.085948,1.186819,0.517107
25.025242,21.175548,1.181799,0.518084
25.130998,21.175548,1.186793,0.519062
25.130998,21.265148,1.181793,0.520039
25.238972,21.265148,1.18687,0.521017
25.238972,21.504083,1.173683,0.521994
25.261811,21.504083,1.174745,0.522972
25.261811,21.563816,1.171491,0.523949
25.413021,21.62355,1.175247,0.524927
25.413021,21.62355,1.175247,0.525904
25.728995,21.653417,1.188219,0.526882
25.819383,21.653417,1.192393,0.527859
25.819383,21.653417,1.192393,0.528837
25.855595,21.653417,1.194065,0.529814
25.855595,21.653417,1.194065,0.530792
25.890228,21.653417,1.195665,0.531769
25.890228,21.802751,1.187475,0.532747
26.321583,21.802751,1.20726,0.533724
26.321583,21.802751,1.20726,0.534702
26.354321,21.802751,1.208761,0.535679
26.354321,21.892351,1.203814,0.536657
26.375608,21.892351,1.204786,0.537634
26.375608,22.041685,1.196624,0.538612
26.42799,22.041685,1.199,0.539589
26.42799,22.101418,1.19576,0.540567
26.503128,22.101418,1.19916,0.541544
26.503128,22.101418,1.19916,0.542522
26.574547,22.101418,1.202391,0.5435
26.574547,22.250752,1.194321,0.544477
26.628557,22.250752,1.196749,0.545455
26.628557,22.250752,1.196749,0.546432
26.804573,22.250752,1.204659,0.54741
26.804573,22.280619,1.203044,0.548387
26.910923,22.280619,1.207818,0.549365
26.910923,22.519553,1.195003,0.550342
27.031589,22.519553,1.200361,0.55132
27.031589,22.519553,1.200361,0.552297
27.190632,22.519553,1.207423,0.553275
27.190632,22.609154,1.202638,0.554252
27.260881,22.609154,1.205745,0.55523
27.260881,22.728621,1.199408,0.556207
27.310134,22.728621,1.201575,0.557185
27.310145,22.848088,1.195292,0.558162
27.398509,22.848088,1.19916,0.55914
27.398509,22.848088,1.19916,0.560117
27.527556,22.848088,1.204808,0.561095
27.527556,22.967555,1.198541,0.562072
27.602978,22.967555,1.201825,0.56305
27.602978,23.057155,1.197155,0.564027
27.640902,23.057155,1.198799,0.565005
27.640902,23.087022,1.197248,0.565982
28.024721,23.087022,1.213873,0.56696
28.024721,23.176623,1.209181,0.567937
28.206872,23.176623,1.21704,0.568915
28.206872,23.236356,1.213911,0.569892
28.288624,23.236356,1.217429,0.57087
28.288624,23.445424,1.206573,0.571848
28.457883,23.445424,1.213793,0.572825
28.457883,23.445424,1.213793,0.573803
28.462656,23.445424,1.213996,0.57478
28.462656,23.535024,1.209374,0.575758
28.77356,23.535024,1.222585,0.576735
28.951949,23.684358,1.222408,0.577713
28.951949,23.684358,1.222408,0.57869
28.95473,23.684358,1.222525,0.579668
28.95473,23.684358,1.222525,0.580645
28.956033,23.714225,1.221041,0.581623
28.956033,23.714225,1.221041,0.5826
29.18989,23.803825,1.226269,0.583578
29.18989,23.803825,1.226269,0.584555
29.26456,23.893425,1.224796,0.585533
29.26456,23.893425,1.224796,0.58651
29.319478,23.893425,1.227094,0.587488
29.319478,23.923292,1.225562,0.588465
29.389197,23.923292,1.228476,0.589443
29.389197,23.953159,1.226945,0.59042
29.498054,23.953159,1.231489,0.591398
29.498054,24.13236,1.222344,0.592375
29.506517,24.13236,1.222695,0.593353
29.506517,24.162226,1.221184,0.59433
29.564077,24.162226,1.223566,0.595308
29.564077,24.192093,1.222055,0.596285
29.764928,24.192093,1.230358,0.597263
29.764928,24.431027,1.218325,0.59824
29.789585,24.431027,1.219334,0.599218
29.789587,24.490761,1.21636,0.600196
30.066229,24.490761,1.227656,0.601173
30.066229,24.490761,1.227656,0.602151
30.11619,24.490761,1.229696,0.603128
30.11619,24.520628,1.228198,0.604106
30.394646,24.520628,1.239554,0.605083
30.394646,24.759562,1.227592,0.606061
30.401397,24.759562,1.227865,0.607038
30.401397,24.849162,1.223437,0.608016
30.446759,24.849162,1.225263,0.608993
30.446759,24.879029,1.223792,0.609971
30.775638,24.879029,1.237011,0.610948
30.775638,25.117963,1.225244,0.611926
30.787622,25.117963,1.225721,0.612903
30.787622,25.14783,1.224266,0.613881
30.802279,25.14783,1.224848,0.614858
30.802279,25.23743,1.2205,0.615836
30.829922,25.23743,1.221595,0.616813
30.829922,25.23743,1.221595,0.617791
31.210216,25.23743,1.236664,0.618768
31.210216,25.23743,1.236664,0.619746
31.523818,25.23743,1.24909,0.620723
31.523818,25.327031,1.244671,0.621701
31.592526,25.327031,1.247384,0.622678
31.592526,25.386764,1.244449,0.623656
31.656499,25.386764,1.246969,0.624633
31.656499,25.386764,1.246969,0.625611
31.699647,25.386764,1.248668,0.626588
31.699647,25.386764,1.248668,0.627566
31.981863,25.386764,1.259785,0.628543
31.981863,25.476365,1.255354,0.629521
32.056335,25.476365,1.258277,0.630499
32.056335,25.595832,1.252404,0.631476
32.097662,25.595832,1.254019,0.632454
32.180626,25.834766,1.245633,0.633431
32.180626,25.834766,1.245633,0.634409
32.245526,25.834766,1.248145,0.635386
32.245526,25.834766,1.248145,0.636364
32.300127,25.864633,1.248814,0.637341
32.300127,25.864633,1.248814,0.638319
32.326999,26.043834,1.241253,0.639296
32.326999,26.043834,1.241253,0.640274
32.354993,26.0737,1.240905,0.641251
32.354993,26.0737,1.240905,0.642229
32.579795,26.193167,1.243828,0.643206
32.579795,26.193167,1.243828,0.644184
32.722711,26.312635,1.243612,0.645161
32.722711,26.312635,1.243612,0.646139
32.849853,26.342501,1.247029,0.647116
32.849853,26.402235,1.244207,0.648094
32.855503,26.402235,1.244421,0.649071
32.855503,26.402235,1.244421,0.650049
32.903994,26.402235,1.246258,0.651026
32.903994,26.581436,1.237856,0.652004
33.182715,26.581436,1.248342,0.652981
33.182715,26.581436,1.248342,0.653959
33.344314,26.581436,1.254421,0.654936
33.344314,26.82037,1.243246,0.655914
33.515107,26.82037,1.249614,0.656891
33.515107,26.880103,1.246837,0.657869
33.562188,26.880103,1.248589,0.658847
33.562188,26.90997,1.247203,0.659824
33.895835,26.90997,1.259601,0.660802
33.895835,26.90997,1.259601,0.661779
33.927334,26.90997,1.260772,0.662757
33.927334,26.999571,1.256588,0.663734
33.994877,26.999571,1.25909,0.664712
33.994877,27.029437,1.257698,0.665689
34.19188,27.029437,1.264987,0.666667
34.19188,27.029437,1.264987,0.667644
34.244203,27.029437,1.266923,0.668622
34.244203,27.148904,1.261347,0.669599
34.351667,27.148904,1.265306,0.670577
34.351667,27.298238,1.258384,0.671554
34.481986,27.298238,1.263158,0.672532
34.481986,27.357972,1.2604,0.673509
34.624358,27.357972,1.265604,0.674487
34.624358,27.537173,1.257368,0.675464
34.698874,27.537173,1.260074,0.676442
34.698874,27.626773,1.255987,0.677419
34.823225,27.626773,1.260488,0.678397
34.823225,27.626773,1.260488,0.679374
34.997649,27.626773,1.266802,0.680352
34.997649,27.626773,1.266802,0.681329
35.025037,27.626773,1.267793,0.682307
35.025037,27.716373,1.263695,0.683284
35.039409,27.716373,1.264213,0.684262
35.039409,27.74624,1.262852,0.685239
35.18707,27.74624,1.268174,0.686217
35.18707,27.83584,1.264092,0.687195
35.222477,27.83584,1.265364,0.688172
35.222477,27.955308,1.259957,0.68915
35.243534,27.955308,1.26071,0.690127
35.243534,27.985174,1.259364,0.691105
35.498148,27.985174,1.268463,0.692082
35.498148,28.104641,1.263071,0.69306
35.625944,28.104641,1.267618,0.694037
35.625944,28.343576,1.256932,0.695015
35.731656,28.343576,1.260662,0.695992
35.82522,28.343576,1.263963,0.69697
35.82522,28.343576,1.263963,0.697947
35.954234,28.463043,1.26319,0.698925
35.954234,28.463043,1.26319,0.699902
36.0395,28.49291,1.264859,0.70088
36.0395,28.49291,1.264859,0.701857
36.204405,28.731844,1.260079,0.702835
36.204405,28.731844,1.260079,0.703812
36.287085,28.731844,1.262957,0.70479
36.287085,28.731844,1.262957,0.705767
36.399782,28.791577,1.264251,0.706745
36.399782,28.791577,1.264251,0.707722
36.612202,28.821444,1.270311,0.7087
36.612202,28.821444,1.270311,0.709677
36.636604,28.821444,1.271158,0.710655
36.636604,28.821444,1.271158,0.711632
36.856947,28.911045,1.27484,0.71261
36.856947,28.970778,1.272211,0.713587
36.881786,28.970778,1.273069,0.714565
36.881786,28.970778,1.273069,0.715543
36.931661,28.970778,1.27479,0.71652
36.931661,29.149979,1.266953,0.717498
37.011284,29.149979,1.269685,0.718475
37.011284,29.179846,1.268385,0.719453
37.056332,29.179846,1.269929,0.72043
37.056332,29.269446,1.266041,0.721408
37.12296,29.269446,1.268318,0.722385
37.12296,29.299313,1.267025,0.723363
37.231179,29.299313,1.270719,0.72434
37.231179,29.41878,1.265558,0.725318
37.456513,29.41878,1.273218,0.726295
37.456513,29.41878,1.273218,0.727273
37.664922,29.41878,1.280302,0.72825
37.664922,29.448647,1.279004,0.729228
37.671839,29.448647,1.279238,0.730205
37.671839,29.448647,1.279238,0.731183
37.731988,29.448647,1.281281,0.73216
37.731988,29.777181,1.267144,0.733138
37.732742,29.777181,1.26717,0.734115
37.732742,29.866782,1.263368,0.735093
37.800821,29.866782,1.265648,0.73607
37.800821,29.866782,1.265648,0.737048
37.920876,29.866782,1.269667,0.738025
37.920876,30.135583,1.258342,0.739003
38.060393,30.135583,1.262972,0.73998
38.060393,30.165449,1.261721,0.740958
38.189902,30.165449,1.266015,0.741935
38.189902,30.165449,1.266015,0.742913
38.264322,30.165449,1.268482,0.743891
38.264322,30.25505,1.264725,0.744868
38.373792,30.25505,1.268343,0.745846
38.373792,30.374517,1.263355,0.746823
38.440138,30.374517,1.265539,0.747801
38.440138,30.404384,1.264296,0.748778
38.448719,30.404384,1.264578,0.749756
38.448719,30.493984,1.260862,0.750733
38.573736,30.493984,1.264962,0.751711
38.573736,30.613451,1.260026,0.752688
38.749052,30.613451,1.265752,0.753666
38.749052,30.613451,1.265752,0.754643
38.787221,30.613451,1.266999,0.755621
38.787221,30.613451,1.266999,0.756598
38.872831,30.613451,1.269796,0.757576
38.872831,30.703051,1.26609,0.758553
38.914183,30.703051,1.267437,0.759531
38.914183,30.852385,1.261302,0.760508
38.923445,30.852385,1.261602,0.761486
38.923445,30.971853,1.256736,0.762463
38.974962,30.971853,1.258399,0.763441
38.974962,30.971853,1.258399,0.764418
38.9892,30.971853,1.258859,0.765396
38.9892,31.061453,1.255228,0.766373
39.06231,31.061453,1.257582,0.767351
39.06231,31.061453,1.257582,0.768328
39.075364,31.061453,1.258002,0.769306
39.075364,31.121186,1.255587,0.770283
39.114364,31.121186,1.25684,0.771261
39.114364,31.18092,1.254433,0.772239
39.251856,31.18092,1.258842,0.773216
39.251856,31.330254,1.252842,0.774194
39.289881,31.330254,1.254056,0.775171
39.289881,31.449721,1.249292,0.776149
39.359564,31.449721,1.251508,0.777126
39.359564,31.599055,1.245593,0.778104
39.51604,31.658788,1.248185,0.779081
39.51604,31.658788,1.248185,0.780059
39.580238,31.658788,1.250213,0.781036
39.580238,31.658788,1.250213,0.782014
39.626104,31.688655,1.250482,0.782991
39.626104,31.688655,1.250482,0.783969
39.64502,31.837989,1.245211,0.784946
39.64502,31.837989,1.245211,0.785924
39.704233,31.837989,1.247071,0.786901
39.793224,31.837989,1.249866,0.787879
39.793224,31.92759,1.246359,0.788856
39.901725,31.92759,1.249757,0.789834
39.901725,32.047057,1.245098,0.790811
39.940593,32.047057,1.246311,0.791789
39.940593,32.047057,1.246311,0.792766
39.960752,32.047057,1.24694,0.793744
39.960752,32.136657,1.243463,0.794721
40.121929,32.136657,1.248479,0.795699
40.121929,32.315858,1.241555,0.796676
40.317262,32.315858,1.2476,0.797654
40.317262,32.495058,1.24072,0.798631
40.394223,32.495058,1.243088,0.799609
40.394223,32.554792,1.240807,0.800587
40.431318,32.554792,1.241947,0.801564
40.431318,32.554792,1.241947,0.802542
40.501075,32.554792,1.24409,0.803519
40.501075,32.644392,1.240675,0.804497
40.502789,32.644392,1.240727,0.805474
40.502789,32.733993,1.237331,0.806452
40.62896,32.733993,1.241186,0.807429
40.62896,32.763859,1.240054,0.808407
40.655367,32.763859,1.24086,0.809384
40.655367,32.793726,1.23973,0.810362
40.881706,32.793726,1.246632,0.811339
40.881706,33.002794,1.238735,0.812317
40.936619,33.002794,1.240399,0.813294
40.936619,33.002794,1.240399,0.814272
41.159821,33.002794,1.247162,0.815249
41.159821,33.002794,1.247162,0.816227
41.407937,33.002794,1.25468,0.817204
41.407937,33.002794,1.25468,0.818182
41.42446,33.002794,1.25518,0.819159
41.42446,33.092394,1.251782,0.820137
41.424548,33.092394,1.251785,0.821114
41.424548,33.122261,1.250656,0.822092
41.701228,33.122261,1.259009,0.823069
41.701228,33.271595,1.253358,0.824047
41.784899,33.271595,1.255873,0.825024
41.784899,33.361195,1.2525,0.826002
41.880611,33.361195,1.255369,0.826979
41.880611,33.570263,1.247551,0.827957
41.883947,33.570263,1.24765,0.828935
41.883947,33.600129,1.246541,0.829912
41.967646,33.600129,1.249032,0.83089
41.967646,33.600129,1.249032,0.831867
42.024462,33.600129,1.250723,0.832845
42.024462,33.719596,1.246292,0.833822
42.245426,33.719596,1.252845,0.8348
42.245426,33.749463,1.251736,0.835777
42.353129,33.749463,1.254927,0.836755
42.353129,33.749463,1.254927,0.837732
42.567874,33.749463,1.26129,0.83871
42.567874,33.988397,1.252424,0.839687
42.665698,33.988397,1.255302,0.840665
42.665698,34.197465,1.247628,0.841642
42.683604,34.197465,1.248151,0.84262
42.683604,34.197465,1.248151,0.843597
43.025796,34.197465,1.258157,0.844575
43.025796,34.406532,1.250512,0.845552
43.227278,34.436399,1.255279,0.84653
43.227278,34.436399,1.255279,0.847507
43.232698,34.466266,1.254348,0.848485
43.232698,34.466266,1.254348,0.849462
43.267981,34.526,1.2532,0.85044
43.267981,34.526,1.2532,0.851417
43.404564,34.555866,1.256069,0.852395
43.404564,34.555866,1.256069,0.853372
43.636267,34.555866,1.262775,0.85435
43.636267,34.555866,1.262775,0.855327
43.948431,34.645467,1.268519,0.856305
43.948431,34.645467,1.268519,0.857283
44.033634,34.645467,1.270978,0.85826
44.189581,34.645467,1.275479,0.859238
44.189581,34.794801,1.270005,0.860215
44.267856,34.794801,1.272255,0.861193
44.267856,34.794801,1.272255,0.86217
44.389035,34.794801,1.275738,0.863148
44.389035,34.884401,1.272461,0.864125
44.393363,34.884401,1.272585,0.865103
44.393363,34.944134,1.27041,0.86608
44.473939,34.944134,1.272715,0.867058
44.473939,34.944134,1.272715,0.868035
44.733564,34.944134,1.280145,0.869013
44.733564,35.003868,1.277961,0.86999
44.932195,35.003868,1.283635,0.870968
44.932195,35.272669,1.273853,0.871945
45.157116,35.272669,1.28023,0.872923
45.157116,35.362269,1.276986,0.8739
45.492709,35.362269,1.286476,0.874878
45.492709,35.422003,1.284307,0.875855
45.619581,35.422003,1.287888,0.876833
45.619581,35.511603,1.284639,0.87781
45.700218,35.511603,1.286909,0.878788
45.700218,35.511603,1.286909,0.879765
45.905944,35.511603,1.292703,0.880743
45.905944,35.601204,1.289449,0.88172
45.995601,35.601204,1.291968,0.882698
45.995601,35.63107,1.290885,0.883675
46.387456,35.63107,1.301882,0.884653
46.387456,35.870005,1.29321,0.88563
46.539123,35.870005,1.297438,0.886608
46.539123,35.899871,1.296359,0.887586
46.608627,35.899871,1.298295,0.888563
46.608627,35.989472,1.295063,0.889541
46.819953,35.989472,1.300935,0.890518
46.819953,35.989472,1.300935,0.891496
46.974732,35.989472,1.305235,0.892473
46.974732,36.138806,1.299842,0.893451
47.012737,36.138806,1.300893,0.894428
47.012737,36.228406,1.297676,0.895406
47.555854,36.228406,1.312668,0.896383
47.555854,36.347873,1.308353,0.897361
47.584035,36.347873,1.309128,0.898338
47.584035,36.437474,1.305909,0.899316
47.83259,36.437474,1.312731,0.900293
47.83259,36.437474,1.312731,0.901271
48.12618,36.437474,1.320788,0.902248
48.12618,36.556941,1.316472,0.903226
48.472672,36.556941,1.32595,0.904203
48.472672,36.586807,1.324868,0.905181
48.668607,36.586807,1.330223,0.906158
48.668607,36.616674,1.329138,0.907136
48.710789,36.616674,1.33029,0.908113
48.910865,36.706275,1.332493,0.909091
48.910865,36.706275,1.332493,0.910068
49.179541,36.825742,1.335466,0.911046
49.179541,36.825742,1.335466,0.912023
49.346755,36.855608,1.338921,0.913001
49.346755,36.855608,1.338921,0.913978
49.448049,36.945209,1.338416,0.914956
49.448049,36.945209,1.338416,0.915934
49.88818,37.064676,1.345976,0.916911
49.88818,37.064676,1.345976,0.917889
50.133835,37.064676,1.352604,0.918866
50.133835,37.064676,1.352604,0.919844
50.667518,37.30361,1.358247,0.920821
50.667518,37.30361,1.358247,0.921799
50.68929,37.333477,1.357744,0.922776
50.68929,37.333477,1.357744,0.923754
51.204792,37.333477,1.371552,0.924731
51.204792,37.333477,1.371552,0.925709
51.229361,37.333477,1.37221,0.926686
51.229361,37.393211,1.370018,0.927664
51.51337,37.393211,1.377613,0.928641
51.51337,37.512678,1.373226,0.929619
51.978752,37.512678,1.385632,0.930596
51.978752,37.572411,1.383429,0.931574
52.17172,37.572411,1.388565,0.932551
52.17172,37.572411,1.388565,0.933529
52.316885,37.572411,1.392428,0.934506
52.316885,37.662012,1.389116,0.935484
52.710049,37.662012,1.399555,0.936461
52.710049,37.662012,1.399555,0.937439
53.670119,37.662012,1.425047,0.938416
53.780752,37.871079,1.420101,0.939394
53.780752,37.871079,1.420101,0.940371
53.814354,38.05028,1.414296,0.941349
53.814354,38.05028,1.414296,0.942326
54.02319,38.13988,1.416449,0.943304
54.02319,38.13988,1.416449,0.944282
54.148236,38.22948,1.4164,0.945259
54.148236,38.22948,1.4164,0.946237
54.35053,38.289214,1.419474,0.947214
54.35053,38.289214,1.419474,0.948192
55.637816,38.378814,1.449701,0.949169
55.637816,38.378814,1.449701,0.950147
56.171437,38.378814,1.463605,0.951124
56.171437,38.378814,1.463605,0.952102
56.177614,38.498281,1.459224,0.953079
56.177614,38.498281,1.459224,0.954057
56.219926,38.737216,1.451316,0.955034
56.219926,38.737216,1.451316,0.956012
56.268654,38.826816,1.449221,0.956989
56.268654,38.826816,1.449221,0.957967
57.658311,38.826816,1.485013,0.958944
57.658311,38.826816,1.485013,0.959922
58.189028,38.826816,1.498681,0.960899
58.189028,38.826816,1.498681,0.961877
58.407084,38.856683,1.503141,0.962854
58.407084,38.856683,1.503141,0.963832
58.686024,38.97615,1.505691,0.964809
58.686024,38.97615,1.505691,0.965787
58.745671,38.97615,1.507221,0.966764
59.87825,38.97615,1.536279,0.967742
59.87825,39.006017,1.535103,0.968719
60.405833,39.006017,1.548629,0.969697
60.405833,39.185217,1.541546,0.970674
60.808412,39.185217,1.55182,0.971652
60.808412,39.215084,1.550638,0.97263
61.191571,39.215084,1.560409,0.973607
61.191571,39.215084,1.560409,0.974585
62.269957,39.215084,1.587908,0.975562
62.269957,39.244951,1.5867,0.97654
62.794364,39.244951,1.600062,0.977517
62.794364,39.454018,1.591583,0.978495
63.299026,39.454018,1.604375,0.979472
63.299026,39.483885,1.603161,0.98045
63.620448,39.483885,1.611302,0.981427
64.751588,39.573486,1.636237,0.982405
64.751588,39.573486,1.636237,0.983382
65.273027,39.573486,1.649413,0.98436
65.273027,39.573486,1.649413,0.985337
65.715302,39.573486,1.660589,0.986315
65.715302,39.573486,1.660589,0.987292
67.160293,39.782553,1.688185,0.98827
67.160293,39.782553,1.688185,0.989247
67.679234,40.051354,1.689811,0.990225
67.679234,40.051354,1.689811,0.991202
67.800852,40.170821,1.687813,0.99218
69.240281,40.170821,1.723646,0.993157
69.240281,40.170821,1.723646,0.994135
69.757394,40.170821,1.736519,0.995112
69.757394,40.200688,1.735229,0.99609
70.676408,40.200688,1.75809,0.997067
71.192443,40.260422,1.768298,0.998045
71.192443,40.260422,1.768298,0.999022
71.708126,40.379889,1.775838,1


==> Data/Biharmonic_eigenvalue/Single_p3_s2.csv <==
Num,An,Eff,n/N
0.059734,0.059734,1,0
0.149334,0.149334,1.000001,0.000919
0.149334,0.149334,1.000001,0.001838
0.238934,0.238934,1.000001,0.002757
0.298669,0.298668,1.000004,0.003676
0.298669,0.298668,1.000004,0.004596
0.388269,0.388268,1.000003,0.005515
0.388269,0.388268,1.000003,0.006434
0.507743,0.507735,1.000015,0.007353
0.507743,0.507735,1.000015,0.008272
0.537604,0.537602,1.000003,0.009191
0.597342,0.597336,1.000011,0.01011
0.597342,0.597336,1.000011,0.011029
0.746675,0.74667,1.000008,0.011949
0.746675,0.74667,1.000008,0.012868
0.776567,0.776536,1.000039,0.013787
0.776567,0.776536,1.000039,0.014706
0.866164,0.866137,1.000032,0.015625
0.866164,0.866137,1.000032,0.016544
0.955745,0.955737,1.000009,0.017463
1.015494,1.015471,1.000024,0.018382
1.015494,1.015471,1.000024,0.019301
1.105166,1.105071,1.000086,0.020221
1.105166,1.105071,1.000086,0.02114
1.194759,1.194671,1.000073,0.022059
1.194759,1.194671,1.000073,0.022978
1.224561,1.224538,1.000019,0.023897
1.224561,1.224538,1.000019,0.024816
1.344084,1.344005,1.000058,0.025735
1.344084,1.344005,1.000058,0.026654
1.493371,1.493339,1.000022,0.027574
1.493586,1.493339,1.000165,0.028493
1.493586,1.493339,1.000165,0.029412
1.553143,1.553073,1.000045,0.030331
1.553143,1.553073,1.000045,0.03125
1.583173,1.582939,1.000148,0.032169
1.583173,1.582939,1.000148,0.033088
1.732487,1.732273,1.000124,0.034007
1.732487,1.732273,1.000124,0.034926
1.821945,1.821874,1.000039,0.035846
1.821945,1.821874,1.000039,0.036765
1.941534,1.941341,1.0001,0.037684
1.941534,1.941341,1.0001,0.038603
1.941912,1.941341,1.000294,0.039522
1.941912,1.941341,1.000294,0.040441
2.031488,2.030941,1.000269,0.04136
2.031488,2.030941,1.000269,0.042279
2.150507,2.150408,1.000046,0.043199
2.180786,2.180275,1.000234,0.044118
2.180786,2.180275,1.000234,0.045037
2.210322,2.210142,1.000081,0.045956
2.210322,2.210142,1.000081,0.046875
2.389812,2.389343,1.000196,0.047794
2.389812,2.389343,1.000196,0.048713
2.45028,2.449076,1.000491,0.049632
2.45028,2.449076,1.000491,0.050551
2.538867,2.538676,1.000075,0.051471
2.538867,2.538676,1.000075,0.05239
2.539839,2.538676,1.000458,0.053309
2.539839,2.538676,1.000458,0.054228
2.658575,2.658144,1.000162,0.055147
2.658575,2.658144,1.000162,0.056066
2.689112,2.68801,1.00041,0.056985
2.689112,2.68801,1.00041,0.057904
2.898105,2.897078,1.000355,0.058824
2.898105,2.897078,1.000355,0.059743
2.927203,2.926945,1.000088,0.060662
2.987092,2.986678,1.000139,0.061581
2.987092,2.986678,1.000139,0.0625
3.018905,3.016545,1.000783,0.063419
3.018905,3.016545,1.000783,0.064338
3.108442,3.106145,1.000739,0.065257
3.108442,3.106145,1.000739,0.066176
3.16683,3.165879,1.0003,0.067096
3.16683,3.165879,1.0003,0.068015
3.257677,3.255479,1.000675,0.068934
3.257677,3.255479,1.000675,0.069853
3.375396,3.374946,1.000133,0.070772
3.375396,3.374946,1.000133,0.071691
3.466621,3.464547,1.000599,0.07261
3.466621,3.464547,1.000599,0.073529
3.495304,3.494413,1.000255,0.074449
3.495304,3.494413,1.000255,0.075368
3.648119,3.643747,1.0012,0.076287
3.648119,3.643747,1.0012,0.077206
3.735288,3.733348,1.00052,0.078125
3.735288,3.733348,1.00052,0.079044
3.737622,3.733348,1.001145,0.079963
3.737622,3.733348,1.001145,0.080882
3.823547,3.822948,1.000157,0.081801
3.88356,3.882682,1.000226,0.082721
3.88356,3.882682,1.000226,0.08364
3.886804,3.882682,1.001062,0.084559
3.886804,3.882682,1.001062,0.085478
4.063697,4.061882,1.000447,0.086397
4.063697,4.061882,1.000447,0.087316
4.095677,4.091749,1.00096,0.088235
4.095677,4.091749,1.00096,0.089154
4.331654,4.330683,1.000224,0.090074
4.331654,4.330683,1.000224,0.090993
4.338408,4.330683,1.001784,0.091912
4.338408,4.330683,1.001784,0.092831
4.364261,4.36055,1.000851,0.09375
4.364261,4.36055,1.000851,0.094669
4.427865,4.420284,1.001715,0.095588
4.427865,4.420284,1.001715,0.096507
4.451881,4.45015,1.000389,0.097426
4.451881,4.45015,1.000389,0.098346
4.576974,4.569618,1.00161,0.099265
4.576974,4.569618,1.00161,0.100184
4.692575,4.689085,1.000744,0.101103
4.692575,4.689085,1.000744,0.102022
4.785751,4.778685,1.001479,0.102941
4.785751,4.778685,1.001479,0.10386
4.83969,4.838419,1.000263,0.104779
4.899896,4.898152,1.000356,0.105699
4.899896,4.898152,1.000356,0.106618
5.054216,5.047486,1.001333,0.107537
5.054216,5.047486,1.001333,0.108456
5.080656,5.077353,1.000651,0.109375
5.080656,5.077353,1.000651,0.110294
5.090479,5.077353,1.002585,0.111213
5.090479,5.077353,1.002585,0.112132
5.179876,5.166953,1.002501,0.113051
5.179876,5.166953,1.002501,0.113971
5.328887,5.316287,1.00237,0.11489
5.328887,5.316287,1.00237,0.115809
5.382397,5.376021,1.001186,0.116728
5.382397,5.376021,1.001186,0.117647
5.407839,5.405887,1.000361,0.118566
5.407839,5.405887,1.000361,0.119485
5.528558,5.525355,1.00058,0.120404
5.528558,5.525355,1.00058,0.121324
5.537532,5.525355,1.002204,0.122243
5.537532,5.525355,1.002204,0.123162
5.770331,5.764289,1.001048,0.124081
5.770331,5.764289,1.001048,0.125
5.805838,5.794156,1.002016,0.125919
5.805838,5.794156,1.002016,0.126838
5.905335,5.883756,1.003668,0.127757
5.905335,5.883756,1.003668,0.128676
5.975874,5.973356,1.000421,0.129596
5.994654,5.973356,1.003565,0.130515
5.994654,5.973356,1.003565,0.131434
6.036375,6.03309,1.000544,0.132353
6.036375,6.03309,1.000544,0.133272
6.133836,6.12269,1.00182,0.134191
6.133836,6.12269,1.00182,0.13511
6.143537,6.12269,1.003405,0.136029
6.143537,6.12269,1.003405,0.136949
6.218075,6.212291,1.000931,0.137868
6.218075,6.212291,1.000931,0.138787
6.35201,6.331758,1.003198,0.139706
6.35201,6.331758,1.003198,0.140625
6.521568,6.510958,1.001629,0.141544
6.521568,6.510958,1.001629,0.142463
6.604264,6.600559,1.000561,0.143382
6.604264,6.600559,1.000561,0.144301
6.620104,6.600559,1.002961,0.145221
6.620104,6.600559,1.002961,0.14614
6.72572,6.720026,1.000847,0.147059
6.72572,6.720026,1.000847,0.147978
6.784373,6.749893,1.005108,0.148897
6.784373,6.749893,1.005108,0.149816
6.873592,6.839493,1.004986,0.150735
6.873592,6.839493,1.004986,0.151654
6.947857,6.929093,1.002708,0.152574
6.947857,6.929093,1.002708,0.153493
6.969093,6.95896,1.001456,0.154412
6.969093,6.95896,1.001456,0.155331
7.022312,6.988827,1.004791,0.15625
7.022312,6.988827,1.004791,0.157169
7.230563,7.197894,1.004539,0.158088
7.230563,7.197894,1.004539,0.159007
7.232479,7.227761,1.000653,0.159926
7.293418,7.287495,1.000813,0.160846
7.293418,7.287495,1.000813,0.161765
7.335318,7.317361,1.002454,0.162684
7.335318,7.317361,1.002454,0.163603
7.476504,7.466695,1.001314,0.164522
7.476504,7.466695,1.001314,0.165441
7.498384,7.466695,1.004244,0.16636
7.498384,7.466695,1.004244,0.167279
7.729509,7.675763,1.007002,0.168199
7.729509,7.675763,1.007002,0.169118
7.782549,7.765363,1.002213,0.170037
7.782549,7.765363,1.002213,0.170956
7.818603,7.765363,1.006856,0.171875
7.818603,7.765363,1.006856,0.172794
7.825819,7.79523,1.003924,0.173713
7.825819,7.79523,1.003924,0.174632
7.921413,7.914697,1.000849,0.175551
7.921413,7.914697,1.000849,0.176471
7.967119,7.914697,1.006623,0.17739
7.967119,7.914697,1.006623,0.178309
8.043949,8.034164,1.001218,0.179228
8.043949,8.034164,1.001218,0.180147
8.175091,8.123765,1.006318,0.181066
8.175091,8.123765,1.006318,0.181985
8.212924,8.183498,1.003596,0.182904
8.212924,8.183498,1.003596,0.183824
8.289647,8.273099,1.002,0.184743
8.289647,8.273099,1.002,0.185662
8.442566,8.392566,1.005958,0.186581
8.442566,8.392566,1.005958,0.1875
8.610086,8.601633,1.000983,0.188419
8.65977,8.6315,1.003275,0.189338
8.65977,8.6315,1.003275,0.190257
8.671664,8.661367,1.001189,0.191176
8.671664,8.661367,1.001189,0.192096
8.743318,8.661367,1.009462,0.193015
8.743318,8.661367,1.009462,0.193934
8.769596,8.7211,1.005561,0.194853
8.769596,8.7211,1.005561,0.195772
8.83226,8.750967,1.00929,0.196691
8.83226,8.750967,1.00929,0.19761
8.856756,8.840567,1.001831,0.198529
8.856756,8.840567,1.001831,0.199449
8.980525,8.900301,1.009014,0.200368
8.980525,8.900301,1.009014,0.201287
9.156247,9.109368,1.005146,0.202206
9.156247,9.109368,1.005146,0.203125
9.166454,9.109368,1.006267,0.204044
9.166454,9.109368,1.006267,0.204963
9.188155,9.139235,1.005353,0.205882
9.188155,9.139235,1.005353,0.206801
9.360017,9.348303,1.001253,0.207721
9.360017,9.348303,1.001253,0.20864
9.455203,9.378169,1.008214,0.209559
9.455203,9.378169,1.008214,0.210478
9.484108,9.46777,1.001726,0.211397
9.484108,9.46777,1.001726,0.212316
9.602596,9.55737,1.004732,0.213235
9.602596,9.55737,1.004732,0.214154
9.733125,9.706704,1.002722,0.215074
9.733125,9.706704,1.002722,0.215993
9.781731,9.706704,1.007729,0.216912
9.781731,9.706704,1.007729,0.217831
9.829204,9.706704,1.01262,0.21875
9.829204,9.706704,1.01262,0.219669
9.917963,9.796304,1.012419,0.220588
9.917963,9.796304,1.012419,0.221507
10.065929,9.945638,1.012095,0.222426
10.065929,9.945638,1.012095,0.223346
10.108749,10.065105,1.004336,0.224265
10.108749,10.065105,1.004336,0.225184
10.109571,10.094972,1.001446,0.226103
10.167814,10.094972,1.007216,0.227022
10.167814,10.094972,1.007216,0.227941
10.172061,10.154706,1.001709,0.22886
10.172061,10.154706,1.001709,0.229779
10.273147,10.154706,1.011664,0.230699
10.273147,10.154706,1.011664,0.231618
10.36001,10.333906,1.002526,0.232537
10.36001,10.333906,1.002526,0.233456
10.53968,10.423507,1.011145,0.234375
10.53968,10.423507,1.011145,0.235294
10.61354,10.542974,1.006693,0.236213
10.61354,10.542974,1.006693,0.237132
10.674856,10.632574,1.003977,0.238051
10.674856,10.632574,1.003977,0.238971
10.8656,10.752041,1.010562,0.23989
10.8656,10.752041,1.010562,0.240809
10.921161,10.811775,1.010117,0.241728
10.921161,10.811775,1.010117,0.242647
10.991562,10.901375,1.008273,0.243566
10.991562,10.901375,1.008273,0.244485
11.047457,10.901375,1.0134,0.245404
11.047457,10.901375,1.0134,0.246324
11.080109,11.020842,1.005378,0.247243
11.080109,11.020842,1.005378,0.248162
11.119023,11.050709,1.006182,0.249081
11.119023,11.050709,1.006182,0.25
11.227724,11.050709,1.016018,0.250919
11.227724,11.050709,1.016018,0.251838
11.250992,11.14031,1.009935,0.252757
11.250992,11.14031,1.009935,0.253676
11.301142,11.259777,1.003674,0.254596
11.301142,11.259777,1.003674,0.255515
11.434461,11.259777,1.015514,0.256434
11.434461,11.259777,1.015514,0.257353
11.684417,11.528578,1.013518,0.258272
11.684417,11.528578,1.013518,0.259191
11.695955,11.588311,1.009289,0.26011
11.695955,11.588311,1.009289,0.261029
11.700389,11.618178,1.007076,0.261949
11.700389,11.618178,1.007076,0.262868
11.732223,11.707778,1.002088,0.263787
11.796,11.767512,1.002421,0.264706
11.796,11.767512,1.002421,0.265625
11.987953,11.857112,1.011035,0.266544
11.987953,11.857112,1.011035,0.267463
12.02559,11.946713,1.006602,0.268382
12.02559,11.946713,1.006602,0.269301
12.200612,11.976579,1.018706,0.270221
12.200612,11.976579,1.018706,0.27114
12.235918,12.06618,1.014067,0.272059
12.235918,12.06618,1.014067,0.272978
12.309951,12.096047,1.017684,0.273897
12.309952,12.096047,1.017684,0.274816
12.324225,12.215514,1.008899,0.275735
12.324225,12.215514,1.008899,0.276654
12.410162,12.24538,1.013457,0.277574
12.410162,12.24538,1.013457,0.278493
12.471443,12.24538,1.018461,0.279412
12.471443,12.24538,1.018461,0.280331
12.606433,12.424581,1.014636,0.28125
12.606433,12.424581,1.014636,0.282169
12.677632,12.573915,1.008249,0.283088
12.677632,12.573915,1.008249,0.284007
12.735807,12.663515,1.005709,0.284926
12.735807,12.663515,1.005709,0.285846
12.765128,12.693382,1.005652,0.286765
12.765128,12.693382,1.005652,0.287684
12.854215,12.693382,1.012671,0.288603
12.854215,12.693382,1.012671,0.289522
12.942869,12.693382,1.019655,0.290441
12.942869,12.693382,1.019655,0.29136
12.995966,12.932316,1.004922,0.292279
12.995966,12.932316,1.004922,0.293199
13.267248,13.021917,1.01884,0.294118
13.267248,13.021917,1.01884,0.295037
13.357885,13.201117,1.011875,0.295956
13.357885,13.201117,1.011875,0.296875
13.389734,13.201117,1.014288,0.297794
13.389734,13.201117,1.014288,0.298713
13.479919,13.290718,1.014236,0.299632
13.545484,13.290718,1.019169,0.300551
13.545484,13.290718,1.019169,0.301471
13.568971,13.290718,1.020936,0.30239
13.568971,13.410185,1.011841,0.303309
13.650876,13.410185,1.017948,0.304228
13.650876,13.440052,1.015686,0.305147
13.657015,13.440052,1.016143,0.306066
13.657015,13.440052,1.016143,0.306985
13.742973,13.499785,1.018014,0.307904
13.742973,13.499785,1.018014,0.308824
13.803798,13.649119,1.011333,0.309743
13.803798,13.649119,1.011333,0.310662
13.921344,13.678986,1.017718,0.311581
13.921344,13.678986,1.017718,0.3125
14.009386,13.768586,1.017489,0.313419
14.009386,13.768586,1.017489,0.314338
14.07477,13.858187,1.015629,0.315257
14.07477,13.858187,1.015629,0.316176
14.093876,13.91792,1.012642,0.317096
14.093876,13.91792,1.012642,0.318015
14.273863,13.977654,1.021192,0.318934
14.273863,13.977654,1.021192,0.319853
14.41812,14.246455,1.01205,0.320772
14.41812,14.246455,1.01205,0.321691
14.544831,14.365922,1.012454,0.32261
14.544831,14.365922,1.012454,0.323529
14.551732,14.365922,1.012934,0.324449
14.551732,14.365922,1.012934,0.325368
14.596397,14.395789,1.013935,0.326287
14.596397,14.395789,1.013935,0.327206
14.597332,14.485389,1.007728,0.328125
14.597332,14.485389,1.007728,0.329044
14.820741,14.485389,1.023151,0.329963
14.820741,14.485389,1.023151,0.330882
14.979911,14.574989,1.027782,0.331801
14.979911,14.574989,1.027782,0.332721
14.998419,14.634723,1.024852,0.33364
14.998419,14.634723,1.024852,0.334559
15.086188,14.724323,1.024576,0.335478
15.086188,14.724323,1.024576,0.336397
15.158622,14.724323,1.029495,0.337316
15.158622,14.724323,1.029495,0.338235
15.228688,14.933391,1.019774,0.339154
15.228688,14.933391,1.019774,0.340074
15.232517,14.933391,1.020031,0.340993
15.232517,14.933391,1.020031,0.341912
15.355349,15.082725,1.018075,0.342831
15.421737,15.082725,1.022477,0.34375
15.421737,15.082725,1.022477,0.344669
15.423362,15.082725,1.022585,0.345588
15.423362,15.202192,1.014549,0.346507
15.437474,15.202192,1.015477,0.347426
15.437474,15.291792,1.009527,0.348346
15.628396,15.351526,1.018035,0.349265
15.628396,15.351526,1.018035,0.350184
15.701151,15.530726,1.010973,0.351103
15.701151,15.530726,1.010973,0.352022
15.780797,15.530726,1.016102,0.352941
15.780797,15.530726,1.016102,0.35386
15.922968,15.560593,1.023288,0.354779
15.922968,15.560593,1.023288,0.355699
15.973416,15.59046,1.024563,0.356618
15.973416,15.59046,1.024563,0.357537
16.023658,15.829394,1.012272,0.358456
16.023658,15.829394,1.012272,0.359375
16.359466,15.829394,1.033487,0.360294
16.359466,15.829394,1.033487,0.361213
16.405124,15.918995,1.030538,0.362132
16.405124,15.918995,1.030538,0.363051
16.46327,15.918995,1.03419,0.363971
16.46327,15.918995,1.03419,0.36489
16.483801,16.068329,1.025857,0.365809
16.483801,16.068329,1.025857,0.366728
16.49883,16.157929,1.021098,0.367647
16.49883,16.157929,1.021098,0.368566
16.532355,16.247529,1.01753,0.369485
16.532355,16.247529,1.01753,0.370404
16.619855,16.277396,1.021039,0.371324
16.619855,16.277396,1.021039,0.372243
16.765738,16.277396,1.030001,0.373162
16.765738,16.277396,1.030001,0.374081
16.779753,16.366996,1.025219,0.375
16.779753,16.366996,1.025219,0.375919
16.845695,16.396863,1.027373,0.376838
16.845695,16.396863,1.027373,0.377757
16.970074,16.546197,1.025618,0.378676
16.970074,16.546197,1.025618,0.379596
17.104491,16.635797,1.028174,0.380515
17.104491,16.635797,1.028174,0.381434
17.20654,16.785131,1.025106,0.382353
17.20654,16.785131,1.025106,0.383272
17.23296,16.874732,1.021229,0.384191
17.23296,16.874732,1.021229,0.38511
17.345542,16.874732,1.0279,0.386029
17.345542,16.874732,1.0279,0.386949
17.36231,16.994199,1.021661,0.387868
17.433624,16.994199,1.025857,0.388787
17.433625,17.233133,1.011634,0.389706
17.554512,17.233133,1.018649,0.390625
17.554512,17.263,1.016887,0.391544
17.648778,17.263,1.022347,0.392463
17.648779,17.263,1.022347,0.393382
17.785391,17.322733,1.026708,0.394301
17.785391,17.322733,1.026708,0.395221
17.904872,17.322733,1.033605,0.39614
17.904872,17.322733,1.033605,0.397059
17.934865,17.4422,1.028246,0.397978
17.934865,17.4422,1.028246,0.398897
18.011336,17.472067,1.030865,0.399816
18.011337,17.472067,1.030865,0.400735
18.177874,17.472067,1.040396,0.401654
18.177874,17.472067,1.040396,0.402574
18.265136,17.501934,1.043607,0.403493
18.265136,17.501934,1.043607,0.404412
18.374175,17.681135,1.039197,0.405331
18.374175,17.681135,1.039197,0.40625
18.410622,17.711001,1.039502,0.407169
18.410622,17.711001,1.039502,0.408088
18.435011,17.800602,1.03564,0.409007
18.435011,17.800602,1.03564,0.409926
18.52395,17.949936,1.031979,0.410846
18.52395,17.949936,1.031979,0.411765
18.527,18.069403,1.025324,0.412684
18.527,18.069403,1.025324,0.413603
18.582049,18.218737,1.019942,0.414522
18.582049,18.218737,1.019942,0.415441
18.614403,18.218737,1.021718,0.41636
18.614403,18.218737,1.021718,0.417279
18.872622,18.27847,1.032506,0.418199
18.872622,18.27847,1.032506,0.419118
18.876579,18.308337,1.031037,0.420037
18.876579,18.308337,1.031037,0.420956
18.878725,18.427804,1.02447,0.421875
18.878725,18.427804,1.02447,0.422794
19.197267,18.666738,1.028421,0.423713
19.197267,18.666738,1.028421,0.424632
19.203133,18.666738,1.028735,0.425551
19.203133,18.666738,1.028735,0.426471
19.330044,18.696605,1.03388,0.42739
19.330044,18.696605,1.03388,0.428309
19.430421,18.756339,1.035939,0.429228
19.430421,18.756339,1.035939,0.430147
19.506075,18.786206,1.038319,0.431066
19.576607,18.786206,1.042073,0.431985
19.576607,18.786206,1.042073,0.432904
19.581765,18.786206,1.042348,0.433824
19.581765,18.93554,1.034128,0.434743
19.81024,18.93554,1.046194,0.435662
19.81024,19.02514,1.041266,0.436581
19.938253,19.02514,1.047995,0.4375
19.938253,19.11474,1.043083,0.438419
19.942924,19.11474,1.043327,0.439338
19.942924,19.144607,1.041699,0.440257
20.014759,19.144607,1.045452,0.441176
20.014759,19.353674,1.034158,0.442096
20.02534,19.413408,1.031521,0.443015
20.02534,19.413408,1.031521,0.443934
20.047845,19.413408,1.03268,0.444853
20.047845,19.413408,1.03268,0.445772
20.170532,19.413408,1.039,0.446691
20.170532,19.413408,1.039,0.44761
20.195574,19.503008,1.035511,0.448529
20.195574,19.503008,1.035511,0.449449
20.373902,19.592609,1.039877,0.450368
20.373902,19.592609,1.039877,0.451287
20.511908,19.622476,1.045327,0.452206
20.511908,19.622476,1.045327,0.453125
20.635544,19.741943,1.045264,0.454044
20.635544,19.741943,1.045264,0.454963
20.650981,19.891277,1.038193,0.455882
20.650981,19.891277,1.038193,0.456801
20.725256,20.100344,1.03109,0.457721
20.725256,20.100344,1.03109,0.45864
20.744044,20.130211,1.030493,0.459559
20.744044,20.130211,1.030493,0.460478
20.808055,20.189944,1.030615,0.461397
20.808055,20.189944,1.030615,0.462316
20.955576,20.219811,1.036388,0.463235
20.955576,20.219811,1.036388,0.464154
21.068276,20.309411,1.037365,0.465074
21.068276,20.309411,1.037365,0.465993
21.125106,20.309411,1.040163,0.466912
21.125106,20.309411,1.040163,0.467831
21.334137,20.458745,1.042788,0.46875
21.334137,20.458745,1.042788,0.469669
21.46316,20.458745,1.049095,0.470588
21.46316,20.458745,1.049095,0.471507
21.607534,20.578213,1.05002,0.472426
21.607534,20.578213,1.05002,0.473346
21.68414,20.578213,1.053743,0.474265
21.68414,20.578213,1.053743,0.475184
21.771386,20.667813,1.053396,0.476103
21.771386,20.667813,1.053396,0.477022
21.79383,20.817147,1.046917,0.477941
21.807697,20.817147,1.047583,0.47886
21.807697,20.817147,1.047583,0.479779
21.87519,20.817147,1.050826,0.480699
21.87519,20.847014,1.04932,0.481618
21.894713,20.847014,1.050257,0.482537
21.894713,20.936614,1.045762,0.483456
22.039785,20.936614,1.052691,0.484375
22.039785,21.085948,1.045236,0.485294
22.120785,21.085948,1.049077,0.486213
22.120786,21.175548,1.044638,0.487132
22.242979,21.175548,1.050409,0.488051
22.242979,21.265148,1.045983,0.488971
22.262272,21.265148,1.04689,0.48989
22.262272,21.504083,1.035258,0.490809
22.267508,21.504083,1.035501,0.491728
22.267508,21.563816,1.032633,0.492647
22.359865,21.62355,1.034052,0.493566
22.359865,21.62355,1.034052,0.494485
22.504385,21.653417,1.0393,0.495404
22.504385,21.653417,1.0393,0.496324
22.53489,21.653417,1.040708,0.497243
22.53489,21.653417,1.040708,0.498162
22.822726,21.653417,1.054001,0.499081
22.822726,21.653417,1.054001,0.5
22.824115,21.802751,1.046846,0.500919
22.824115,21.802751,1.046846,0.501838
23.015746,21.802751,1.055635,0.502757
23.015746,21.802751,1.055635,0.503676
23.095954,21.892351,1.054978,0.504596
23.095954,21.892351,1.054978,0.505515
23.123624,22.041685,1.049086,0.506434
23.123624,22.041685,1.049086,0.507353
23.185603,22.101418,1.049055,0.508272
23.185603,22.101418,1.049055,0.509191
23.202301,22.101418,1.04981,0.51011
23.202301,22.101418,1.04981,0.511029
23.437316,22.250752,1.053327,0.511949
23.437316,22.250752,1.053327,0.512868
23.528234,22.250752,1.057413,0.513787
23.528234,22.250752,1.057413,0.514706
23.639094,22.280619,1.060971,0.515625
23.639094,22.280619,1.060971,0.516544
23.762147,22.519553,1.055178,0.517463
23.762147,22.519553,1.055178,0.518382
23.849242,22.519553,1.059046,0.519301
23.849242,22.519553,1.059046,0.520221
23.89312,22.609154,1.05679,0.52114
23.89312,22.609154,1.05679,0.522059
23.99444,22.728621,1.055693,0.522978
23.99444,22.728621,1.055693,0.523897
24.048694,22.848088,1.052547,0.524816
24.048694,22.848088,1.052547,0.525735
24.11164,22.848088,1.055302,0.526654
24.11164,22.848088,1.055302,0.527574
24.134674,22.967555,1.050816,0.528493
24.134674,22.967555,1.050816,0.529412
24.1978,23.057155,1.04947,0.530331
24.1978,23.057155,1.04947,0.53125
24.235134,23.087022,1.04973,0.532169
24.323627,23.087022,1.053563,0.533088
24.323628,23.176623,1.04949,0.534007
24.459402,23.176623,1.055348,0.534926
24.459402,23.236356,1.052635,0.535846
24.590525,23.236356,1.058278,0.536765
24.590526,23.445424,1.048841,0.537684
24.689255,23.445424,1.053052,0.538603
24.689255,23.445424,1.053052,0.539522
24.752382,23.445424,1.055745,0.540441
24.752382,23.535024,1.051725,0.54136
24.779345,23.535024,1.052871,0.542279
24.779345,23.684358,1.046232,0.543199
24.846199,23.684358,1.049055,0.544118
24.846199,23.684358,1.049055,0.545037
25.03958,23.684358,1.05722,0.545956
25.03958,23.714225,1.055889,0.546875
25.157748,23.714225,1.060872,0.547794
25.157748,23.803825,1.056878,0.548713
25.303107,23.803825,1.062985,0.549632
25.303107,23.893425,1.058999,0.550551
25.540242,23.893425,1.068923,0.551471
25.540242,23.893425,1.068923,0.55239
25.594749,23.923292,1.069867,0.553309
25.594749,23.923292,1.069867,0.554228
25.641694,23.953159,1.070493,0.555147
25.641694,23.953159,1.070493,0.556066
25.675199,24.13236,1.063932,0.556985
25.675199,24.13236,1.063932,0.557904
25.725801,24.162226,1.064712,0.558824
25.725801,24.162226,1.064712,0.559743
25.74455,24.192093,1.064172,0.560662
25.74455,24.192093,1.064172,0.561581
25.83191,24.431027,1.05734,0.5625
25.83191,24.431027,1.05734,0.563419
25.976585,24.490761,1.060669,0.564338
25.976585,24.490761,1.060669,0.565257
25.977541,24.490761,1.060708,0.566176
25.977541,24.490761,1.060708,0.567096
26.090513,24.520628,1.064023,0.568015
26.090513,24.520628,1.064023,0.568934
26.099211,24.759562,1.054106,0.569853
26.099211,24.759562,1.054106,0.570772
26.181494,24.849162,1.053617,0.571691
26.181494,24.849162,1.053617,0.57261
26.443832,24.879029,1.062896,0.573529
26.443832,24.879029,1.062896,0.574449
26.499132,25.117963,1.054987,0.575368
26.499132,25.117963,1.054987,0.576287
26.64524,25.14783,1.059544,0.577206
26.64524,25.14783,1.059544,0.578125
26.663646,25.23743,1.056512,0.579044
26.663646,25.23743,1.056512,0.579963
26.710175,25.23743,1.058356,0.580882
26.710175,25.23743,1.058356,0.581801
26.764639,25.23743,1.060514,0.582721
26.764639,25.23743,1.060514,0.58364
26.842322,25.327031,1.059829,0.584559
26.939415,25.327031,1.063663,0.585478
26.939416,25.386764,1.06116,0.586397
27.144014,25.386764,1.069219,0.587316
27.144014,25.386764,1.069219,0.588235
27.23159,25.386764,1.072669,0.589154
27.231591,25.386764,1.072669,0.590074
27.259181,25.386764,1.073756,0.590993
27.259181,25.476365,1.069979,0.591912
27.419952,25.476365,1.07629,0.592831
27.419952,25.595832,1.071266,0.59375
27.504568,25.595832,1.074572,0.594669
27.504568,25.834766,1.064634,0.595588
27.582074,25.834766,1.067634,0.596507
27.582074,25.834766,1.067634,0.597426
27.644987,25.834766,1.070069,0.598346
27.644987,25.864633,1.068834,0.599265
27.72062,25.864633,1.071758,0.600184
27.720621,26.043834,1.064383,0.601103
27.732798,26.043834,1.064851,0.602022
27.732798,26.0737,1.063631,0.602941
27.879174,26.0737,1.069245,0.60386
27.879174,26.193167,1.064368,0.604779
27.932677,26.193167,1.066411,0.605699
27.932677,26.312635,1.061569,0.606618
28.078961,26.312635,1.067128,0.607537
28.078961,26.342501,1.065919,0.608456
28.08415,26.402235,1.063704,0.609375
28.08415,26.402235,1.063704,0.610294
28.238232,26.402235,1.069539,0.611213
28.238232,26.402235,1.069539,0.612132
28.347776,26.581436,1.06645,0.613051
28.347776,26.581436,1.06645,0.613971
28.36075,26.581436,1.066938,0.61489
28.36075,26.581436,1.066938,0.615809
28.406201,26.82037,1.059128,0.616728
28.406202,26.82037,1.059128,0.617647
28.442046,26.880103,1.058108,0.618566
28.442046,26.880103,1.058108,0.619485
28.63485,26.90997,1.064098,0.620404
28.63485,26.90997,1.064098,0.621324
28.666195,26.90997,1.065263,0.622243
28.666195,26.90997,1.065263,0.623162
28.670113,26.999571,1.061873,0.624081
28.670113,26.999571,1.061873,0.625
28.850094,27.029437,1.067358,0.625919
28.850094,27.029437,1.067358,0.626838
29.051235,27.029437,1.0748,0.627757
29.051235,27.029437,1.0748,0.628676
29.249971,27.148904,1.07739,0.629596
29.249971,27.148904,1.07739,0.630515
29.280136,27.298238,1.072602,0.631434
29.280136,27.298238,1.072602,0.632353
29.283883,27.357972,1.070397,0.633272
29.283883,27.357972,1.070397,0.634191
29.372258,27.537173,1.06664,0.63511
29.372258,27.537173,1.06664,0.636029
29.460403,27.626773,1.066372,0.636949
29.460403,27.626773,1.066372,0.637868
29.460748,27.626773,1.066384,0.638787
29.460748,27.626773,1.066384,0.639706
29.491235,27.626773,1.067488,0.640625
29.491235,27.626773,1.067488,0.641544
29.519565,27.716373,1.065059,0.642463
29.519565,27.716373,1.065059,0.643382
29.630627,27.74624,1.067915,0.644301
29.725828,27.74624,1.071346,0.645221
29.725828,27.83584,1.067898,0.64614
29.737423,27.83584,1.068314,0.647059
29.737424,27.955308,1.063749,0.647978
29.924637,27.955308,1.070446,0.648897
29.924637,27.985174,1.069303,0.649816
29.990226,27.985174,1.071647,0.650735
29.990226,28.104641,1.067092,0.651654
29.991077,28.104641,1.067122,0.652574
29.991077,28.343576,1.058126,0.653493
30.057363,28.343576,1.060465,0.654412
30.057364,28.343576,1.060465,0.655331
30.264745,28.343576,1.067781,0.65625
30.264745,28.463043,1.0633,0.657169
30.315355,28.463043,1.065078,0.658088
30.315355,28.49291,1.063961,0.659007
30.316263,28.49291,1.063993,0.659926
30.316264,28.731844,1.055145,0.660846
30.422644,28.731844,1.058848,0.661765
30.422644,28.731844,1.058848,0.662684
30.511515,28.731844,1.061941,0.663603
30.511515,28.791577,1.059738,0.664522
30.548353,28.791577,1.061017,0.665441
30.548353,28.821444,1.059917,0.66636
30.587525,28.821444,1.061277,0.667279
30.587526,28.821444,1.061277,0.668199
30.65929,28.821444,1.063767,0.669118
30.65929,28.911045,1.06047,0.670037
30.659644,28.970778,1.058295,0.670956
30.659644,28.970778,1.058295,0.671875
30.698711,28.970778,1.059644,0.672794
30.698711,28.970778,1.059644,0.673713
30.867043,29.149979,1.058904,0.674632
30.867043,29.149979,1.058904,0.675551
31.126109,29.179846,1.066699,0.676471
31.126109,29.179846,1.066699,0.67739
31.133732,29.269446,1.063694,0.678309
31.133732,29.269446,1.063694,0.679228
31.141211,29.299313,1.062865,0.680147
31.141211,29.299313,1.062865,0.681066
31.165815,29.41878,1.059385,0.681985
31.165815,29.41878,1.059385,0.682904
31.235162,29.41878,1.061742,0.683824
31.235162,29.41878,1.061742,0.684743
31.317407,29.448647,1.063458,0.685662
31.317407,29.448647,1.063458,0.686581
31.349254,29.448647,1.06454,0.6875
31.349254,29.448647,1.06454,0.688419
31.454566,29.777181,1.056331,0.689338
31.454566,29.777181,1.056331,0.690257
31.459735,29.866782,1.053335,0.691176
31.459735,29.866782,1.053335,0.692096
31.642937,29.866782,1.059469,0.693015
31.642937,29.866782,1.059469,0.693934
31.791799,30.135583,1.054959,0.694853
31.791799,30.135583,1.054959,0.695772
31.842892,30.165449,1.055608,0.696691
31.842892,30.165449,1.055608,0.69761
31.845085,30.165449,1.055681,0.698529
31.845085,30.165449,1.055681,0.699449
32.204005,30.25505,1.064418,0.700368
32.204005,30.25505,1.064418,0.701287
32.219079,30.374517,1.060727,0.702206
32.21908,30.374517,1.060727,0.703125
32.289825,30.404384,1.062012,0.704044
32.289825,30.404384,1.062012,0.704963
32.311396,30.493984,1.059599,0.705882
32.311396,30.493984,1.059599,0.706801
32.442021,30.613451,1.059731,0.707721
32.442021,30.613451,1.059731,0.70864
32.579991,30.613451,1.064238,0.709559
32.579991,30.613451,1.064238,0.710478
32.617665,30.613451,1.065468,0.711397
32.734159,30.613451,1.069274,0.712316
32.734161,30.703051,1.066153,0.713235
32.794015,30.703051,1.068103,0.714154
32.794015,30.852385,1.062933,0.715074
32.824581,30.852385,1.063924,0.715993
32.824581,30.971853,1.05982,0.716912
33.080372,30.971853,1.068079,0.717831
33.080374,30.971853,1.068079,0.71875
33.231129,30.971853,1.072946,0.719669
33.231129,31.061453,1.069851,0.720588
33.270811,31.061453,1.071129,0.721507
33.270811,31.061453,1.071129,0.722426
33.357747,31.061453,1.073927,0.723346
33.357747,31.121186,1.071866,0.724265
33.377716,31.121186,1.072508,0.725184
33.377716,31.18092,1.070453,0.726103
33.504911,31.18092,1.074532,0.727022
33.504911,31.330254,1.069411,0.727941
33.643815,31.330254,1.073844,0.72886
33.643816,31.449721,1.069765,0.729779
33.981162,31.449721,1.080492,0.730699
33.981162,31.599055,1.075385,0.731618
34.215708,31.658788,1.080765,0.732537
34.215708,31.658788,1.080765,0.733456
34.22169,31.658788,1.080954,0.734375
34.22169,31.658788,1.080954,0.735294
34.236956,31.688655,1.080417,0.736213
34.236957,31.688655,1.080417,0.737132
34.245367,31.837989,1.075613,0.738051
34.245367,31.837989,1.075613,0.738971
34.394211,31.837989,1.080288,0.73989
34.394212,31.837989,1.080288,0.740809
34.461641,31.92759,1.079369,0.741728
34.461641,31.92759,1.079369,0.742647
34.664477,32.047057,1.081674,0.743566
34.664477,32.047057,1.081674,0.744485
34.929568,32.047057,1.089946,0.745404
34.929568,32.047057,1.089946,0.746324
35.046515,32.136657,1.090546,0.747243
35.046515,32.136657,1.090546,0.748162
35.159022,32.315858,1.08798,0.749081
35.159022,32.315858,1.08798,0.75
35.267881,32.495058,1.085331,0.750919
35.267882,32.495058,1.085331,0.751838
35.408039,32.554792,1.087644,0.752757
35.408039,32.554792,1.087644,0.753676
35.59447,32.554792,1.093371,0.754596
35.59447,32.554792,1.093371,0.755515
35.821557,32.644392,1.097327,0.756434
35.909207,32.644392,1.100011,0.757353
35.909207,32.733993,1.097001,0.758272
35.945257,32.733993,1.098102,0.759191
35.945258,32.763859,1.097101,0.76011
36.145812,32.763859,1.103222,0.761029
36.145812,32.793726,1.102217,0.761949
36.212383,32.793726,1.104247,0.762868
36.212383,33.002794,1.097252,0.763787
36.307671,33.002794,1.100139,0.764706
36.307672,33.002794,1.100139,0.765625
36.391462,33.002794,1.102678,0.766544
36.391462,33.002794,1.102678,0.767463
36.834712,33.002794,1.116109,0.768382
36.834712,33.002794,1.116109,0.769301
36.878337,33.002794,1.117431,0.770221
36.878338,33.092394,1.114405,0.77114
37.078334,33.092394,1.120449,0.772059
37.078334,33.122261,1.119439,0.772978
37.200028,33.122261,1.123113,0.773897
37.200028,33.271595,1.118072,0.774816
37.541042,33.271595,1.128321,0.775735
37.541042,33.361195,1.125291,0.776654
37.591595,33.361195,1.126806,0.777574
37.591595,33.570263,1.119789,0.778493
37.787816,33.570263,1.125634,0.779412
37.787816,33.600129,1.124633,0.780331
37.824887,33.600129,1.125736,0.78125
37.824887,33.600129,1.125736,0.782169
38.007129,33.600129,1.13116,0.783088
38.007129,33.719596,1.127153,0.784007
38.254197,33.719596,1.13448,0.784926
38.254197,33.749463,1.133476,0.785846
38.325435,33.749463,1.135587,0.786765
38.325436,33.749463,1.135587,0.787684
38.874998,33.749463,1.15187,0.788603
38.874998,33.988397,1.143773,0.789522
38.882391,33.988397,1.14399,0.790441
38.882391,34.197465,1.136996,0.79136
39.000592,34.197465,1.140453,0.792279
39.000592,34.197465,1.140453,0.793199
39.256479,34.197465,1.147935,0.794118
39.379924,34.406532,1.144548,0.795037
39.379924,34.436399,1.143555,0.795956
39.527139,34.436399,1.14783,0.796875
39.527139,34.466266,1.146836,0.797794
39.731771,34.466266,1.152773,0.798713
39.731771,34.526,1.150778,0.799632
40.010947,34.526,1.158864,0.800551
40.010947,34.555866,1.157863,0.801471
40.061351,34.555866,1.159321,0.80239
40.061351,34.555866,1.159321,0.803309
40.250045,34.555866,1.164782,0.804228
40.250045,34.645467,1.161769,0.805147
40.811822,34.645467,1.177984,0.806066
40.811822,34.645467,1.177984,0.806985
41.091672,34.645467,1.186062,0.807904
41.091672,34.794801,1.180972,0.808824
41.193099,34.794801,1.183887,0.809743
41.193099,34.794801,1.183887,0.810662
41.215619,34.794801,1.184534,0.811581
41.215619,34.884401,1.181491,0.8125
41.321073,34.884401,1.184514,0.813419
41.321073,34.944134,1.18249,0.814338
41.72648,34.944134,1.194091,0.815257
41.72648,34.944134,1.194091,0.816176
42.187842,34.944134,1.207294,0.817096
42.187842,35.003868,1.205234,0.818015
42.40087,35.003868,1.21132,0.818934
42.40087,35.272669,1.202089,0.819853
42.50306,35.272669,1.204986,0.820772
42.50306,35.362269,1.201932,0.821691
42.923486,35.362269,1.213822,0.82261
43.029963,35.422003,1.214781,0.823529
43.029964,35.422003,1.214781,0.824449
43.314399,35.511603,1.219725,0.825368
43.3144,35.511603,1.219725,0.826287
43.664962,35.511603,1.229597,0.827206
43.664962,35.511603,1.229597,0.828125
43.691298,35.601204,1.227242,0.829044
43.691298,35.601204,1.227242,0.829963
43.881615,35.63107,1.231555,0.830882
43.881615,35.63107,1.231555,0.831801
44.859178,35.870005,1.250604,0.832721
44.859178,35.870005,1.250604,0.83364
45.021834,35.899871,1.254095,0.834559
45.021834,35.899871,1.254095,0.835478
45.072714,35.989472,1.252386,0.836397
45.072714,35.989472,1.252386,0.837316
45.253351,35.989472,1.257405,0.838235
45.253351,35.989472,1.257405,0.839154
45.361059,36.138806,1.25519,0.840074
45.361059,36.138806,1.25519,0.840993
46.554905,36.228406,1.285039,0.841912
46.554905,36.228406,1.285039,0.842831
46.792982,36.347873,1.287365,0.84375
46.849794,36.347873,1.288928,0.844669
46.849806,36.437474,1.285759,0.845588
46.951614,36.437474,1.288553,0.846507
46.951617,36.437474,1.288553,0.847426
46.961176,36.437474,1.288815,0.848346
46.961183,36.556941,1.284604,0.849265
48.148129,36.556941,1.317072,0.850184
48.148129,36.586807,1.315997,0.851103
48.661571,36.586807,1.330031,0.852022
48.661571,36.616674,1.328946,0.852941
48.782989,36.616674,1.332262,0.85386
48.782989,36.706275,1.32901,0.854779
48.789716,36.706275,1.329193,0.855699
48.789716,36.825742,1.324881,0.856618
49.860746,36.825742,1.353964,0.857537
49.860748,36.855608,1.352867,0.858456
50.492381,36.855608,1.370005,0.859375
50.492393,36.945209,1.366683,0.860294
50.724005,36.945209,1.372952,0.861213
50.724033,37.064676,1.368528,0.862132
50.773534,37.064676,1.369863,0.863051
51.694348,37.064676,1.394707,0.863971
51.694348,37.064676,1.394707,0.86489
52.429409,37.30361,1.405478,0.865809
52.429409,37.30361,1.405478,0.866728
52.716669,37.333477,1.412048,0.867647
52.716669,37.333477,1.412048,0.868566
53.634454,37.333477,1.436632,0.869485
53.634462,37.333477,1.436632,0.870404
54.425541,37.333477,1.457821,0.871324
54.425572,37.393211,1.455493,0.872243
54.663224,37.393211,1.461849,0.873162
54.76554,37.512678,1.459921,0.874081
54.76554,37.512678,1.459921,0.875
54.765548,37.572411,1.4576,0.875919
54.765548,37.572411,1.4576,0.876838
54.839208,37.572411,1.459561,0.877757
54.839208,37.572411,1.459561,0.878676
54.839216,37.662012,1.456088,0.879596
54.839216,37.662012,1.456088,0.880515
54.962094,37.662012,1.459351,0.881434
54.962094,37.662012,1.459351,0.882353
54.962102,37.871079,1.451295,0.883272
54.962102,37.871079,1.451295,0.884191
55.134357,38.05028,1.448987,0.88511
55.134357,38.05028,1.448987,0.886029
55.134365,38.13988,1.445583,0.886949
55.134365,38.13988,1.445583,0.887868
55.356216,38.22948,1.447998,0.888787
55.356216,38.22948,1.447998,0.889706
55.356224,38.289214,1.445739,0.890625
55.356224,38.289214,1.445739,0.891544
55.627948,38.378814,1.449444,0.892463
55.627948,38.378814,1.449444,0.893382
55.627956,38.378814,1.449444,0.894301
55.627956,38.378814,1.449444,0.895221
55.634198,38.498281,1.445109,0.89614
55.634198,38.498281,1.445109,0.897059
55.949887,38.737216,1.444345,0.897978
55.949887,38.737216,1.444345,0.898897
55.949895,38.826816,1.441012,0.899816
55.949895,38.826816,1.441012,0.900735
56.322421,38.826816,1.450606,0.901654
56.322421,38.826816,1.450606,0.902574
56.32243,38.826816,1.450606,0.903493
56.32243,38.826816,1.450606,0.904412
56.376588,38.856683,1.450885,0.905331
56.376588,38.856683,1.450885,0.90625
56.745995,38.97615,1.455916,0.907169
56.745995,38.97615,1.455916,0.908088
56.746003,38.97615,1.455916,0.909007
56.746003,38.97615,1.455916,0.909926
57.221112,39.006017,1.466982,0.910846
57.221112,39.006017,1.466982,0.911765
57.221121,39.185217,1.460273,0.912684
57.221121,39.185217,1.460273,0.913603
57.589412,39.215084,1.468553,0.914522
57.589424,39.215084,1.468553,0.915441
57.748345,39.215084,1.472605,0.91636
57.748345,39.215084,1.472605,0.917279
57.748354,39.244951,1.471485,0.918199
57.748354,39.244951,1.471485,0.919118
58.09508,39.454018,1.472476,0.920037
58.328357,39.454018,1.478388,0.920956
58.328357,39.483885,1.47727,0.921875
58.328366,39.483885,1.47727,0.922794
58.328366,39.573486,1.473925,0.923713
58.961927,39.573486,1.489935,0.924632
58.961927,39.573486,1.489935,0.925551
58.961937,39.573486,1.489935,0.926471
58.961937,39.573486,1.489935,0.92739
59.312382,39.573486,1.498791,0.928309
59.312382,39.782553,1.490914,0.929228
59.650006,39.782553,1.499401,0.930147
59.650006,40.051354,1.489338,0.931066
59.650016,40.051354,1.489338,0.931985
59.650016,40.170821,1.484909,0.932904
60.393788,40.170821,1.503424,0.933824
60.393788,40.170821,1.503424,0.934743
60.393799,40.170821,1.503425,0.935662
60.393799,40.200688,1.502308,0.936581
60.533419,40.200688,1.505781,0.9375
61.19482,40.260422,1.519975,0.938419
61.194821,40.260422,1.519975,0.939338
61.194831,40.379889,1.515478,0.940257
61.194831,40.379889,1.515478,0.941176
62.05515,40.379889,1.536784,0.942096
62.05515,40.439622,1.534514,0.943015
62.05516,40.439622,1.534514,0.943934
62.055163,40.618823,1.527744,0.944853
62.977517,40.618823,1.550452,0.945772
62.97753,40.618823,1.550452,0.946691
62.977535,40.618823,1.550452,0.94761
62.977535,40.64869,1.549313,0.948529
63.965624,40.64869,1.573621,0.949449
63.96563,40.887624,1.564425,0.950368
63.96563,40.887624,1.564425,0.951287
63.965659,40.917491,1.563284,0.952206
65.024335,40.917491,1.589157,0.953125
65.024393,40.917491,1.589159,0.954044
65.024393,40.917491,1.589159,0.954963
65.024426,41.007091,1.585687,0.955882
66.160091,41.007091,1.613382,0.956801
66.160186,41.126558,1.608697,0.957721
66.160186,41.126558,1.608697,0.95864
66.160307,41.156425,1.607533,0.959559
67.380881,41.156425,1.63719,0.960478
67.381133,41.156425,1.637196,0.961397
67.381133,41.156425,1.637196,0.962316
67.381358,41.246025,1.633645,0.963235
68.69632,41.246025,1.665526,0.964154
68.696798,41.335626,1.661927,0.965074
68.696798,41.335626,1.661927,0.965993
68.697306,41.365493,1.660739,0.966912
70.116679,41.365493,1.695052,0.967831
70.117645,41.365493,1.695076,0.96875
70.117645,41.365493,1.695076,0.969669
70.118581,41.634294,1.684154,0.970588
71.651129,41.634294,1.720964,0.971507
71.652815,41.634294,1.721005,0.972426
71.652815,41.634294,1.721005,0.973346
71.654535,41.694027,1.71858,0.974265
73.303282,41.694027,1.758124,0.975184
73.30608,41.873228,1.750667,0.976103
73.30608,41.873228,1.750667,0.977022
73.308849,41.962828,1.746995,0.977941
75.063096,41.962828,1.7888,0.97886
75.067134,41.962828,1.788896,0.979779
75.067134,41.962828,1.788896,0.980699
75.071213,42.082295,1.783914,0.981618
76.891355,42.082295,1.827166,0.982537
76.896452,42.171896,1.823405,0.983456
76.896452,42.171896,1.823405,0.984375
76.901517,42.201762,1.822235,0.985294
78.695481,42.201762,1.864744,0.986213
78.70058,42.32123,1.859601,0.987132
78.70058,42.32123,1.859601,0.988051
78.705714,42.32123,1.859722,0.988971
80.301173,42.32123,1.897421,0.98989
80.304822,42.351096,1.896169,0.990809
80.304822,42.351096,1.896169,0.991728
80.308424,42.440697,1.89225,0.992647
81.449595,42.440697,1.919139,0.993566
81.450814,42.530297,1.915124,0.994485
81.450814,42.530297,1.915124,0.995404
81.452068,42.679631,1.908453,0.996324
100.247793,42.679631,2.348844,0.997243
100.247818,42.799098,2.342288,0.998162
100.247818,42.799098,2.342288,0.999081
100.247843,43.008166,2.330903,1


==> Data/Car/Eigenfrequencies.csv <==
AlmostC1_p2s1r0,AlmostC1_p2s1r2,AlmostC1_p2s1r3,Dpatch_p2s1r1,Dpatch_p2s1r2,Dpatch_p2s1r3,Dpatch_p3s1r1,Dpatch_p3s1r2,Dpatch_p3s1r3,Dpatch_p3s2r1,Dpatch_p3s2r2,Dpatch_p3s2r3,ABAQUS S4R 10mm,ABAQUS S4R 5mm
-4.83E-07,8.31E-05,0.00116765142782,0.000107458971896,0.00129295434851,0.0013800410241,0.000322726084558,,,0.00031873960811,,,0,0
6.85E-07,0.000116197348647,0.0018630812986,0.000124880985313,0.00192905965004,0.00190302623017,0.000380699953666,,,0.000383453539901,,,0,0
3.86E-06,0.000123033978366,0.00253248076384,0.000162361949986,0.00283414115455,0.00294738152321,0.000398135137125,,,0.000397918787077,,,0,0
5.32E-06,0.000196564328496,0.00395369467119,0.000229438992339,0.00409066274204,0.00433881672789,0.000677440692643,,,0.000678983536115,,,0,0
1.57E-05,0.000249466620518,0.00446811645828,0.00038639775577,0.00505073333584,0.00535352317381,0.000814850098239,,,0.000813834832576,,,0,0
2.29E-05,0.000620619119293,0.0111960780114,0.000821460037463,0.0121566183058,0.011536184601,0.00135974954366,,,0.001392922445,,,0,0
9799.38941914,9820.57726682,9820.88385495,9833.35475328,9823.11325749,9824.09586024,9820.69111522,,,9819.51281979,,,9248,9143.2
25772.5786692,25762.5668361,25728.1870767,25785.6707403,25760.1602108,25736.9168826,25750.1422632,,,25749.8266594,,,24447,24245
74440.5463332,73880.4889636,73578.1415999,74001.964448,73793.8271874,73646.768446,73758.8185575,,,73758.7302557,,,71735,71350
126943.577925,127174.169247,127076.235759,127398.217702,127238.242334,127132.356182,127116.1106,,,127115.493664,,,119000,118000
211865.996584,212679.745013,212651.155976,213140.179807,212830.233019,212739.364949,212676.309592,,,212675.786483,,,210000,209000
254842.466514,256158.525004,256326.095407,256591.745955,256432.550234,256363.464234,256292.370399,,,256291.974104,,,246000,245000
332433.856215,333673.97526,333661.098147,334634.343164,333947.834955,333927.373497,333571.547758,,,333571.547055,,,341000,341000
416185.84057,417421.269917,417226.311788,418195.237098,417759.243832,417322.821451,417353.057759,,,417352.871361,,,405000,405000
549075.355165,551327.6347,551491.699732,552331.601508,551671.799201,551720.964561,551382.78128,,,551382.778359,,,535000,535000
795899.576392,794571.443405,792217.368292,796807.423396,794859.788353,792866.876422,794086.559659,,,794086.544381,,,779000,778000
,,,,,,,,,,,,,
Err:502,0.001,0.005,0.002,0.006,0.006,0.003,0.000,0.000,0.003,0.000,0.000,0.000,0.000
0.000,0.002,0.007,0.002,0.007,0.007,0.003,0.000,0.000,0.003,0.000,0.000,0.000,0.000
0.000,0.002,0.008,0.002,0.008,0.009,0.003,0.000,0.000,0.003,0.000,0.000,0.000,0.000
0.000,0.002,0.010,0.002,0.010,0.010,0.004,0.000,0.000,0.004,0.000,0.000,0.000,0.000
0.001,0.003,0.011,0.003,0.011,0.012,0.005,0.000,0.000,0.005,0.000,0.000,0.000,0.000
0.001,0.004,0.017,0.005,0.018,0.017,0.006,0.000,0.000,0.006,0.000,0.000,0.000,0.000
15.755,15.772,15.772,15.782,15.774,15.775,15.772,0.000,0.000,15.771,0.000,0.000,15.305,15.218
25.550,25.546,25.528,25.557,25.544,25.533,25.539,0.000,0.000,25.539,0.000,0.000,24.885,24.782
43.424,43.260,43.171,43.295,43.234,43.191,43.224,0.000,0.000,43.224,0.000,0.000,42.627,42.513
56.706,56.757,56.735,56.807,56.771,56.748,56.744,0.000,0.000,56.744,0.000,0.000,54.903,54.672
73.257,73.398,73.393,73.477,73.424,73.408,73.397,0.000,0.000,73.397,0.000,0.000,72.934,72.760
80.344,80.552,80.578,80.620,80.595,80.584,80.573,0.000,0.000,80.573,0.000,0.000,78.938,78.778
91.764,91.935,91.933,92.067,91.973,91.970,91.921,0.000,0.000,91.921,0.000,0.000,92.939,92.939
102.675,102.827,102.803,102.922,102.869,102.815,102.819,0.000,0.000,102.819,0.000,0.000,101.286,101.286
117.933,118.175,118.192,118.282,118.212,118.217,118.181,0.000,0.000,118.181,0.000,0.000,116.412,116.412
141.987,141.869,141.658,142.068,141.894,141.716,141.825,0.000,0.000,141.825,0.000,0.000,140.472,140.382
,,,,,,,,,,,,,
,,,,,,,,,,,,,
,15.772,25.546,43.260,56.757,,,,,,,,,


==> Data/Hyperboloid/1p_hyperboloid_p2_s1_m-1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
18,1.45379491533e-08,-1.84975367747e-15,-3.0272614231e-08,3.75567952064e-08,5.23190438766e-17,-1.00495455303e-07,4.07246352897e-14,3.720553126e-06
36,-1.37357757087e-08,-9.1688944999e-13,-2.41525048641e-07,4.53980602645e-07,-6.01561497072e-13,-1.0285985766e-06,8.34925283334e-12,4.0639953547e-05
90,-4.62214082911e-08,-1.20838653516e-09,-8.36475954341e-07,5.32744077888e-06,4.08907489796e-08,-9.96448485314e-06,1.42895772467e-09,0.00036248107883
270,-4.36784454658e-09,-5.02235164171e-11,-3.54484962437e-06,3.08939244541e-05,-8.43577258776e-09,-5.74998928614e-05,1.11900045976e-07,0.00203558874366
918,-1.71219287159e-07,9.24131788471e-12,-6.02022715251e-06,4.50503056846e-05,4.74721264216e-10,-8.61014189099e-05,7.0930813332e-07,0.00307705757652
3366,-2.72415475352e-07,-8.35688649367e-14,-6.84081747863e-06,4.73070930099e-05,1.12599891678e-10,-9.14621650816e-05,2.59788220828e-06,0.00328321513913
12870,-3.08071242071e-07,3.06394055299e-10,-7.08805445643e-06,4.78527561747e-05,-1.18911361927e-08,-9.28453536849e-05,9.52199704728e-06,0.00334443963527
50310,-3.10152276335e-07,1.707894445e-10,-7.10058112155e-06,4.7811112087e-05,4.36788415289e-08,-9.28074172642e-05,3.57335274482e-05,0.00333664002274
198918,-3.20595652487e-07,-9.80774793994e-11,-7.15387932841e-06,4.78801707706e-05,-1.40688248157e-09,-9.3020810649e-05,0.000138991668911,0.00334558857006


==> Data/Hyperboloid/1p_hyperboloid_p3_s1_m-1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
36,-1.26632879599e-07,6.78779220896e-11,-6.55254317497e-07,1.21606781869e-06,8.69796056146e-11,-2.94480741926e-06,1.23503353488e-10,0.000138356441799
90,-1.29369284514e-07,1.20635269855e-09,-1.22044321041e-06,1.64167765974e-05,7.14322020342e-07,-2.77048991677e-05,1.29600719274e-08,0.000995855159272
270,-5.02631426461e-09,1.52725273734e-10,-4.64208199515e-06,4.11145449144e-05,-9.12725285168e-07,-7.61958242846e-05,1.92214318268e-07,0.0026952390079
918,-2.16951193967e-07,-5.94141068494e-10,-6.53243436511e-06,4.6677414069e-05,1.28059930436e-09,-8.97830863824e-05,7.63134803009e-07,0.00320973986031
3366,-3.02738995479e-07,8.40076631387e-13,-7.04524375525e-06,4.77009467677e-05,2.10606264862e-10,-9.25148555938e-05,2.65015279031e-06,0.00332508173142
12870,-3.17228650791e-07,1.07378376186e-10,-7.13819776593e-06,4.78384185003e-05,2.43931733077e-08,-9.29177991541e-05,9.52943091781e-06,0.00333981069974
50310,-3.22878766991e-07,-7.61844662259e-11,-7.16959765292e-06,4.79087825053e-05,-3.43514768591e-08,-9.30961033447e-05,3.59534475633e-05,0.00334918291426
198918,-3.24617777446e-07,7.46479062924e-13,-7.17760260389e-06,4.79117820353e-05,3.63070816338e-12,-9.31161909825e-05,0.000139274972406,0.00334951973081
791046,-3.25323724923e-07,3.42528031342e-11,-7.18037183236e-06,4.79187641849e-05,6.82941029204e-10,-9.31317346111e-05,0.000548119125963,0.00335013757418

==> Data/Hyperboloid/1p_hyperboloid_p3_s2_m-1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
36,-1.26632879599e-07,6.78779220896e-11,-6.55254317497e-07,1.21606781869e-06,8.69796056146e-11,-2.94480741926e-06,1.23503353488e-10,0.000138356441799
60,-6.77019879661e-08,-4.36665854934e-09,-9.55668838494e-07,9.89718580964e-06,2.42552750101e-07,-1.67497202222e-05,4.25211103494e-09,0.000610681592717
126,8.69776823712e-08,-2.0459636191e-11,-3.41391404836e-06,3.14805996744e-05,6.18996360166e-10,-5.65538157988e-05,6.70936980821e-08,0.00200729978
330,-1.2324038321e-07,1.01732046814e-10,-5.7536560996e-06,4.52887257181e-05,-8.25829354108e-10,-8.59300946798e-05,3.18381135146e-07,0.00306344446319
1026,-2.23455985258e-07,2.55663252748e-09,-6.57982341822e-06,4.70423422676e-05,8.68566410117e-08,-9.0544409748e-05,9.28552441742e-07,0.00324381036922
3570,-2.9394023433e-07,3.92789095757e-10,-7.0106870708e-06,4.76511311433e-05,-1.49194456843e-07,-9.23724109549e-05,2.94137682135e-06,0.00331733781917
13266,-3.10802855327e-07,1.09737020272e-10,-7.10559966555e-06,4.78243644995e-05,9.94639395129e-11,-9.28401051858e-05,1.00992994421e-05,0.00333821718621
51090,-3.20630867332e-07,3.85299621885e-10,-7.176046042e-06,4.80149630984e-05,1.24688495653e-08,-9.32913170591e-05,3.72647637416e-05,0.00336495020402
200466,-3.23480685821e-07,1.0160962693e-10,-7.17128899367e-06,4.79052407975e-05,-9.04265088862e-10,-9.30942343735e-05,0.000141512484689,0.00334858002712

==> Data/Hyperboloid/6p_hyperboloid_p2_s1_m1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
390,-8.61265434411e-08,2.02218745718e-08,-3.75905249903e-06,2.67535040975e-05,-1.40200210955e-06,-5.07800264865e-05,1.35798739287e-07,0.00182018981457
1350,-2.35293452206e-07,-2.97819684896e-09,-5.7461026562e-06,4.03898054068e-05,-2.41291668021e-06,-7.75341571086e-05,9.22521388988e-07,0.00278058503925
4998,-3.09339060948e-07,-4.02226283578e-09,-7.00057292183e-06,4.57169429947e-05,-6.47860713561e-07,-8.88082982124e-05,3.93897185269e-06,0.00319755838835
19206,-3.25481976645e-07,-1.29184436965e-08,-7.25564166175e-06,4.71318067671e-05,-1.10760512944e-07,-9.16276163297e-05,1.51213247789e-05,0.00329772305511
75270,-3.32978883871e-07,-1.887315595e-08,-7.3625582844e-06,4.75144945337e-05,4.95623930775e-08,-9.24807624712e-05,5.84015796738e-05,0.00332949247686
297990,-3.38106892474e-07,-1.9375500598e-08,-7.40380923263e-06,4.76287129326e-05,9.29317172168e-08,-9.27499040854e-05,0.00022868181315,0.0033397542723


==> Data/Hyperboloid/6p_hyperboloid_p2_s1_m4.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
408,-2.15537213602e-08,1.10384854945e-07,-4.28461718556e-06,1.90911023374e-05,1.08936286818e-05,-3.85765652369e-05,7.94761114643e-08,0.00140441240676
1368,-1.95435037531e-07,1.21982479559e-08,-7.48924050475e-06,4.47528442495e-05,8.63940239294e-07,-8.59225557964e-05,1.08904930036e-06,0.00307821661934
5016,-2.71685563939e-07,5.41671963884e-09,-7.51047360828e-06,4.70729537569e-05,2.83147459272e-07,-9.10429182514e-05,4.10736834318e-06,0.00326920453181
19224,-3.0323411236e-07,1.99677528006e-09,-7.38720658464e-06,4.75973084224e-05,1.11495398569e-07,-9.23358364882e-05,1.53382214158e-05,0.00331926739461
75288,-3.15918371708e-07,8.8028012379e-10,-7.29683090128e-06,4.77735061778e-05,5.54347974384e-08,-9.2787303813e-05,5.88642946155e-05,0.00333694148687
298008,-3.21470336748e-07,4.11270169775e-10,-7.24335245997e-06,4.7855691125e-05,2.43728182773e-08,-9.2983022878e-05,0.000230321781324,0.00334442291126

==> Data/Hyperboloid/6p_hyperboloid_p2_s1_weak_1e0.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
144,1.50230699211e-07,-8.87154206219e-08,-6.179094869e-07,5.31478270359e-06,2.5063792498e-06,-1.07140006024e-05,2.17671411389e-09,0.000398628907373
264,1.08810926386e-07,-7.92156437517e-08,-1.54288267644e-06,1.1863128242e-05,4.71171029194e-06,-2.3037292303e-05,1.53792014562e-08,0.000826220418379
612,-1.56393504599e-08,-1.68948791609e-08,-4.63413484207e-06,3.41121067755e-05,4.34158204593e-06,-6.48917104032e-05,2.71827337153e-07,0.00231924729423
1740,-2.25963776948e-07,6.89093131805e-09,-6.73784449584e-06,4.71897558872e-05,1.08290605023e-06,-9.09792463348e-05,1.44169660239e-06,0.00326650630629
5724,-2.67682472286e-07,6.97845832879e-09,-6.96976906218e-06,4.82403294644e-05,3.06525861739e-07,-9.32845358615e-05,4.72660166663e-06,0.00335025277495
20604,-3.02166043931e-07,1.63952555726e-09,-7.11775759562e-06,4.82004123688e-05,1.38608646509e-07,-9.34987095734e-05,1.65121758642e-05,0.00336144516746
78012,-3.14971550536e-07,4.24674277013e-10,-7.15860385841e-06,4.80857924225e-05,5.19784405867e-08,-9.33794670331e-05,6.11255737139e-05,0.00335830824091
303420,-3.21160925267e-07,-1.56318561293e-10,-7.1753829501e-06,4.80119841055e-05,2.37227500125e-08,-9.32845318403e-05,0.00023476080535,0.00335537617504


==> Data/Hyperboloid/6p_hyperboloid_p2_s1_weak_1e1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
144,2.29743557762e-08,-2.81616415541e-08,-4.26742808234e-07,1.95690440336e-06,7.84105975428e-07,-4.04945619576e-06,2.98448033331e-10,0.000152995210792
264,-2.428107865e-09,-4.55344073703e-08,-1.5269047352e-06,7.81619458053e-06,1.96628286401e-06,-1.52007003458e-05,6.86011489717e-09,0.000550073551304
612,-4.71197622739e-08,-9.83413920426e-09,-4.46527717955e-06,3.19660518034e-05,3.27441521777e-06,-6.061256088e-05,2.40046837898e-07,0.00216555671425
1740,-1.91992339423e-07,1.11554282683e-08,-6.32123577712e-06,4.54193878289e-05,8.49884499609e-07,-8.71404154711e-05,1.32465299237e-06,0.00312022939119
5724,-2.7208773446e-07,4.65104720468e-09,-6.88387609104e-06,4.74351181125e-05,1.778327588e-07,-9.17362248124e-05,4.5752182913e-06,0.003293690612
20604,-3.02778086699e-07,1.61408984076e-09,-7.06146003443e-06,4.77822642596e-05,4.6773558953e-08,-9.26800048073e-05,1.62278288e-05,0.00333110823266
78012,-3.15489120081e-07,5.70442636247e-10,-7.13023667494e-06,4.78682518167e-05,1.60664294128e-08,-9.29560707064e-05,6.05861760998e-05,0.00334265550822
303420,-3.21382540204e-07,3.64778051265e-10,-7.16068674828e-06,4.78998251902e-05,6.28236290029e-09,-9.3065436616e-05,0.000233691484775,0.00334730596337


==> Data/Hyperboloid/6p_hyperboloid_p2_s1_weak_1e2.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
144,-3.0521246945e-08,-1.32949642633e-08,-4.54892751376e-07,9.45584051669e-07,2.51131332723e-07,-2.21408605471e-06,9.24499275864e-11,8.98270824992e-05
264,-4.00039277601e-08,-7.00421886491e-08,-1.27742271821e-06,5.50528755334e-06,3.40209210989e-06,-1.08258177323e-05,3.77122053125e-09,0.000395543067157
612,-5.00074943355e-08,-1.11024242235e-08,-3.27476820472e-06,2.29689859348e-05,1.3536295661e-05,-4.33970983734e-05,1.3397996599e-07,0.00155701798259
1740,-2.12952467336e-07,-8.961769807e-09,-5.25166688441e-06,3.18685737871e-05,1.91804525816e-05,-6.30994552079e-05,6.93526126205e-07,0.00227657382424
5724,-2.73656481749e-07,2.90567590469e-09,-6.89246764018e-06,4.72564858719e-05,2.43075270246e-07,-9.13889834398e-05,4.54283543289e-06,0.003282260408
20604,-3.03034868989e-07,1.54737775907e-09,-7.05876183307e-06,4.77230321386e-05,4.91009013616e-08,-9.25656641386e-05,1.61893617292e-05,0.00332711518162
78012,-3.15540080874e-07,5.75527212925e-10,-7.1273867245e-06,4.78427888358e-05,1.40135282021e-08,-9.29062962556e-05,6.05243856698e-05,0.00334085566849
303420,-3.21176651618e-07,1.34252917529e-10,-7.1586025346e-06,4.78865554606e-05,4.84490790773e-09,-9.30396651444e-05,0.000233570220675,0.00334637376717


==> Data/Hyperboloid/6p_hyperboloid_p2_s1_weak_1e3.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
144,-4.91063384323e-08,-2.73219664083e-08,-4.16877969206e-07,5.02158283454e-07,3.86279229367e-07,-1.42472418077e-06,4.43731586846e-11,6.34064041769e-05
264,-9.52429061267e-08,-1.14164076475e-07,-8.37538623144e-07,3.51715038043e-06,1.89088125816e-06,-6.88104088388e-06,1.65560379198e-09,0.000256016576933
612,-3.11581931207e-07,-4.87680792187e-08,-1.13956817407e-06,6.30711503176e-06,3.09279473475e-06,-1.1722780439e-05,1.27648159042e-08,0.000458024259443
1740,-5.93659268254e-08,-1.73551434462e-07,-1.8858065193e-06,1.55846612369e-05,7.26677785636e-06,-2.75245404384e-05,1.69833158855e-07,0.00102125387579
5724,4.32246150759e-08,-3.09430240726e-07,-1.953052029e-06,2.82103354368e-05,1.46819053587e-05,-5.08639323357e-05,1.49498909094e-06,0.00177471804817
20604,-2.60010749178e-07,-5.60980757253e-09,-5.46626239969e-06,3.19339069742e-05,2.13019138733e-05,-6.33873441443e-05,7.75600726548e-06,0.0022997660999
78012,-3.15864774067e-07,1.50289686545e-09,-7.12790431314e-06,4.78305695746e-05,3.58531995311e-08,-9.28761307105e-05,6.04815016048e-05,0.0033397195888
303420,-3.20976165928e-07,2.79522806693e-10,-7.15723894124e-06,4.78831520277e-05,7.2184371687e-09,-9.3029624158e-05,0.000233512567722,0.00334595037274


==> Data/Hyperboloid/6p_hyperboloid_p2_s1_weak_1e6.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
144,-1.64994663516e-09,-1.47052234149e-09,-7.86429677392e-09,-9.88841091419e-09,4.4807395188e-09,-9.6835894697e-09,1.17723193088e-13,2.12687450093e-06
264,-4.08152154237e-10,-4.17594985833e-10,-1.23520731504e-09,1.11505153814e-08,1.05836777525e-08,-1.60839666408e-08,1.85304388415e-12,2.87284534233e-06
612,3.94244903443e-11,3.55392582615e-11,-1.35200996158e-10,4.35862508612e-08,5.53629466378e-09,-5.05111341985e-08,1.36788187597e-11,5.62176608397e-06
1740,9.87801930937e-11,1.20746514806e-10,-2.42536970451e-10,1.10204942803e-07,6.28972750245e-09,-1.17737242909e-07,5.88645179564e-11,7.94492744909e-06
5724,-9.5076224528e-10,-4.50766392475e-10,-1.05464540506e-09,2.06238983502e-07,2.3065632279e-08,-2.25318722109e-07,2.19717170372e-10,1.0283221353e-05
20604,-2.61112150112e-08,-2.29447109189e-08,-6.84519533703e-09,3.20811006161e-07,9.13552437673e-08,-4.50835047722e-07,1.03642424215e-09,1.6951406044e-05
78012,-9.334376071e-08,-2.58784458923e-08,-3.25525246768e-08,4.60433229218e-07,3.14830232588e-07,-9.41665121577e-07,1.6347799384e-08,4.57307902482e-05
303420,-1.88174579726e-07,2.12177098483e-08,-8.17057827468e-08,9.35579275584e-07,4.84655183707e-07,-1.88652851408e-06,2.29282312027e-07,9.33854015477e-05


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_m1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
1350,-2.76829220211e-07,2.25128135435e-08,-6.7575769224e-06,4.61711499456e-05,-1.51501108083e-07,-8.92707142213e-05,1.17164956319e-06,0.00320669185278
4998,-3.13700322031e-07,-6.48305258913e-10,-7.05780303198e-06,4.74542865123e-05,7.82564695542e-08,-9.20929526617e-05,4.19129644838e-06,0.00330882486924
19206,-3.27712944822e-07,-7.13668809274e-09,-7.15217259178e-06,4.77526313025e-05,2.04358719286e-08,-9.27696197291e-05,1.54680789062e-05,0.0033366962852
75270,-3.33760422825e-07,-9.37483915412e-09,-7.18319004168e-06,4.77940574117e-05,1.83400718079e-09,-9.29020788502e-05,5.89583916452e-05,0.00334160492076
297990,-3.35917981902e-07,-1.01049911808e-08,-7.19358418356e-06,4.78184519618e-05,3.15647478892e-09,-9.29610400432e-05,0.000229993121943,0.00334442991419
1185798,-3.36702852219e-07,-1.05812602247e-08,-7.19726500861e-06,4.782885696e-05,-3.5285978236e-10,-9.29844588493e-05,0.000908164010151,0.00334589827272


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_m2.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
960,2.33175110024e-07,1.77947896956e-08,-2.86539928732e-06,3.88435905513e-05,-4.73374334736e-07,-6.95759016337e-05,4.25947590295e-07,0.00242317923388
4224,-3.0308533852e-08,1.18910935692e-08,-5.22216182756e-06,4.45345198536e-05,2.75882636646e-07,-8.3780683765e-05,2.51046192063e-06,0.00297534630981
17664,-1.94453865622e-07,7.43550715504e-09,-6.36886560037e-06,4.6588205191e-05,1.47041339425e-07,-8.9383891032e-05,1.22455823623e-05,0.00319885710975
72192,-2.72302652394e-07,3.78049392767e-09,-6.86883333964e-06,4.74343669e-05,6.21825964871e-08,-9.17388221794e-05,5.31665547857e-05,0.00329423032383
291840,-3.04979324176e-07,1.65325284092e-09,-7.0658696576e-06,4.77398501071e-05,2.71559286745e-08,-9.2621234468e-05,0.000219712903312,0.00332930227867

==> Data/Hyperboloid/6p_hyperboloid_p3_s1_m3.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
960,2.38599594323e-07,9.24270429528e-09,-2.86680471644e-06,3.89766862577e-05,-3.561831798e-08,-6.97845366421e-05,5.0943680735e-07,0.00242748442317
4224,-3.03111850422e-08,1.18915662859e-08,-5.22208969648e-06,4.45337744763e-05,2.76235632308e-07,-8.37792923403e-05,2.31749695151e-06,0.00297526921607
17664,-1.94454183645e-07,7.43601807486e-09,-6.3688542026e-06,4.65880907055e-05,1.4718605664e-07,-8.93836808967e-05,1.17181660039e-05,0.00319884330078
72192,-2.72303909184e-07,3.75312191163e-09,-6.86703616015e-06,4.74195036698e-05,7.33144281418e-08,-9.17107155341e-05,5.19456772134e-05,0.00329223709032
291840,-3.04808501321e-07,1.66887858778e-09,-7.06551777961e-06,4.77411603361e-05,2.66249436946e-08,-9.26215820152e-05,0.000217230416037,0.00332925947589

==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak1e1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,1.70815435723e-08,-2.14188290688e-08,-2.09833224377e-06,2.18247904931e-05,1.71668695852e-06,-3.84151755959e-05,3.68822949896e-08,0.00140805258973
612,-9.35518977881e-08,2.1434779583e-08,-4.0651422375e-06,3.82992715576e-05,4.7597620133e-06,-6.98018161473e-05,2.28521179857e-07,0.0024942846554
1740,-1.93016436104e-07,4.01282292966e-08,-6.12998024926e-06,4.61679152349e-05,2.01322153712e-06,-8.81631519042e-05,9.18922183838e-07,0.00315281144109
5724,-2.99092163716e-07,1.18735605106e-08,-7.03212805424e-06,4.77297640935e-05,3.86163423957e-07,-9.25240946108e-05,3.15507319967e-06,0.00332235513486
20604,-3.18826731379e-07,1.30373169814e-09,-7.15780942686e-06,4.79334740373e-05,5.08453659594e-08,-9.31078155926e-05,1.11350164881e-05,0.00334848318417
78012,-3.23854720699e-07,-1.49212351417e-10,-7.18149127702e-06,4.79475904804e-05,-2.82474741867e-09,-9.31800521941e-05,4.14503518281e-05,0.00335171990429
303420,-3.25336549507e-07,-1.97583107439e-10,-7.18548211311e-06,4.79388825847e-05,-1.00999535882e-08,-9.31749868321e-05,0.000159600897267,0.00335166695497


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak1e3.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,-7.15145787818e-08,-2.14331612419e-08,-5.63076620266e-07,9.74576845295e-07,1.85705623041e-07,-2.88416492058e-06,1.96715757895e-10,0.00011247651473
612,-1.47295547165e-07,2.44258391814e-08,-1.4565334668e-06,1.78828931838e-06,-7.56117794436e-08,-6.72065895258e-06,2.27068157992e-09,0.0002692374999
1740,-1.8255177604e-07,1.52110153015e-08,-3.31100522033e-06,5.28236093616e-06,-5.06354652529e-07,-1.79244379847e-05,3.96202198168e-08,0.000676551245069
5724,-2.14136332544e-07,-3.8282275255e-08,-4.13885091857e-06,1.50567524675e-05,-5.41928233467e-07,-3.566749959e-05,4.10859548455e-07,0.0012296403734
20604,-3.04301470553e-07,5.31365795321e-08,-7.08305771303e-06,4.75620757517e-05,5.36290615964e-07,-9.2395714414e-05,1.09606508555e-05,0.00332208368526
78012,-3.20647102155e-07,7.13928846031e-10,-7.15381688904e-06,4.7877246378e-05,3.01139771433e-08,-9.30145160533e-05,4.1302968523e-05,0.00334534741864


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak_1e0.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,3.21764270271e-07,8.51668514391e-10,-2.96124757865e-06,3.26491779485e-05,5.83098243411e-06,-5.87343742004e-05,1.01956923433e-07,0.0020885366112
612,-5.86932705429e-08,3.79491649714e-08,-6.35162267476e-06,4.76122784074e-05,3.65882515203e-06,-9.06576948731e-05,5.24493953886e-07,0.00324563762534
1740,-2.44394799965e-07,1.18601020849e-08,-7.15359449688e-06,5.00559500768e-05,1.03993046432e-06,-9.67871540426e-05,1.61977738899e-06,0.00347971321776
5724,-2.95784758852e-07,2.78457899136e-09,-7.27143398303e-06,4.94046923546e-05,3.74680556506e-07,-9.58701175209e-05,4.97934703458e-06,0.00344920989217
20604,-3.14310860074e-07,1.91285233291e-10,-7.25477415546e-06,4.8766692516e-05,1.7254825712e-07,-9.47308170868e-05,1.69307686023e-05,0.00340847783906
78012,-3.20935004094e-07,-7.06554641924e-11,-7.22625356446e-06,4.83715659936e-05,8.52810918452e-08,-9.39957405959e-05,6.19113789781e-05,0.00338178158583
303420,-3.23388753663e-07,-4.24254635472e-10,-7.20592074654e-06,4.81577176221e-05,3.97872871908e-08,-9.3588792107e-05,0.000236256055533,0.00336710079866


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak_1e1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,1.40444565308e-07,2.1778681132e-08,-2.89235690134e-06,2.71342549455e-05,2.92062734596e-06,-4.81409186796e-05,7.06061678652e-08,0.00171591069811
612,-4.33122021706e-08,3.06289126645e-08,-5.46090507545e-06,4.32962253867e-05,1.93548777339e-06,-8.14219196552e-05,4.2697553694e-07,0.00289671928005
1740,-2.51917493297e-07,1.49718822653e-08,-6.83739160116e-06,4.75853711547e-05,4.19200631962e-07,-9.1899165055e-05,1.46430532517e-06,0.00329811729044
5724,-3.02364428238e-07,4.80659670136e-09,-7.05983001691e-06,4.76893206503e-05,2.82855924888e-07,-9.25296327758e-05,4.63498587807e-06,0.00330848735172
20604,-3.16628526067e-07,3.9907697065e-10,-7.15433575208e-06,4.79669364249e-05,1.72906451728e-08,-9.31689664872e-05,1.63930113553e-05,0.00335071030375
78012,-3.21806879483e-07,-2.49186460297e-10,-7.17012736644e-06,4.79381819501e-05,-9.11279321624e-09,-9.31486652314e-05,6.08428062432e-05,0.003349815152
303420,-3.24225621954e-07,-3.0159374349e-10,-7.1795405379e-06,4.79381882528e-05,-2.37001757024e-09,-9.31650000221e-05,0.000234199052655,0.00335145618855


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak_1e2.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,9.89954238861e-09,1.23054341184e-09,-2.15326150439e-06,1.95532901011e-05,8.9653407628e-06,-3.43379708861e-05,3.97516868997e-08,0.0012320270943
612,-8.8145889742e-08,3.20404654538e-08,-4.04337667407e-06,3.11173881425e-05,1.70366586177e-05,-5.85387863087e-05,2.29477652668e-07,0.00208535728179
1740,-1.24526891005e-07,1.2759657457e-07,-4.88491664222e-06,4.31660392608e-05,1.28322464762e-05,-8.02963210889e-05,1.08082263253e-06,0.00286219390665
5724,-2.95931641035e-07,4.32156653152e-09,-7.02226785666e-06,4.76951163934e-05,5.74849306428e-08,-9.24792425923e-05,4.64423245085e-06,0.00332391249118
20604,-3.17630971323e-07,3.72634540547e-10,-7.14129158979e-06,4.78056816792e-05,-6.35184583075e-08,-9.28714298652e-05,1.6304547795e-05,0.00333711881773
78012,-3.21884974276e-07,-2.79174416581e-10,-7.16505423274e-06,4.79016293938e-05,-6.10067712903e-09,-9.30769189398e-05,6.07446743534e-05,0.00334780497995
303420,-3.24248351701e-07,-2.72158880386e-10,-7.17643957908e-06,4.79151330954e-05,-1.25665157208e-09,-9.31199099652e-05,0.000233965824429,0.00334977781635


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak_1e3.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,-1.52623062169e-07,-4.73749087081e-08,-1.77543155294e-06,7.99256676015e-06,4.37338027144e-06,-1.54535792327e-05,8.54577390879e-09,0.000588547804102
612,-2.95915170281e-07,-1.67246824167e-07,-2.60864575039e-06,1.30090950718e-05,6.567300017e-06,-2.43257601444e-05,4.94790718219e-08,0.000931285423497
1740,4.0975353813e-08,-1.48621803801e-08,-2.10144458383e-06,2.42011048792e-05,1.19901337258e-05,-4.35144183954e-05,3.77647333165e-07,0.00156212074636
5724,-2.26447522697e-07,7.3694070946e-08,-5.13380276242e-06,3.20358206863e-05,2.04315104087e-05,-6.27781979388e-05,2.2207561756e-06,0.00226398306584
20604,-3.3122521584e-07,1.62905844541e-08,-6.99235384203e-06,4.77695467971e-05,1.33145154178e-06,-9.21143405386e-05,1.58729549843e-05,0.00330124209354
78012,-3.21138880618e-07,-4.10930557898e-10,-7.16009858497e-06,4.78953727583e-05,-9.10308954365e-09,-9.30578287077e-05,6.07180850494e-05,0.00334695910231
303420,-3.24016836847e-07,-2.93496153518e-10,-7.17350743962e-06,4.79017214197e-05,-1.46022740987e-08,-9.30919967325e-05,0.000233861328196,0.00334801148206


==> Data/Hyperboloid/6p_hyperboloid_p3_s1_weak_1e6.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,-1.19195545243e-10,-1.41321551064e-10,-5.75982166866e-10,-3.02605068258e-08,7.20852558642e-09,2.87019915698e-08,2.68203588426e-12,3.19365889654e-06
612,8.86620219901e-11,5.97125168285e-11,-2.53727085406e-10,6.40625089029e-08,6.81612960087e-09,-7.35496709659e-08,1.65424367089e-11,6.40285513638e-06
1740,2.36744656253e-11,1.59477676637e-10,-4.99728346281e-10,1.58001899822e-07,1.352040644e-08,-1.68805972261e-07,7.0327265705e-11,9.28696664672e-06
5724,-5.73187995916e-09,-4.53485234255e-09,-2.46791787054e-09,2.66178601544e-07,3.99488415048e-08,-3.12723156001e-07,2.5196042666e-10,1.24153871211e-05
20604,-8.54832856662e-08,-4.95022647359e-08,-5.09575192227e-08,6.08215380733e-07,3.63983315317e-07,-1.1505295533e-06,4.70433806999e-09,4.86591172692e-05
78012,-2.41364988447e-07,-1.39331276872e-08,-1.72148691242e-07,1.78438526151e-06,8.90121481551e-07,-3.34784992017e-06,1.52353793939e-07,0.000151365178085
303420,-3.54339550983e-07,-2.30312743982e-07,-4.98741974036e-07,5.97359402125e-06,2.42038058452e-06,-1.01927748954e-05,4.10397770285e-06,0.000403151379434


==> Data/Hyperboloid/6p_hyperboloid_p3_s2_m1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
786,-1.90102508387e-07,9.55937528581e-09,-6.17389638191e-06,4.50482172625e-05,-2.99585501409e-08,-8.62441524333e-05,5.70705239771e-07,0.00308661222995
2670,-2.80750657761e-07,1.20793874503e-09,-6.85575336775e-06,4.72261412017e-05,1.21730997082e-07,-9.13316700897e-0,51.79558439022e-06,0.00327782403652
9894,-3.18033723568e-07,-7.69992328487e-09,-7.10144662247e-06,4.76900571499e-05,2.64659424021e-08,-9.25773480084e-05,5.9954028455e-06,0.00332980221679
38166,-3.28261596738e-07,-9.87232603357e-09,-7.15299359246e-06,4.7777814478e-05,2.56050029857e-09,-9.28164872378e-05,2.15301618685e-05,0.0033386609847
150006,-3.32080827466e-07,-1.05983784284e-08,-7.17341232573e-06,4.77964633223e-05,-3.14448153778e-09,-9.28865991332e-05,8.12498417486e-05,0.00334130594802
594870,-3.3503009261e-07,-1.0604086144e-08,-7.18731284095e-06,4.78123746107e-05,-1.93005405768e-09,-9.29391924032e-05,0.000315523270514,0.00334321391722


==> Data/Hyperboloid/6p_hyperboloid_p3_s2_m2.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
474,2.24930386496e-07,1.54692694879e-08,-2.80041026418e-06,3.48088929749e-05,5.11718160435e-07,-6.29504812727e-05,1.60095561182e-07,0.00219006221008
1578,-1.7540729608e-08,1.43364545607e-08,-5.0986673872e-06,4.42988459558e-05,3.76122600128e-07,-8.31459958122e-05,9.72708831537e-07,0.0029500412179
5514,-1.8544169001e-07,9.62788452642e-09,-6.29843174762e-06,4.64662510592e-05,1.99775135803e-07,-8.90498260909e-05,3.97972232083e-06,0.00318547291795
20298,-2.67211799975e-07,4.79810199432e-09,-6.83116794406e-06,4.73639039473e-05,9.55132319789e-08,-9.15517728152e-05,1.53807834172e-05,0.0032860739838
77514,-3.02330842542e-07,2.50996362416e-09,-7.04768103451e-06,4.77180617199e-05,5.53932383563e-08,-9.2547812978e-05,5.93976688846e-05,0.00332621205976
302538,-3.16646789895e-07,8.41915732827e-10,-7.1337047884e-06,4.7849287169e-05,1.57101422233e-08,-9.29298770654e-05,0.00023194238307,0.00334184530938

==> Data/Hyperboloid/6p_hyperboloid_p3_s2_weak_1e0.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,3.21764270271e-07,8.51668514391e-10,-2.96124757865e-06,3.26491779485e-05,5.83098243411e-06,-5.87343742004e-05,1.01956923433e-07,0.0020885366112
420,1.0370980107e-07,3.05479262499e-08,-4.95773730564e-06,4.22180189462e-05,4.69839608357e-06,-7.85010986802e-05,2.86022052461e-07,0.00279752176239
840,-1.46860856618e-07,1.32430566862e-08,-6.57863914563e-06,4.86494578315e-05,1.58365198587e-06,-9.30973949335e-05,7.85783687407e-07,0.00333521326778
2112,-2.59140210061e-07,5.78322476288e-09,-7.05072679729e-06,4.91102701453e-05,4.29397216996e-07,-9.49777531055e-05,1.9502741875e-06,0.00341224459668
6384,-2.98110188345e-07,1.38854519474e-09,-7.16333899245e-06,4.86505716912e-05,1.90371595418e-07,-9.43702874191e-05,5.50260558797e-06,0.00339340611287
21840,-3.1351511443e-07,2.30960470759e-10,-7.18512280451e-06,4.83208841372e-05,8.9701344358e-08,-9.38369785329e-05,1.78600029592e-05,0.00337511765051
80400,-3.20122606677e-07,8.95449338548e-11,-7.18715612607e-06,4.81313071195e-05,4.42820031734e-08,-9.35123412446e-05,6.36611911579e-05,0.00336369754137
308112,-3.23254976286e-07,-6.54025396582e-11,-7.18602644998e-06,4.80352308622e-05,2.16930830484e-08,-9.33446248194e-05,0.000239670535055,0.0033576611702


==> Data/Hyperboloid/6p_hyperboloid_p3_s2_weak_1e1.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,1.40444565308e-07,2.1778681132e-08,-2.89235690134e-06,2.71342549455e-05,2.92062734596e-06,-4.81409186796e-05,7.06061678652e-08,0.00171591069811
420,3.3853235152e-08,4.56900272574e-08,-4.69709275119e-06,3.90241737691e-05,4.76614341838e-06,-7.22287466797e-05,2.44057485058e-07,0.00256849329711
840,-1.65674017008e-07,2.0782072041e-08,-6.30982532247e-06,4.62903100375e-05,1.00306494704e-06,-8.85011544383e-05,7.1168266967e-07,0.00316556469351
2112,-2.67755378596e-07,5.70813793229e-09,-6.88950026425e-06,4.76728549251e-05,1.4328488549e-07,-9.21852390515e-05,1.83975762556e-06,0.00330933103134
6384,-3.01617446681e-07,8.82534466182e-10,-7.0690157225e-06,4.78547906739e-05,4.1889611368e-08,-9.28242069772e-05,5.32818316617e-06,0.00333643506995
21840,-3.14459547139e-07,6.46073605973e-10,-7.12917870709e-06,4.79009871575e-05,1.87078218817e-08,-9.30145977654e-05,1.75552597675e-05,0.00334458378125
80400,-3.20736389544e-07,2.59946511171e-10,-7.1588895184e-06,4.79137588982e-05,8.76772793514e-09,-9.30883304962e-05,6.30990241022e-05,0.00334800113623
308112,-3.23645753588e-07,-1.29726723262e-10,-7.1742503168e-06,4.79183831079e-05,2.6665463553e-09,-9.3122667212e-05,0.000238588919042,0.00334968404565


==> Data/Hyperboloid/6p_hyperboloid_p3_s2_weak_1e2.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,9.89954238861e-09,1.23054341184e-09,-2.15326150439e-06,1.95532901011e-05,8.9653407628e-06,-3.43379708861e-05,3.97516868997e-08,0.0012320270943
420,2.83130270798e-08,-1.08307791177e-07,-2.82823006634e-06,2.8389291844e-05,1.45517601513e-05,-5.1176047358e-05,1.35100897295e-07,0.00181145779031
840,-1.34082033545e-07,3.3659238841e-08,-4.39934010186e-06,3.23365772198e-05,1.86808527469e-05,-6.14905375153e-05,3.65026318736e-07,0.00219869582345
2112,-2.69079928212e-07,1.41580931707e-09,-5.66313693143e-06,3.32025076534e-05,2.01445935351e-05,-6.63437201862e-05,9.45496982087e-07,0.00239963936522
6384,-3.26930956827e-07,1.37834021501e-08,-7.10743014545e-06,4.77227311422e-05,3.5899562698e-07,-9.24593511211e-05,5.27643984268e-06,0.00332185450034
21840,-3.14712632348e-07,7.31560044092e-10,-7.1251287024e-06,4.785199115e-05,1.13758514283e-08,-9.29212484321e-05,1.75224035631e-05,0.00334130064238
80400,-3.20583546849e-07,2.96294631788e-10,-7.15623348691e-06,4.78886353257e-05,5.47102726762e-09,-9.30386295564e-05,6.30354192567e-05,0.00334622551097
308112,-3.2347751446e-07,1.0344971214e-10,-7.17100676483e-06,4.79052892478e-05,2.05853204066e-09,-9.30940882052e-05,0.000238441549881,0.00334857882838


==> Data/Hyperboloid/6p_hyperboloid_p3_s2_weak_1e3.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,-1.52623062169e-07,-4.73749087081e-08,-1.77543155294e-06,7.99256676015e-06,4.37338027144e-06,-1.54535792327e-05,8.54577390879e-09,0.000588547804102
420,-3.89626774658e-07,-1.32834526562e-07,-1.51701602971e-06,6.00548057384e-06,3.23947994862e-06,-1.18665817537e-05,9.22160462345e-09,0.000476099578112
840,-4.17334405382e-07,-1.59452165897e-07,-1.79106901631e-06,9.67886614708e-06,4.63678651403e-06,-1.76961937903e-05,3.95782744966e-08,0.000685967782101
2112,-5.72567883502e-08,-1.94272857035e-07,-2.26600681799e-06,1.84287042854e-05,8.63280450561e-06,-3.2436389456e-05,2.84184108919e-07,0.00118455755744
6384,4.75355078657e-08,-2.60036704087e-07,-1.76682219339e-06,2.79997144424e-05,1.50537330845e-05,-5.05924961124e-05,1.72227921411e-06,0.00177656842576
21840,-2.37941428046e-07,1.09618380691e-07,-4.62986911889e-06,3.1361835975e-05,2.24309777526e-05,-6.11452576647e-05,8.07430670929e-06,0.00220843720451
80400,-4.18380437776e-07,-7.15163942655e-08,-6.98787588042e-06,3.52617548546e-05,1.29752700718e-05,-7.20182941066e-05,3.43351741773e-05,0.00261411864917
308112,-3.18723956271e-07,4.46028853111e-10,-7.1724702817e-06,4.78787148784e-05,3.86293316998e-08,-9.30421422539e-05,0.000238134823195,0.00334693405975


==> Data/Hyperboloid/6p_hyperboloid_p3_s2_weak_1e6.csv <==
numDoFs,x0,y0,z0,x1,y1,z1,DisplacementNorm,Energynorm
264,-1.19195545243e-10,-1.41321551064e-10,-5.75982166866e-10,-3.02605068258e-08,7.20852558642e-09,2.87019915698e-08,2.68203588426e-12,3.19365889654e-06
420,-1.0193396958e-11,-2.26197806042e-11,-1.80631253871e-10,7.98272250908e-09,5.86837381268e-09,-1.37140362935e-08,9.5777067763e-12,5.22264840793e-06
840,6.79652312336e-11,5.56949799512e-11,-1.30329848156e-10,7.02888872848e-08,5.53323662759e-09,-7.85170447374e-08,3.01242611881e-11,7.1606351863e-06
2112,5.5246786131e-11,9.69194529533e-11,-2.41562960177e-10,1.33137192147e-07,8.70650897479e-09,-1.41084932056e-07,8.65556900722e-11,8.73692305838e-06
6384,-1.84678023062e-09,-1.1877509309e-09,-8.56625025464e-10,2.18759738638e-07,2.46926237239e-08,-2.42342914367e-07,2.68762721263e-10,1.07068260425e-05
21840,-2.22597595542e-08,-1.92704366545e-08,-4.02319031793e-09,2.77792705248e-07,7.13156381369e-08,-3.73331389974e-07,9.94160166068e-10,1.46349846768e-05
80400,-4.92013601998e-08,-2.43905557003e-08,-1.17247331463e-08,2.73137956981e-07,1.64844118784e-07,-4.97731466988e-07,5.71889225185e-09,2.3297258192e-05
308112,-8.98563810368e-08,2.12073942239e-08,-3.39275188302e-08,3.11834986125e-07,2.80726210895e-07,-8.03607459289e-07,6.61526789814e-08,4.61749681308e-05


==> Data/Hyperboloid/Trash/6p_hyperboloid_p2_s1_weak.csv <==
numDoFs,x0,y0,z0,x1,y1,z1
612,-1.52697e-07,1.41272e-08,-5.42176e-06,3.52676e-05,4.91006e-06,-6.82712e-05
1740,-2.54227e-07,1.76041e-08,-6.87978e-06,4.74021e-05,1.21585e-06,-9.16034e-05
5724,-3.01309e-07,6.24142e-09,-7.15901e-06,4.84584e-05,3.43171e-07,-9.3995e-05
20604,-3.17039e-07,2.06122e-09,-7.19954e-06,4.83033e-05,1.29165e-07,-9.38219e-05
78012,-3.224e-07,7.71561e-10,-7.19824e-06,4.81342e-05,5.7715e-08,-9.3534e-05
303420,-3.24449e-07,3.15371e-10,-7.19293e-06,4.80329e-05,2.78651e-08,-9.33515e-05


==> Data/Hyperboloid/Trash/6p_hyperboloid_p3_s1_m2.csv <==
numDoFs,x0,y0,z0,x1,y1,z1
237,2.63559e-09,-8.16962e-09,-3.04725e-07,5.57638e-06,2.6975e-08,-9.1973e-06
960,2.33234e-07,1.7731e-08,-2.86551e-06,3.88432e-05,-4.74542e-07,-6.9575e-05
4224,-3.03098e-08,1.18891e-08,-5.22216e-06,4.45344e-05,2.75911e-07,-8.37806e-05
17664,-1.94456e-07,7.4348e-09,-6.3689e-06,4.65884e-05,1.46791e-07,-8.93843e-05
72192,-2.72363e-07,3.73914e-09,-6.86849e-06,4.74279e-05,6.56003e-08,-9.17276e-05
291840,-3.04904e-07,1.57414e-09,-7.06553e-06,4.77419e-05,2.73351e-08,-9.26232e-05


==> Data/Hyperboloid/Trash/6p_hyperboloid_p3_s1_m3.csv <==
numDoFs,x0,y0,z0,x1,y1,z1
960,2.38E-07,9.66E-09,-2.87E-06,3.90E-05,-1.82E-08,-6.98E-05
4224,-3.03E-08,1.19E-08,-5.22E-06,4.45E-05,2.76E-07,-8.38E-05
17664,-1.94E-07,7.43E-09,-6.37E-06,4.66E-05,1.47E-07,-8.94E-05
72192,-2.72E-07,3.65E-09,-6.87E-06,4.74E-05,6.40E-08,-9.17E-05
291840,-3.05E-07,1.24E-09,-7.07E-06,4.77E-05,2.96E-08,-9.26E-05


==> Data/Hyperboloid/Trash/6p_hyperboloid_p3_s1_weak.csv <==
numDoFs,x0,y0,z0,x1,y1,z1
1740,-2.66163e-07,1.52166e-08,-7.23694e-06,5.01699e-05,1.07737e-06,-9.71418e-05
3444,-2.98811e-07,7.52323e-09,-7.27047e-06,4.93901e-05,4.56642e-07,-9.58463e-05
8580,-3.1521e-07,2.51133e-09,-7.25582e-06,4.87651e-05,2.03424e-07,-9.47308e-05
25764,-3.21413e-07,8.91976e-10,-7.22721e-06,4.8372e-05,9.82976e-08,-9.39985e-05
87780,-3.23949e-07,3.26909e-10,-7.20772e-06,4.81544e-05,4.86629e-08,-9.35879e-05
322404,-3.25067e-07,1.1511e-10,-7.19678e-06,4.80403e-05,2.41163e-08,-9.33717e-05


==> Data/Hyperboloid/Trash/6p_hyperboloid_p3_s2_weak.csv <==
numDoFs,x0,y0,z0,x1,y1,z1
840,-2.33324e-07,2.80359e-08,-7.0972e-06,4.93839e-05,1.77912e-06,-9.52777e-05
2112,-2.96935e-07,8.40565e-09,-7.26084e-06,4.93706e-05,4.76287e-07,-9.57911e-05
6384,-3.15173e-07,2.53112e-09,-7.25571e-06,4.87648e-05,2.03707e-07,-9.47301e-05
21840,-3.21413e-07,8.91846e-10,-7.22721e-06,4.8372e-05,9.82984e-08,-9.39985e-05
80400,-3.23949e-07,3.26889e-10,-7.20772e-06,4.81544e-05,4.86629e-08,-9.35879e-05
308112,-3.25067e-07,1.15108e-10,-7.19678e-06,4.80403e-05,2.41163e-08,-9.33717e-05


==> Data/Paraboloid/1p_paraboloid2_p2_s1_m-1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
19,3.7406676911e-05,3.7406676911e-05,-0.000104639136795,1.90958862958e-07,11.223431932
40,0.00112724895115,0.00112724895115,-0.00143607905017,8.33254717877e-05,176.966503253
100,0.00909976999353,0.00909976999353,-0.01096305384,0.0103379868031,1332.79878765
292,0.02698458386,0.02698458386,-0.0329767863539,0.249196041104,3930.6432493
964,0.033368607721,0.0333686077208,-0.0407167984971,1.22913793304,4853.86674409
3460,0.0341519185892,0.0341519185891,-0.0416610914864,4.58714237962,4967.41197435
13060,0.0342698221046,0.0342698221045,-0.0418122970577,17.3991461402,4985.7111976
50692,0.034292005789,0.0342920057887,-0.0418505757572,67.5941573886,4990.39132457
199684,0.0342943897062,0.0342943897054,-0.0418656302319,266.315418257,4992.26648491

==> Data/Paraboloid/1p_paraboloid2_p3_s1_m-1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
40,0.00232608645418,0.00232608645418,-0.00276847548913,0.000474566721626,352.761630457
100,0.0133439916112,0.0133439916112,-0.0160534804925,0.022652980851,1949.14130237
292,0.0311150565732,0.0311150565732,-0.0380297336037,0.33078324588,4533.63769685
964,0.0341598445859,0.0341598445859,-0.0416560344087,1.28574209702,4966.89258665
3460,0.0342963009338,0.0342963009337,-0.0418316826178,4.62390369975,4987.99471926
13060,0.0343027410828,0.0343027410831,-0.0418517207561,17.4309059169,4990.47770284
50692,0.0342999625617,0.0342999625622,-0.0418607541322,67.6248362058,4991.6252571
199684,0.0342961733615,0.0342961733638,-0.0418685808597,266.34592539,4992.62701034
792580,0.034292311377,0.0342923113832,-0.0418763207735,1057.13528128,4993.61828796

==> Data/Paraboloid/1p_paraboloid2_p3_s2_m-1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
40,0.00232608645418,0.00232608645418,-0.00276847548913,0.000474566721626,352.761630457
67,0.0105741646244,0.0105741646244,-0.0125184513333,0.0104324741461,1551.20498251
139,0.027052412188,0.027052412188,-0.0329021504872,0.122662408016,3935.61692373
355,0.0338914479525,0.0338914479524,-0.0413168286307,0.47137904269,4927.13124771
1075,0.0342870423252,0.0342870423252,-0.04181594876,1.44276283275,4986.0659115
3667,0.0343036808583,0.0343036808585,-0.0418483676788,4.90327589011,4990.05214295
13459,0.0343013563961,0.0343013563958,-0.0418579380943,17.9662755362,4991.26466881
51475,0.0342975769008,0.0342975769011,-0.0418657732466,68.6740488537,4992.26741624
201235,0.0342937152141,0.0342937152114,-0.0418735131722,268.424991879,4993.25869131

==> Data/Paraboloid/6p_paraboloid2_p2_s1_m1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
412,0.0281871749115,0.0267422064143,-0.0337336114104,0.364211714575,4001.646244
1396,0.0333712229366,0.0332223376031,-0.0406788305912,1.75885593111,4841.11562767
5092,0.034150999103,0.034171166899,-0.0416994616051,6.70655166352,4965.38610963
19396,0.0342673278563,0.0343128424249,-0.0418613248264,25.6996545024,4985.14560271
75652,0.0342893465968,0.0343396821881,-0.0419018698198,100.35799484,4990.1233907
298756,0.0342924906298,0.0343436737867,-0.0419182597338,396.448132849,4992.32337117


==> Data/Paraboloid/6p_paraboloid2_p2_s1_m4.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
430,0.0282201154604,0.0268141167195,-0.0337966965114,0.381491859848,4014.12222029
1414,0.0333889074232,0.0332668212793,-0.0406810822808,1.78416242529,4849.98937071
5110,0.034140762411,0.034128339787,-0.0416401128819,6.71514850978,4965.17016976
19414,0.0342605883402,0.034253916001,-0.0417974398183,25.6558820707,4984.03306476
75670,0.0342874113757,0.0342813086253,-0.0418424291321,100.134437391,4989.46732334
298774,0.0342930501571,0.034287366729,-0.0418621308773,395.550334995,4991.88071016

==> Data/Paraboloid/6p_paraboloid2_p2_s1_weak.csv <==
numDoFs,x0,y0,z0
640,0.0290073,0.0274205,-0.0346082
1792,0.0338728,0.0334901,-0.0411243
5824,0.0344019,0.0342374,-0.0418733
20800,0.0343968,0.0343098,-0.0419185
78400,0.0343573,0.03431,-0.0419047
304192,0.0343287,0.0343022,-0.041894


==> Data/Paraboloid/6p_paraboloid2_p2_s1_weak_1e0.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
154,0.00385445453925,0.00353458331651,-0.00472526088443,0.0030226811451,575.17843498
280,0.0143550505635,0.013039088545,-0.0171507814643,0.0684093934726,2053.80509944
640,0.0290072604623,0.0274204913177,-0.0346082210368,0.604752863978,4128.18649103
1792,0.033872826797,0.0334901231437,-0.0411243492098,2.32663047078,4902.21822594
5824,0.0344018626381,0.0342374113116,-0.0418732575828,7.77159146552,4992.22761784
20800,0.0343968499108,0.0343097835916,-0.0419185138241,27.7095514358,4998.08152863
78400,0.034357335467,0.0343100210502,-0.0419046975492,104.177477349,4996.68875647
304192,0.0343286872247,0.0343021615657,-0.0418940358266,403.575054483,4995.57786366


==> Data/Paraboloid/6p_paraboloid2_p2_s1_weak_1e1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
154,0.0029609697254,0.00271039559565,-0.00360205434071,0.00176792219931,440.669518938
280,0.0122521397683,0.0105414538862,-0.0141105792752,0.0471615033277,1702.54789562
640,0.0252396288334,0.0261851116181,-0.0314233124413,0.503423758168,3763.58188689
1792,0.0348020215882,0.0319046809601,-0.0407108370204,2.28470453844,4854.15424288
5824,0.0341942377887,0.0341774078985,-0.0417069749041,7.70745078274,4972.98287627
20800,0.0342887611791,0.034278320547,-0.041831699568,27.5908494533,4988.03575903
78400,0.0343019431709,0.0342935693894,-0.0418598984664,103.947982651,4991.5075325
304192,0.0343004909586,0.0342935771719,-0.0418710489683,403.120134062,4992.92101649


==> Data/Paraboloid/6p_paraboloid2_p2_s1_weak_1e2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
154,0.00162473142484,0.00198661714097,-0.00235337621218,0.000744015665784,287.548680072
280,0.00214914863097,0.00287792213517,-0.00387276311802,0.00321601024969,466.946415652
640,0.00221755484037,0.00343390025425,-0.00565064291198,0.0128952112421,657.856509065
1792,0.0150371914729,0.0213396305246,-0.0235458178036,0.717067749878,2819.90291383
5824,0.0267345835554,0.0331566897874,-0.0368568355539,6.03988901992,4389.27920156
20800,0.0342771459438,0.0342743516981,-0.0418218994024,27.5776630158,4986.90824454
78400,0.0342960847888,0.0342916286547,-0.0418549949644,103.923133894,4990.94228489
304192,0.0342974804389,0.0342925392098,-0.0418684874458,403.07009584,4992.62610557


==> Data/Paraboloid/6p_paraboloid2_p2_s1_weak_1e3.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
154,0.000153328317871,0.000234272874829,-0.000520128019696,2.72509731554e-05,63.1535513864
280,5.97900066151e-05,0.000149898304467,-0.000758297048413,0.000142103792188,92.7952784944
640,5.59160490643e-07,9.37724231776e-05,-0.000689057101798,0.000198519026053,77.0209592188
1792,5.69939916832e-05,0.00033073756847,-0.00190885203936,0.00471734687865,225.321063174
5824,0.000475630389452,0.0011101024257,-0.00369717817692,0.0455315808755,420.417445371
20800,0.0174463282256,0.0275290732424,-0.0286266889923,12.5472225163,3392.75390322
78400,0.0239463109288,0.0360154076832,-0.0360864147319,81.9424409593,4293.67761139
304192,0.0346376350356,0.0330009576588,-0.0414703243438,391.818532694,4928.70738761


==> Data/Paraboloid/6p_paraboloid2_p2_s1_weak_1e6.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
154,1.84513242232e-07,-2.23168162755e-07,-7.621531782e-07,2.11004884868e-08,0.67666863646
280,6.49303204002e-08,-9.76271924917e-08,-2.98717558716e-07,2.2200584748e-07,2.23637641148
640,-3.83379361499e-08,8.7291482088e-09,-1.05909160198e-07,1.19278605903e-06,4.17930038118
1792,-2.63114915778e-07,5.55731181961e-08,-2.62983858494e-07,6.18909776798e-06,6.02795292965
5824,-1.67217964043e-06,-9.10197660837e-09,-8.51782053073e-07,3.32335380855e-05,7.93009584977
20800,-8.11194159844e-06,-2.16715993878e-06,-3.99348932668e-06,0.000241585272614,11.1838348073
78400,-1.55160474984e-05,5.29384308055e-06,-1.43712299349e-05,0.00090988868146,15.6091781354
304192,-2.31526207854e-05,2.18884978485e-05,-2.97942745832e-05,0.00532502765871,18.6104419678


==> Data/Paraboloid/6p_paraboloid2_p3_s1_m1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
1396,0.0340495050906,0.0340972363621,-0.0415705787984,1.83645653491,4955.18094282
5092,0.0342965616103,0.0343075646474,-0.0418499135403,6.75583353319,4988.54911842
19396,0.0343050878013,0.0343196266368,-0.0418744712847,25.7210838246,4991.5623747
75652,0.0343024484627,0.0343172265226,-0.0418837700696,100.293953653,4992.73910933
298756,0.0342986680603,0.0343134655099,-0.0418916093404,396.035116974,4993.74130408
1187332,0.0342928850075,0.0343103757272,-0.0418985653302,1573.86477067,4994.6944007


==> Data/Paraboloid/6p_paraboloid2_p3_s1_m2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
1009,0.033877933869,0.0317626163301,-0.0398957094036,0.910800171098,4766.37322077
4297,0.0343018443861,0.0342965700077,-0.0418286774884,5.11479841984,4987.63440255
17785,0.0343088637951,0.0343025875046,-0.0418481784794,22.4505765145,4990.02326458
72409,0.0343060258146,0.034299700312,-0.0418569852505,93.8053839253,4991.14245056
292249,0.0343022524218,0.0342958906232,-0.0418647971119,382.985642209,4992.14238528


==> Data/Paraboloid/6p_paraboloid2_p3_s1_m3.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
1009,0.0339150860306,0.0317167762247,-0.0398866735488,0.921468547464,4765.45862818
4297,0.0343016515221,0.0342964086654,-0.0418284437445,5.14939720345,4987.6072326
17785,0.0343088620672,0.0343025851668,-0.0418481756706,22.3490813961,4990.02293858
72409,0.0343060256825,0.03429970008,-0.0418569850108,93.5562030172,4991.1424226
292249,0.0343022523054,0.0342958904235,-0.041864796905,382.445387411,4992.14236136

==> Data/Paraboloid/6p_paraboloid2_p3_s1_weak.csv <==
numDoFs,x0,y0,z0
1792,0.0348836,0.0343792,-0.042258
3520,0.0347357,0.0344174,-0.0421788
8704,0.0345402,0.034368,-0.0420376
25984,0.0344253,0.034334,-0.0419575
88192,0.0343624,0.0343133,-0.0419182
323200,0.0343282,0.0343006,-0.0419015


==> Data/Paraboloid/6p_paraboloid2_p3_s1_weak_1e0.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,0.0231899894484,0.0220248120409,-0.0284413065744,0.180481206797,3361.2907268
640,0.0330970802294,0.0326645985007,-0.0403371633132,0.811648988041,4801.64239457
1792,0.0348835539448,0.0343792311066,-0.042258030482,2.45567324307,5036.47949137
5824,0.0347406432563,0.0344222890525,-0.0421883469357,7.89076120344,5029.36334057
20800,0.0345393773383,0.0343678346212,-0.0420414733357,27.8758649369,5012.47181745
78400,0.0344236827788,0.0343329572954,-0.041960453459,104.460219049,5003.18617654
304192,0.0343607816177,0.0343122432172,-0.0419210249992,404.099928922,4998.71664529


==> Data/Paraboloid/6p_paraboloid2_p3_s1_weak_1e1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,0.0153185842763,0.0199777335983,-0.0221996514579,0.113083585967,2647.20125716
640,0.0308355589338,0.0321255121019,-0.0384329638349,0.743162856527,4581.7808307
1792,0.034180644359,0.0341697066274,-0.0416902919733,2.38694812803,4970.70670409
5824,0.0343480930086,0.0343099848415,-0.0418747703946,7.76891305824,4993.04172933
20800,0.034330251094,0.0343077867994,-0.04187416276,27.6462456125,4993.10108408
78400,0.0343153660959,0.0343014368441,-0.0418734276472,104.013016341,4993.1150803
304192,0.034305366964,0.0342957772606,-0.041876217921,403.210522499,4993.53423137


==> Data/Paraboloid/6p_paraboloid2_p3_s1_weak_1e2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,0.00315348270154,0.00505608074729,-0.0063617784613,0.00882456951113,771.255143663
640,0.00904611612025,0.0129755746503,-0.0152629780488,0.108360445585,1827.15578886
1792,0.022876975028,0.0308682507809,-0.0335474047032,1.51589260103,4001.09335478
5824,0.0331824952754,0.034340513073,-0.0409384531381,7.513125163,4882.57687655
20800,0.0343079380919,0.0343011298298,-0.0418561178105,27.6216403727,4991.01405156
78400,0.0343038749293,0.0342978221946,-0.0418639641238,103.964821793,4992.02225179
304192,0.0342994823762,0.0342938396282,-0.0418712893338,403.113789488,4992.96579249


==> Data/Paraboloid/6p_paraboloid2_p3_s1_weak_1e3.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,6.23430305228e-05,0.000233977297335,-0.00101447830608,0.000289441669353,127.034930875
640,6.80561799807e-05,0.000270318993761,-0.00130406885894,0.000959595893152,162.902680886
1792,0.000184631968276,0.000585871656751,-0.00276485695427,0.0099565928978,330.003056961
5824,0.00773932201608,0.0115281192691,-0.0138217048027,0.750208186338,1657.66762034
20800,0.0244198495206,0.0337137938881,-0.0357803614916,20.5015266192,4275.0617387
78400,0.0356182614034,0.0328011086592,-0.0417519389393,103.557315451,4978.89157184
304192,0.0342988435925,0.0342936105559,-0.0418707369966,403.103081833,4992.90201913


==> Data/Paraboloid/6p_paraboloid2_p3_s1_weak_1e6.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,4.02748407717e-08,-1.03341891633e-07,-4.18119366956e-07,3.83250053255e-07,2.4177445527
640,-1.80803937275e-07,2.85954295145e-08,-3.00840574584e-07,2.3039408374e-06,4.95809371251
1792,-5.44275720925e-07,6.73305682236e-08,-5.07498938273e-07,7.92681810507e-06,6.77449802948
5824,-4.32900287024e-06,-4.98960857452e-07,-2.52279785425e-06,4.69400366053e-05,9.40141309696
20800,-6.42207611441e-06,-2.77196496187e-06,-2.14096253587e-05,0.000307267499049,16.3404599722
78400,-1.94398347127e-05,1.93407187058e-05,-7.89790390252e-05,0.00197930958411,24.024887522
304192,-3.88006209461e-05,0.000133815870655,-0.000362612310549,0.0415948352986,52.8527165382


==> Data/Paraboloid/6p_paraboloid2_p3_s2_m1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
814,0.0336492691915,0.0337784014626,-0.041129929927,1.06555812652,4903.572604
2722,0.0342883621837,0.0342990970573,-0.0418359384981,3.65712768639,4986.86373226
9994,0.0343063303108,0.0343201660836,-0.0418710848436,13.4135418691,4991.13341198
38362,0.0343041113603,0.0343183683341,-0.0418809433819,51.4596684244,4992.37719322
150394,0.0343004476053,0.0343146426606,-0.0418888756804,201.716891866,4993.39507334
595642,0.0342954623039,0.0343117169335,-0.0418964190996,798.902568172,4994.54163874


==> Data/Paraboloid/6p_paraboloid2_p3_s2_m2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
523,0.0349574840425,0.0291061681335,-0.0388253060881,0.305574015108,4646.8028441
1651,0.0342819877852,0.0342740057749,-0.0418351255579,1.62192140976,4990.59119152
5635,0.0343083208458,0.0343032309037,-0.0418466306629,6.39338020138,4989.82813359
20515,0.0343059489133,0.0343007832162,-0.041855904307,25.1578174577,4991.00408364
77923,0.0343021846977,0.034296983557,-0.0418637296526,99.3131675149,4992.00566799
303331,0.0342983280255,0.0342931185978,-0.0418714695561,394.0925624,4992.99694717

==> Data/Paraboloid/6p_paraboloid2_p3_s2_weak.csv <==
numDoFs,x0,y0,z0
874,0.0344648,0.0340943,-0.0418348
2170,0.0347311,0.0344139,-0.0421735
6490,0.0345402,0.034368,-0.0420375
22042,0.0344253,0.034334,-0.0419575
80794,0.0343624,0.0343133,-0.0419182
308890,0.0343282,0.0343006,-0.0419015


==> Data/Paraboloid/6p_paraboloid2_p3_s2_weak_1e0.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,0.0231899894484,0.0220248120409,-0.0284413065744,0.180481206797,3361.2907268
442,0.0317412294609,0.0305033111898,-0.0382764479971,0.509617441117,4545.65947223
874,0.0344645667319,0.0340945061722,-0.0418348716298,1.19015769717,4986.47650336
2170,0.0347311307648,0.0344138594716,-0.0421735118808,2.96535813807,5027.57826803
6490,0.0345402409971,0.0343680283862,-0.0420375420805,8.74110505266,5011.9814169
22042,0.034425251639,0.0343339975869,-0.0419574987584,29.4427184317,5002.80995805
80794,0.0343624312705,0.0343133366338,-0.0419181694778,107.462407018,4998.35166632
308890,0.0343282088558,0.034300635977,-0.0419015146233,409.973028857,4996.5198735


==> Data/Paraboloid/6p_paraboloid2_p3_s2_weak_1e1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,0.0153185842763,0.0199777335983,-0.0221996514579,0.113083585967,2647.20125716
442,0.0226752180959,0.0290502747724,-0.0322721775496,0.362375000833,3838.79397819
874,0.0315732096063,0.0338089224726,-0.0397777154036,1.08671522586,4744.57223863
2170,0.0356712102688,0.0328450011481,-0.0417772357308,2.91568541304,4981.33577079
6490,0.0343312695726,0.0343081100524,-0.0418704876699,8.66862697004,4992.63914444
22042,0.0343169263875,0.0343024769757,-0.0418704639283,29.3161231237,4992.73786698
80794,0.0343070261751,0.0342968850384,-0.0418733734084,107.225429759,4993.17047388
308890,0.0342999903441,0.0342920261589,-0.0418785026618,409.510131127,4993.8602208


==> Data/Paraboloid/6p_paraboloid2_p3_s2_weak_1e2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,0.00315348270154,0.00505608074729,-0.0063617784613,0.00882456951113,771.255143663
442,0.00152710027698,0.00244407989441,-0.00478511107069,0.00666318833397,556.986249524
874,0.00403301969098,0.0059629927707,-0.00865994356208,0.0422197672397,1025.41995624
2170,0.0179199041827,0.0254082816358,-0.0279243221857,1.21410680171,3307.84859407
6490,0.0253232515167,0.0338757402187,-0.0365037800723,6.63026731987,4341.83878741
22042,0.0356411708585,0.032798869365,-0.0417240377635,29.2202558852,4976.68494777
80794,0.0343011467055,0.034294953442,-0.0418684557175,107.19969839,4992.60334462
308890,0.0342969805044,0.034290988769,-0.0418759398643,409.459249324,4993.56444079


==> Data/Paraboloid/6p_paraboloid2_p3_s2_weak_1e3.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,6.23430305228e-05,0.000233977297335,-0.00101447830608,0.000289441669353,127.034930875
442,1.24134272362e-06,0.000131119277612,-0.000810681473865,0.000226731576718,94.1430961124
874,-7.86042481657e-06,0.000119731358528,-0.00103192605334,0.000538304422883,106.811570587
2170,7.75894431198e-05,0.000434284634574,-0.00223169800095,0.00841748661352,267.573821385
6490,0.000465065580796,0.00121722897533,-0.0038887720112,0.0563930942667,436.267238758
22042,0.0127879119694,0.0236848527912,-0.0235815888084,9.26980045316,2820.28106655
80794,0.0168815228252,0.0338373035035,-0.0304147827271,63.3093063571,3634.40208461
308890,0.0241086610915,0.0353657481133,-0.0351778409865,312.53567231,4202.88556952


==> Data/Paraboloid/6p_paraboloid2_p3_s2_weak_1e6.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
280,4.02748407717e-08,-1.03341891633e-07,-4.18119366956e-07,3.83250053255e-07,2.4177445527
442,-5.11454512321e-08,-7.84639992856e-09,-1.59580237782e-07,1.07157651202e-06,3.9913081057
874,-1.0112684809e-07,2.92106036492e-08,-1.45992089055e-07,2.70539374754e-06,5.23454974997
2170,-3.97295072072e-07,5.32221968783e-08,-3.27291348708e-07,9.07744984311e-06,6.6957051485
6490,-2.51173991881e-06,-3.67906878916e-08,-1.0254378417e-06,4.23631757343e-05,8.45390462068
22042,-7.50389107649e-06,-1.73779981981e-06,-2.98122593538e-06,0.000240198585487,10.6489169911
80794,-1.35010266743e-05,6.52950545693e-06,-5.95659036388e-06,0.00087947904504,13.1578509083
308890,-1.578481358e-05,1.67238663184e-05,-1.23410713625e-05,0.00444618289381,15.3656407041


==> Data/Paraboloid/6p_paraboloid_p2_s1_m1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
288,6.0299672116e-08,-6.0299672116e-08,-3.93085160355e-05,7.45252356931e-08,11.6833859324
1152,1.28190848566e-07,-1.28190848566e-07,-3.91604161122e-05,2.9720389069e-07,11.9325126129
4608,9.44492444682e-08,-9.44492444681e-08,-3.91057224645e-05,1.19394613651e-06,12.0316536399
18432,9.28893022473e-08,-9.28893022487e-08,-3.90989589173e-05,4.75037176173e-06,12.0518662057
73728,9.31527763043e-08,-9.31527762816e-08,-3.9097755407e-05,1.8973770464e-05,12.0565500668
294912,9.33289375193e-08,-9.33289431011e-08,-3.90973426007e-05,7.58751032069e-05,12.0594343508


==> Data/Paraboloid/6p_paraboloid_p2_s1_m4.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
315,1.18066225706e-07,-1.18066225706e-07,-3.92652558541e-05,8.19213410054e-08,11.6352918776
1179,1.39686547262e-07,-1.39686547262e-07,-3.90682726005e-05,3.00586314991e-07,11.8406039123
4635,9.55132561712e-08,-9.55132561712e-08,-3.89959720185e-05,1.1958007049e-06,11.9510514804
18459,9.26010352585e-08,-9.26010352584e-08,-3.89858370964e-05,4.74340865692e-06,11.9693630506
73755,9.27281039874e-08,-9.27281039873e-08,-3.89836643033e-05,1.89300570318e-05,11.9736978579
294939,9.29423780054e-08,-9.29423780051e-08,-3.89830710825e-05,7.56786352836e-05,11.9751276732


==> Data/Paraboloid/6p_paraboloid_p3_s1_m1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
1152,7.68726656315e-08,-7.68726656316e-08,-3.92790406212e-05,2.85411127092e-07,11.7567556663
4608,7.48745219486e-08,-7.48745219486e-08,-3.93146644885e-05,1.10502839876e-06,11.790518249
18432,7.59634031091e-08,-7.59634031091e-08,-3.93161716844e-05,4.37554863734e-06,11.7921277486
73728,7.65666632028e-08,-7.65666632002e-08,-3.93167132163e-05,1.74601701954e-05,11.7894951896
294912,7.67210829716e-08,-7.67210828359e-08,-3.93167471263e-05,6.98013208068e-05,11.789309628
1179648,7.67506874262e-08,-7.67507222114e-08,-3.93167029218e-05,0.000279170571806,11.7896939836


==> Data/Paraboloid/6p_paraboloid_p3_s1_m2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
843,5.38431073837e-07,-5.38431073837e-07,-3.89733498438e-05,1.86149302639e-07,11.3299528461
4011,1.16268953003e-07,-1.16268953003e-07,-3.92665245956e-05,9.03206279909e-07,11.661717197
17259,2.70789514704e-08,-2.70789514705e-08,-3.93255984662e-05,3.92719807352e-06,11.7237830308
71403,5.79802915837e-09,-5.7980291583e-09,-3.93400488781e-05,1.6334207391e-05,11.7340607149
290283,6.82140853172e-10,-6.82140853297e-10,-3.93432593613e-05,6.65652972023e-05,11.7362850259
1170411,-4.67764205948e-10,4.67764196609e-10,-3.93438412616e-05,0.000268691360596,11.7369270171


==> Data/Paraboloid/6p_paraboloid_p3_s1_m3.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
843,5.41483222445e-07,-5.41483222482e-07,-3.89717490629e-05,1.7641225674e-07,11.3292636744
4011,1.16624798817e-07,-1.16624798816e-07,-3.92663169932e-05,8.88953924829e-07,11.6616178656
17259,2.71150235188e-08,-2.71150235206e-08,-3.9325576464e-05,3.8970104536e-06,11.7237722152
71403,5.80181231026e-09,-5.80181231128e-09,-3.93400465296e-05,1.62672791022e-05,11.7340594883
290283,6.82556508011e-10,-6.8255650732e-10,-3.93432591106e-05,6.64229786658e-05,11.7362848738
1170411,-4.67719985254e-10,4.67719975078e-10,-3.93438412382e-05,0.000268395895849,11.7369269956


==> Data/Paraboloid/6p_paraboloid_p3_s2_m1.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
450,9.04135540644e-08,-9.04135540644e-08,-3.94154008943e-05,1.12807179514e-07,11.7359463125
1458,7.68903034673e-08,-7.68903034673e-08,-3.92932606632e-05,3.45857291286e-07,11.7778118191
5202,7.45310814024e-08,-7.45310814025e-08,-3.93129105045e-05,1.21930831811e-06,11.7935350163
19602,7.51283024121e-08,-7.51283024118e-08,-3.93136196107e-05,4.60153491683e-06,11.7916493665
76050,7.5235251183e-08,-7.52352512939e-08,-3.93136525488e-05,1.79149090945e-05,11.7915653858
299538,7.52575183792e-08,-7.5257515891e-08,-3.93136281211e-05,7.07243784067e-05,11.7917964916


==> Data/Paraboloid/6p_paraboloid_p3_s2_m2.csv <==
numDoFs,x0,y0,z0,DisplacementNorm,Energynorm
357,5.8987856941e-07,-5.8987856941e-07,-3.88846479597e-05,7.11019573469e-08,11.2438670434
1365,1.34399049972e-07,-1.34399049972e-07,-3.92544721806e-05,2.74349815128e-07,11.6438300685
5109,3.07590990925e-08,-3.07590990925e-08,-3.93227876987e-05,1.08358419768e-06,11.7209589008
19509,6.74829884716e-09,-6.74829884724e-09,-3.93394259981e-05,4.29688346077e-06,11.7336323031
75957,9.03152076112e-10,-9.03152076278e-10,-3.93431258188e-05,1.70798809037e-05,11.736184487
299445,-4.20728825438e-10,4.20728825041e-10,-3.93438213245e-05,6.80637037576e-05,11.736896133


==> Figures/Geometries/Hyperboloid.pgf <==
\begin{tikzpicture}[scale=2]
\begin{scope}[x=0,y=0,z=0]
\begin{axis}[
view={30}{60},
colormap={blueblack}{color=(black!30) color=(black!60)},
hide axis,
xmin = -0.55, xmax = 0.55,
ymin = -0.55, ymax = 0.55,
zmin = 0.5, zmax = 1.2,
no markers,
]

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=20,
surf,
shader=interp,
] {(1-x^2-y^2)};

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({x},{0.5},{1-x^2-0.5^2});

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({x},{-0.5},{1-x^2-0.5^2});

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({-0.5},{x},{1-0.5^2-x^2});

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({0.5},{x},{1-0.5^2-x^2});

\fill (axis cs: 0,0,1) circle [radius=10];
\draw[latex-] (axis cs: 0,0,1) -- (axis cs: 0,0,1.2);

\draw[-latex] (axis cs: 0.0,-0.5,1) -- (axis cs: 0.1,-0.5,1) node[right] {$x$};
\draw[-latex] (axis cs: 0.0,-0.5,1) -- (axis cs: 0.0,-0.4,1) node[above right] {$y$};
\draw[-latex] (axis cs: 0.0,-0.5,1) -- (axis cs: 0.0,-0.5,1.1) node[above left] {$z$};

\end{axis}
\end{scope}

\end{tikzpicture}


==> Figures/Geometries/Paraboloid.pgf <==
\begin{tikzpicture}[scale=2]
\begin{scope}[x=0,y=0,z=0]
\begin{axis}[
view={30}{60},
colormap={blueblack}{color=(black!30) color=(black!60)},
hide axis,
xmin = -0.55, xmax = 0.55,
ymin = -0.55, ymax = 0.55,
zmin = 0.5, zmax = 1.2,
no markers,
]

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=20,
surf,
shader=interp,
] {(1-x^2-y^2)};

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({x},{0.5},{1-x^2-0.5^2});

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({x},{-0.5},{1-x^2-0.5^2});

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({-0.5},{x},{1-0.5^2-x^2});

\addplot3[
domain=-0.5:0.5,
domain y=-0.5:0.5,
samples=20,
samples y=0,
] ({0.5},{x},{1-0.5^2-x^2});

\fill (axis cs: 0,0,1) circle [radius=10];
\draw[latex-] (axis cs: 0,0,1) -- (axis cs: 0,0,1.2);

\draw[-latex] (axis cs: 0.0,-0.5,1) -- (axis cs: 0.1,-0.5,1) node[right] {$x$};
\draw[-latex] (axis cs: 0.0,-0.5,1) -- (axis cs: 0.0,-0.4,1) node[above right] {$y$};
\draw[-latex] (axis cs: 0.0,-0.5,1) -- (axis cs: 0.0,-0.5,1.1) node[above left] {$z$};

\end{axis}
\end{scope}

\end{tikzpicture}

